AF-Muon: An AdamW-Free Muon Optimizer for Tied-Embedding Models

Muon improves large-scale training by applying a spectral-norm steepest-descent update to matrix parameters, but practical models also contain parameter blocks that do not fit dense-matrix geometry. One important case is the tied vocabulary table, which appears in language models and other token generators and can receive multiple structurally different gradient sources, from sparse input lookups to dense output-classifier updates. In the reference recipe these blocks are handed to an auxiliary AdamW optimizer, which restores second-moment state and updates the aliased table as a generic tensor. We propose AF-Muon, an AdamW-free extension of Muon that keeps the Muon matrix update for hidden weight matrices while using a support-aware finite-cap linear minimization oracle for tied vocabulary tables and an RMS-normalized update for one-dimensional auxiliary parameters. AF-Muon therefore trains every parameter class with a single first-moment buffer and no second-moment state, saving around 20% optimizer-state memory relative to Hybrid Muon in our benchmark. Across nine tied-token settings - decoder-only language models from 124M to 1B parameters, a fully shared T5-style encoder-decoder, and ImageGPT-style image-token, protein, and sparse-MoE variants, spanning text, image, and protein-sequence data - AF-Muon improves mean validation loss and perplexity over both Hybrid Muon and a SCION-style Sign endpoint. Long-horizon runs and hyperparameter sensitivity studies confirm the gain is robust, and identical-momentum diagnostics attribute it to the finite cap, which preserves more within-row magnitude than Sign while bounding the coordinate concentration of row-RMS. These results identify tied vocabulary tables as a distinct optimizer geometry and yield a robust AdamW-free Muon variant across models, modalities, and architectures, with about 1% step-time overhead in matched training.

==> figs/llama1_3b/fig_llama32_1b_1p3b_curves_summary.csv <==
panel,phase,metric,arm,tokens_seen,mean,sample_sd,sem,n_seeds
train_loss,train,loss,Hybrid Muon,50790400,5.09943976502,0.0150766250501,0.00870449353115,3
train_loss,train,loss,Hybrid Muon,52428800,5.10155734738,0.0224702970167,0.0129732320313,3
train_loss,train,loss,Hybrid Muon,54067200,5.09524098545,0.0122392773667,0.00706635008237,3
train_loss,train,loss,Hybrid Muon,55705600,5.09302094956,0.0166113568918,0.00959057137307,3
train_loss,train,loss,Hybrid Muon,57344000,5.08392701685,0.0115142762485,0.00664777049158,3
train_loss,train,loss,Hybrid Muon,58982400,5.08355424335,0.0194500279534,0.0112294788746,3
train_loss,train,loss,Hybrid Muon,60620800,5.0768147558,0.0195091881574,0.0112636350344,3
train_loss,train,loss,Hybrid Muon,62259200,5.07884427299,0.0151156985667,0.0087270526365,3
train_loss,train,loss,Hybrid Muon,63897600,5.07672644337,0.0118741255326,0.00685552957265,3
train_loss,train,loss,Hybrid Muon,65536000,5.07467295508,0.00884672604848,0.00510765966554,3
train_loss,train,loss,Hybrid Muon,67174400,5.06143174743,0.00330530007023,0.0019083158853,3
train_loss,train,loss,Hybrid Muon,68812800,5.06455712383,0.0100551816639,0.00580536184039,3
train_loss,train,loss,Hybrid Muon,70451200,5.05761876474,0.00920716567514,0.00531575958102,3
train_loss,train,loss,Hybrid Muon,72089600,5.04881943375,0.00107733480834,0.000621999541602,3
train_loss,train,loss,Hybrid Muon,73728000,5.06756124119,0.0120562912857,0.00696070301926,3
train_loss,train,loss,Hybrid Muon,75366400,5.05416320552,0.0160479808531,0.00926530606549,3
train_loss,train,loss,Hybrid Muon,77004800,5.05146052028,0.0151714427769,0.00875923657124,3
train_loss,train,loss,Hybrid Muon,78643200,5.0456893449,0.0282160605147,0.0162905501336,3
train_loss,train,loss,Hybrid Muon,80281600,5.03680484151,0.0312899709092,0.0180652731274,3
train_loss,train,loss,Hybrid Muon,81920000,5.03431285406,0.0142976174919,0.00825473330772,3
train_loss,train,loss,Hybrid Muon,83558400,5.03621574009,0.0183030910679,0.010567294555,3
train_loss,train,loss,Hybrid Muon,85196800,5.02524427533,0.00697613602308,0.00402767401083,3
train_loss,train,loss,Hybrid Muon,86835200,5.03941191355,0.015030023229,0.00867758795717,3
train_loss,train,loss,Hybrid Muon,88473600,5.02963777592,0.0229915117616,0.0132741555046,3
train_loss,train,loss,Hybrid Muon,90112000,5.02855724071,0.0331441867304,0.0191358051308,3
train_loss,train,loss,Hybrid Muon,91750400,5.00669801568,0.034408474664,0.0198657421096,3
train_loss,train,loss,Hybrid Muon,93388800,5.0250073798,0.0342984299799,0.0198022077816,3
train_loss,train,loss,Hybrid Muon,95027200,5.02287327573,0.0488585054209,0.0282084712569,3
train_loss,train,loss,Hybrid Muon,96665600,5.00407170753,0.0504654657529,0.0291362502372,3
train_loss,train,loss,Hybrid Muon,98304000,5.01047794784,0.0386602948141,0.0223205316178,3
train_loss,train,loss,Hybrid Muon,99942400,5.01646701381,0.0552993766569,0.0319271099989,3
train_loss,train,loss,Hybrid Muon,101580800,5.00324196309,0.0616951217363,0.0356196951422,3
train_loss,train,loss,Hybrid Muon,103219200,4.99302733282,0.0347219762172,0.0200467423158,3
train_loss,train,loss,Hybrid Muon,104857600,4.99401222462,0.0424233739887,0.0244931463923,3
train_loss,train,loss,Hybrid Muon,106496000,4.99367275109,0.0375166928063,0.0216602726908,3
train_loss,train,loss,Hybrid Muon,108134400,4.98993441686,0.0634134970239,0.036611799577,3
train_loss,train,loss,Hybrid Muon,109772800,4.97633393362,0.0402979189777,0.0232660143696,3
train_loss,train,loss,Hybrid Muon,111411200,4.96488963435,0.0350655932524,0.0202451297036,3
train_loss,train,loss,Hybrid Muon,113049600,4.97841599305,0.0465712252429,0.0268879094305,3
train_loss,train,loss,Hybrid Muon,114688000,4.97572310761,0.0335217872726,0.0193538129056,3
train_loss,train,loss,Hybrid Muon,116326400,4.95919939523,0.0455767963215,0.026313775625,3
train_loss,train,loss,Hybrid Muon,117964800,4.95131464471,0.0449738532231,0.0259656662649,3
train_loss,train,loss,Hybrid Muon,119603200,4.9575898091,0.0433496300425,0.0250279205743,3
train_loss,train,loss,Hybrid Muon,121241600,4.94157303055,0.0520510122336,0.0300516659247,3
train_loss,train,loss,Hybrid Muon,122880000,4.94939666698,0.0373598309229,0.0215697084402,3
train_loss,train,loss,Hybrid Muon,124518400,4.94196487506,0.0419232793229,0.0242044166024,3
train_loss,train,loss,Hybrid Muon,126156800,4.94773608501,0.0408167647715,0.0235655701283,3
train_loss,train,loss,Hybrid Muon,127795200,4.93985700826,0.024889356132,0.0143698764627,3
train_loss,train,loss,Hybrid Muon,129433600,4.93640381947,0.0288999156313,0.0166853740693,3
train_loss,train,loss,Hybrid Muon,131072000,4.92859507372,0.0316536033898,0.0182752164379,3
train_loss,train,loss,Hybrid Muon,132710400,4.93208331858,0.0381812715339,0.0220439673981,3
train_loss,train,loss,Hybrid Muon,134348800,4.92509283175,0.0301070647381,0.017382321931,3
train_loss,train,loss,Hybrid Muon,135987200,4.92293189714,0.0382973671188,0.0221109952153,3
train_loss,train,loss,Hybrid Muon,137625600,4.91701183731,0.0308859018076,0.0178319837228,3
train_loss,train,loss,Hybrid Muon,139264000,4.91079424277,0.0319045582745,0.0184201053082,3
train_loss,train,loss,Hybrid Muon,140902400,4.91075121666,0.0378781146244,0.0218689396748,3
train_loss,train,loss,Hybrid Muon,142540800,4.89972279459,0.0326425958356,0.0188462114927,3
train_loss,train,loss,Hybrid Muon,144179200,4.92205741073,0.0283615123485,0.016374526789,3
train_loss,train,loss,Hybrid Muon,145817600,4.89095942706,0.0277369775543,0.0160139514575,3
train_loss,train,loss,Hybrid Muon,147456000,4.88187728718,0.0258322366887,0.014914248806,3
train_loss,train,loss,Hybrid Muon,149094400,4.90833545893,0.0264869481743,0.0152922466584,3
train_loss,train,loss,Hybrid Muon,150732800,4.90063402817,0.0205066681169,0.0118395303575,3
train_loss,train,loss,Hybrid Muon,152371200,4.89863200267,0.0113772240128,0.00656864334639,3
train_loss,train,loss,Hybrid Muon,154009600,4.89269138272,0.0277022148427,0.0159938811966,3
train_loss,train,loss,Hybrid Muon,155648000,4.88793171664,0.0388697415288,0.022441455735,3
train_loss,train,loss,Hybrid Muon,157286400,4.89290364573,0.0246346257776,0.0142228078241,3
train_loss,train,loss,Hybrid Muon,158924800,4.87737518864,0.02391791449,0.0138090143692,3
train_loss,train,loss,Hybrid Muon,160563200,4.89785851769,0.0234864842771,0.0135599280197,3
train_loss,train,loss,Hybrid Muon,162201600,4.8824845698,0.0235088802635,0.0135728583485,3
train_loss,train,loss,Hybrid Muon,163840000,4.87976193016,0.0343717068766,0.0198445142177,3
train_loss,train,loss,Hybrid Muon,165478400,4.87742692724,0.0299417071236,0.0172868526678,3
train_loss,train,loss,Hybrid Muon,167116800,4.86835556264,0.030702993564,0.0177263815991,3
train_loss,train,loss,Hybrid Muon,168755200,4.8739364106,0.0159069739241,0.00918389567708,3
train_loss,train,loss,Hybrid Muon,170393600,4.8699457863,0.0238532068958,0.0137716554223,3
train_loss,train,loss,Hybrid Muon,172032000,4.84970897948,0.0232039479861,0.013396805616,3
train_loss,train,loss,Hybrid Muon,173670400,4.86235188439,0.0443577157153,0.0256099391088,3
train_loss,train,loss,Hybrid Muon,175308800,4.8675823772,0.0303832078983,0.0175417532589,3
train_loss,train,loss,Hybrid Muon,176947200,4.86687609221,0.0370321723968,0.021380534702,3
train_loss,train,loss,Hybrid Muon,178585600,4.87087098693,0.018218435471,0.0105184186234,3
train_loss,train,loss,Hybrid Muon,180224000,4.86168749437,0.0201011484261,0.0116054034548,3
train_loss,train,loss,Hybrid Muon,181862400,4.86316613585,0.0213035400734,0.0122996045961,3
train_loss,train,loss,Hybrid Muon,183500800,4.85100006705,0.0208360963166,0.0120297258172,3
train_loss,train,loss,Hybrid Muon,185139200,4.85614734943,0.0220749057914,0.012744952801,3
train_loss,train,loss,Hybrid Muon,186777600,4.86133797323,0.0280021802761,0.0161670663203,3
train_loss,train,loss,Hybrid Muon,188416000,4.85701621279,0.0340556549557,0.0196620415561,3
train_loss,train,loss,Hybrid Muon,190054400,4.83994844824,0.0361902589796,0.0208944557639,3
train_loss,train,loss,Hybrid Muon,191692800,4.8445398284,0.012052309206,0.00695840396445,3
train_loss,train,loss,Hybrid Muon,193331200,4.85824231843,0.0159676936826,0.009218952246,3
train_loss,train,loss,Hybrid Muon,194969600,4.84237356479,0.0224985542768,0.0129895463681,3
train_loss,train,loss,Hybrid Muon,196608000,4.84299999322,0.035878668478,0.0207145589039,3
train_loss,train,loss,Hybrid Muon,198246400,4.84537749102,0.0133991307102,0.00773599172244,3
train_loss,train,loss,Hybrid Muon,199884800,4.83170465599,0.0307827296347,0.017772417241,3
train_loss,train,loss,Hybrid Muon,201523200,4.83673420022,0.0075083428633,0.00433494377329,3
train_loss,train,loss,Hybrid Muon,203161600,4.84392534236,0.0220711802719,0.0127428018713,3
train_loss,train,loss,Hybrid Muon,204800000,4.83063955009,0.0156577174544,0.00903998738719,3
train_loss,train,loss,Hybrid Muon,206438400,4.8341674989,0.017701612243,0.0102200305936,3
train_loss,train,loss,Hybrid Muon,208076800,4.82918189153,0.00920600501636,0.00531508947435,3
train_loss,train,loss,Hybrid Muon,209715200,4.83657551602,0.0349230809728,0.0201628502006,3
train_loss,train,loss,Hybrid Muon,211353600,4.82812274377,0.0334518897854,0.0193134575725,3
train_loss,train,loss,Hybrid Muon,212992000,4.83291464945,0.0206468632723,0.0119204720682,3
train_loss,train,loss,Hybrid Muon,214630400,4.83602404118,0.0256983470082,0.0148369475629,3
train_loss,train,loss,Hybrid Muon,216268800,4.83342616955,0.0383345357338,0.0221324545252,3
train_loss,train,loss,Hybrid Muon,217907200,4.81935848221,0.00886540249655,0.00511844251786,3
train_loss,train,loss,Hybrid Muon,219545600,4.81466654152,0.0215871451535,0.0124633440654,3
train_loss,train,loss,Hybrid Muon,221184000,4.82180072685,0.0270408118668,0.0156120200104,3
train_loss,train,loss,Hybrid Muon,222822400,4.82478598163,0.030627877146,0.017683013115,3
train_loss,train,loss,Hybrid Muon,224460800,4.80812505951,0.00655910752033,0.00378690249251,3
train_loss,train,loss,Hybrid Muon,226099200,4.81930621867,0.0178884860247,0.0103279222218,3
train_loss,train,loss,Hybrid Muon,227737600,4.82458437324,0.0138496079377,0.00799607487097,3
train_loss,train,loss,Hybrid Muon,229376000,4.80810387472,0.0318873021635,0.0184101424878,3
train_loss,train,loss,Hybrid Muon,231014400,4.80220790957,0.0224518137041,0.0129625606858,3
train_loss,train,loss,Hybrid Muon,232652800,4.82435586818,0.0180457721453,0.0104187314058,3
train_loss,train,loss,Hybrid Muon,234291200,4.82052309756,0.0123848071665,0.00715037175144,3
train_loss,train,loss,Hybrid Muon,235929600,4.81191396599,0.0131491896009,0.00759168815568,3
train_loss,train,loss,Hybrid Muon,237568000,4.81104807446,0.0152258249143,0.00879063411289,3
train_loss,train,loss,Hybrid Muon,239206400,4.79708408604,0.0252029270426,0.0145509167124,3
train_loss,train,loss,Hybrid Muon,240844800,4.79357528389,0.00877780322056,0.00506786705228,3
train_loss,train,loss,Hybrid Muon,242483200,4.79687715461,0.0344083935906,0.0198656953019,3
train_loss,train,loss,Hybrid Muon,244121600,4.8081541796,0.0113876230933,0.00657464725833,3
train_loss,train,loss,Hybrid Muon,245760000,4.80363597045,0.0207427858926,0.0119758530188,3
train_loss,train,loss,Hybrid Muon,247398400,4.80190070068,0.0137660659615,0.00794784188856,3
train_loss,train,loss,Hybrid Muon,249036800,4.80632111877,0.013030155275,0.00752296365563,3
train_loss,train,loss,Hybrid Muon,250675200,4.79703398287,0.0209613792012,0.0121020579244,3
train_loss,train,loss,Hybrid Muon,252313600,4.80233538687,0.0202403755675,0.0116857862824,3
train_loss,train,loss,Hybrid Muon,253952000,4.79715391949,0.0219036614136,0.0126460848134,3
train_loss,train,loss,Hybrid Muon,255590400,4.80033620189,0.0210916221105,0.0121772537031,3
train_loss,train,loss,Hybrid Muon,257228800,4.80979294047,0.0270267034144,0.0156038744916,3
train_loss,train,loss,Hybrid Muon,258867200,4.80048430443,0.0224853320746,0.0129819125261,3
train_loss,train,loss,Hybrid Muon,260505600,4.80657527308,0.0192781977665,0.01113027267,3
train_loss,train,loss,Hybrid Muon,262144000,4.80237423023,0.0155083049727,0.00895372405068,3
train_loss,train,loss,Hybrid Muon,263782400,4.79250422716,0.021021299831,0.0121366531161,3
train_loss,train,loss,Hybrid Muon,265420800,4.78702727556,0.0132696944526,0.00766126166425,3
train_loss,train,loss,Hybrid Muon,267059200,4.79410177921,0.0149599258529,0.00863711721823,3
train_loss,train,loss,Hybrid Muon,268697600,4.79384866998,0.0317808997864,0.0183487110468,3
train_loss,train,loss,Hybrid Muon,270336000,4.7867401953,0.0106364830463,0.00614097635003,3
train_loss,train,loss,Hybrid Muon,271974400,4.79434499135,0.0199809851908,0.0115360271786,3
train_loss,train,loss,Hybrid Muon,273612800,4.8041433613,0.019363081432,0.0111792802771,3
train_loss,train,loss,Hybrid Muon,275251200,4.78853619486,0.0127668007907,0.0073709158732,3
train_loss,train,loss,Hybrid Muon,276889600,4.7894662639,0.0221595698283,0.0127938336055,3
train_loss,train,loss,Hybrid Muon,278528000,4.78961571798,0.0116624498598,0.00673331856596,3
train_loss,train,loss,Hybrid Muon,280166400,4.78248828396,0.00650199221999,0.00375392695848,3
train_loss,train,loss,Hybrid Muon,281804800,4.78427603563,0.00513568958916,0.00296509176677,3
train_loss,train,loss,Hybrid Muon,283443200,4.78191928859,0.0107771283749,0.00622217796837,3
train_loss,train,loss,Hybrid Muon,285081600,4.78639151091,0.0324627452328,0.0187423746988,3
train_loss,train,loss,Hybrid Muon,286720000,4.78869350692,0.0128536049487,0.00742103227717,3
train_loss,train,loss,Hybrid Muon,288358400,4.76950491066,0.0154229648025,0.0089044528804,3
train_loss,train,loss,Hybrid Muon,289996800,4.78435766598,0.00899259966044,0.00519187983467,3
train_loss,train,loss,Hybrid Muon,291635200,4.79064363932,0.0195833426193,0.0113064481329,3
train_loss,train,loss,Hybrid Muon,293273600,4.78162585929,0.0199254729901,0.0115039771945,3
train_loss,train,loss,Hybrid Muon,294912000,4.78120751595,0.0125627210631,0.00725309038755,3
train_loss,train,loss,Hybrid Muon,296550400,4.78478244727,0.0205074171811,0.0118399628299,3
train_loss,train,loss,Hybrid Muon,298188800,4.76601002619,0.0094041866903,0.00542950971715,3
train_loss,train,loss,Hybrid Muon,299827200,4.78719065741,0.00488831464255,0.00282226977476,3
train_loss,train,loss,Hybrid Muon,301465600,4.77923367086,0.031339291381,0.018093748315,3
train_loss,train,loss,Hybrid Muon,303104000,4.78359360819,0.0208566630529,0.012041600028,3
train_loss,train,loss,Hybrid Muon,304742400,4.77821958636,0.016754280785,0.0096730885213,3
train_loss,train,loss,Hybrid Muon,306380800,4.77582716202,0.0177445413831,0.0102448157442,3
train_loss,train,loss,Hybrid Muon,308019200,4.79029828563,0.0241515362448,0.0139438959523,3
train_loss,train,loss,Hybrid Muon,309657600,4.78078470632,0.0219748459114,0.0126871832024,3
train_loss,train,loss,Hybrid Muon,311296000,4.7802065889,0.00835527203712,0.00482391855978,3
train_loss,train,loss,Hybrid Muon,312934400,4.77073365162,0.0208161713975,0.0120182221599,3
train_loss,train,loss,Hybrid Muon,314572800,4.77877784719,0.0192209910547,0.0110972443595,3
train_loss,train,loss,Hybrid Muon,316211200,4.76713538135,0.0117901282815,0.00680703373709,3
train_loss,train,loss,Hybrid Muon,317849600,4.76511509389,0.0164795974229,0.00951450000825,3
train_loss,train,loss,Hybrid Muon,319488000,4.76826237559,0.0187905348946,0.0108487203796,3
train_loss,train,loss,Hybrid Muon,321126400,4.77731110796,0.00706007344393,0.00407613530335,3
train_loss,train,loss,Hybrid Muon,322764800,4.77489439994,0.0216800458475,0.0125169803061,3
train_loss,train,loss,Hybrid Muon,324403200,4.76717775514,0.0148437543556,0.00857004557301,3
train_loss,train,loss,Hybrid Muon,326041600,4.77507493039,0.00618413135102,0.00357040990021,3
train_loss,train,loss,Hybrid Muon,327680000,4.77275951882,0.0174955586311,0.0101010654853,3
train_loss,train,loss,Hybrid Muon,329318400,4.76224291652,0.00610815874326,0.00352654709468,3
train_loss,train,loss,Hybrid Muon,330956800,4.77090496153,0.0167632592657,0.00967827224956,3
train_loss,train,loss,Hybrid Muon,332595200,4.7613423342,0.0167773649067,0.00968641614517,3
train_loss,train,loss,Hybrid Muon,334233600,4.77809451302,0.0143450320035,0.00828210808877,3
train_loss,train,loss,Hybrid Muon,335872000,4.75728615835,0.0151754043282,0.00876152377397,3
train_loss,train,loss,Hybrid Muon,337510400,4.75396840687,0.020646012965,0.011919981143,3
train_loss,train,loss,Hybrid Muon,339148800,4.77099120681,0.00698160337767,0.00403083058947,3
train_loss,train,loss,Hybrid Muon,340787200,4.7589159743,0.0119691303735,0.00691038064308,3
train_loss,train,loss,Hybrid Muon,342425600,4.77551693395,0.00656163183736,0.00378835990762,3
train_loss,train,loss,Hybrid Muon,344064000,4.75393782775,0.0248180283232,0.0143286953332,3
train_loss,train,loss,Hybrid Muon,345702400,4.76089838619,0.015051375934,0.0086899159472,3
train_loss,train,loss,Hybrid Muon,347340800,4.7687580805,0.0185606890885,0.0107160188416,3
train_loss,train,loss,Hybrid Muon,348979200,4.75504239966,0.0200357775541,0.0115676615643,3
train_loss,train,loss,Hybrid Muon,350617600,4.76548352222,0.0126002334885,0.00727474819646,3
train_loss,train,loss,Hybrid Muon,352256000,4.75057668264,0.0164091191611,0.00947380936482,3
train_loss,train,loss,Hybrid Muon,353894400,4.77395052279,0.022185403232,0.0128087485281,3
train_loss,train,loss,Hybrid Muon,355532800,4.75709646185,0.0170661429211,0.00985314220951,3
train_loss,train,loss,Hybrid Muon,357171200,4.75997370536,0.00906474108013,0.00523353070274,3
train_loss,train,loss,Hybrid Muon,358809600,4.75739258071,0.0143453709369,0.00828230377202,3
train_loss,train,loss,Hybrid Muon,360448000,4.75293969586,0.00465606489774,0.00268818032208,3
train_loss,train,loss,Hybrid Muon,362086400,4.75850994428,0.0258576616289,0.0149289279021,3
train_loss,train,loss,Hybrid Muon,363724800,4.76232692654,0.0189560529634,0.0109442822812,3
train_loss,train,loss,Hybrid Muon,365363200,4.76080836952,0.025351420276,0.0146366493207,3
train_loss,train,loss,Hybrid Muon,367001600,4.74733438323,0.0104370962806,0.00602586034717,3
train_loss,train,loss,Hybrid Muon,368640000,4.76112517061,0.0114830777355,0.00662975802169,3
train_loss,train,loss,Hybrid Muon,370278400,4.75746420031,0.0160325676923,0.00925640727297,3
train_loss,train,loss,Hybrid Muon,371916800,4.75439409912,0.0214783130822,0.0124005098397,3
train_loss,train,loss,Hybrid Muon,373555200,4.74856221283,0.0139220682578,0.0080379098563,3
train_loss,train,loss,Hybrid Muon,375193600,4.75394631917,0.0243168358448,0.0140393317209,3
train_loss,train,loss,Hybrid Muon,376832000,4.74736310467,0.0185818958557,0.0107282625743,3
train_loss,train,loss,Hybrid Muon,378470400,4.76656987583,0.0191906999897,0.011079755805,3
train_loss,train,loss,Hybrid Muon,380108800,4.75389568925,0.0123667176871,0.00713992778565,3
train_loss,train,loss,Hybrid Muon,381747200,4.75615518336,0.0165442737152,0.00955184088304,3
train_loss,train,loss,Hybrid Muon,383385600,4.75770362968,0.0266316004969,0.0153757617158,3
train_loss,train,loss,Hybrid Muon,385024000,4.7425826096,0.0060255484738,0.00347885203337,3
train_loss,train,loss,Hybrid Muon,386662400,4.75116839707,0.0173963704094,0.0100437991388,3
train_loss,train,loss,Hybrid Muon,388300800,4.74027754818,0.0152122495022,0.00878279634505,3
train_loss,train,loss,Hybrid Muon,389939200,4.75718886326,0.0210693530794,0.012164396672,3
train_loss,train,loss,Hybrid Muon,391577600,4.77260666266,0.0232196728276,0.0134058843575,3
train_loss,train,loss,Hybrid Muon,393216000,4.74422509546,0.0131593616003,0.00759756096228,3
train_loss,train,loss,Hybrid Muon,394854400,4.75544452926,0.0022969778022,0.00132616075242,3
train_loss,train,loss,Hybrid Muon,396492800,4.75095434278,0.0124971353138,0.0072152244375,3
train_loss,train,loss,Hybrid Muon,398131200,4.75063054656,0.0135143345158,0.00780250467061,3
train_loss,train,loss,Hybrid Muon,399769600,4.76156733756,0.0387599815852,0.022378085802,3
train_loss,train,loss,Hybrid Muon,401408000,4.74637727852,0.0113657491345,0.00656201832233,3
train_loss,train,loss,Hybrid Muon,403046400,4.73744368508,0.0118497482236,0.00684145532675,3
train_loss,train,loss,Hybrid Muon,404684800,4.7521829314,0.0196110134301,0.0113224238829,3
train_loss,train,loss,Hybrid Muon,406323200,4.74370994464,0.0154926873222,0.00894470719593,3
train_loss,train,loss,Hybrid Muon,407961600,4.74411836425,0.0161487917817,0.00932350928223,3
train_loss,train,loss,Hybrid Muon,409600000,4.74558431561,0.0107610874409,0.00621291673079,3
train_loss,train,loss,Hybrid Muon,411238400,4.75485395869,0.0203124156932,0.0117273786684,3
train_loss,train,loss,Hybrid Muon,412876800,4.74279963305,0.0232546212733,0.013426061852,3
train_loss,train,loss,Hybrid Muon,414515200,4.74849521895,0.0143528460934,0.00828661955569,3
train_loss,train,loss,Hybrid Muon,416153600,4.74313648567,0.0175701398442,0.0101441249687,3
train_loss,train,loss,Hybrid Muon,417792000,4.72638915355,0.0122547372751,0.0070752758646,3
train_loss,train,loss,Hybrid Muon,419430400,4.74599164282,0.00651763333628,0.00376295736118,3
train_loss,train,loss,Hybrid Muon,421068800,4.73666936745,0.0195158995271,0.0112675098454,3
train_loss,train,loss,Hybrid Muon,422707200,4.74736464366,0.0145910394235,0.00842414053889,3
train_loss,train,loss,Hybrid Muon,424345600,4.74844806145,0.0247583400846,0.0142942343126,3
train_loss,train,loss,Hybrid Muon,425984000,4.75356941337,0.0148063339536,0.0085484408938,3
train_loss,train,loss,Hybrid Muon,427622400,4.74109534537,0.0418106504634,0.0241393903,3
train_loss,train,loss,Hybrid Muon,429260800,4.74723126983,0.0152116088377,0.00878242645726,3
train_loss,train,loss,Hybrid Muon,430899200,4.7381843324,0.0233873459455,0.0135026904773,3
train_loss,train,loss,Hybrid Muon,432537600,4.74310076644,0.0234432848693,0.01353498683,3
train_loss,train,loss,Hybrid Muon,434176000,4.73596758758,0.00880237452131,0.00508205329938,3
train_loss,train,loss,Hybrid Muon,435814400,4.73519338593,0.0170078498775,0.0098194867051,3
train_loss,train,loss,Hybrid Muon,437452800,4.74697445288,0.00926498028065,0.00534913885907,3
train_loss,train,loss,Hybrid Muon,439091200,4.72849931796,0.00620101260925,0.0035801562992,3
train_loss,train,loss,Hybrid Muon,440729600,4.74016351367,0.00261033555342,0.00150707793444,3
train_loss,train,loss,Hybrid Muon,442368000,4.74856055193,0.0262274594002,0.0151424307448,3
train_loss,train,loss,Hybrid Muon,444006400,4.73908367733,0.00265239403045,0.00153136040748,3
train_loss,train,loss,Hybrid Muon,445644800,4.75350930189,0.0129307889206,0.00746559446412,3
train_loss,train,loss,Hybrid Muon,447283200,4.73990340019,0.0194301589783,0.0112180075165,3
train_loss,train,loss,Hybrid Muon,448921600,4.73157758509,0.0265998193255,0.015357412848,3
train_loss,train,loss,Hybrid Muon,450560000,4.74942474633,0.024448253091,0.0141152055033,3
train_loss,train,loss,Hybrid Muon,452198400,4.73236355871,0.0180723165427,0.0104340568208,3
train_loss,train,loss,Hybrid Muon,453836800,4.74070517292,0.0160971718838,0.00929370652029,3
train_loss,train,loss,Hybrid Muon,455475200,4.74234492749,0.0132390975794,0.00764359655131,3
train_loss,train,loss,Hybrid Muon,457113600,4.73200613191,0.00358615071773,0.00207046508223,3
train_loss,train,loss,Hybrid Muon,458752000,4.73337705034,0.0218378293793,0.0126080766707,3
train_loss,train,loss,Hybrid Muon,460390400,4.74982785289,0.00989390737261,0.00571225008491,3
train_loss,train,loss,Hybrid Muon,462028800,4.74961767107,0.0295228790952,0.0170450421929,3
train_loss,train,loss,Hybrid Muon,463667200,4.74799840982,0.0234066567609,0.0135138395817,3
train_loss,train,loss,Hybrid Muon,465305600,4.74484005685,0.0155804465251,0.00899537499537,3
train_loss,train,loss,Hybrid Muon,466944000,4.74236316567,0.010068709174,0.00581317195203,3
train_loss,train,loss,Hybrid Muon,468582400,4.75072613761,0.0186652045897,0.0107763608943,3
train_loss,train,loss,Hybrid Muon,470220800,4.73943669021,0.00548075245042,0.00316431390261,3
train_loss,train,loss,Hybrid Muon,471859200,4.7479346092,0.0382036080555,0.0220568633949,3
train_loss,train,loss,Hybrid Muon,473497600,4.74049638093,0.00375058619429,0.00216540194889,3
train_loss,train,loss,Hybrid Muon,475136000,4.73019749646,0.0213052605641,0.0123005979218,3
train_loss,train,loss,Hybrid Muon,476774400,4.73846203476,0.0256139141156,0.0147882002097,3
train_loss,train,loss,Hybrid Muon,478412800,4.74678005725,0.0228418608923,0.013187754535,3
train_loss,train,loss,Hybrid Muon,480051200,4.75193919122,0.0186038189601,0.0107409198846,3
train_loss,train,loss,Hybrid Muon,481689600,4.73575363964,0.0195212642184,0.0112706071514,3
train_loss,train,loss,Hybrid Muon,483328000,4.72784565508,0.0188366108415,0.01087532234,3
train_loss,train,loss,Hybrid Muon,484966400,4.74411439762,0.0206705244387,0.011934132849,3
train_loss,train,loss,Hybrid Muon,486604800,4.75066083054,0.0320821682043,0.018522648449,3
train_loss,train,loss,Hybrid Muon,488243200,4.72971504773,0.0127983221365,0.0073891147307,3
train_loss,train,loss,Hybrid Muon,489881600,4.73321175461,0.0235264308943,0.0135829912099,3
train_loss,train,loss,Hybrid Muon,491520000,4.74935544049,0.00958056844115,0.00553134376849,3
train_loss,train,loss,Hybrid Muon,493158400,4.7354537338,0.00925155414491,0.00534138727599,3
train_loss,train,loss,Hybrid Muon,494796800,4.73351940572,0.0175299534328,0.0101209233333,3
train_loss,train,loss,Hybrid Muon,496435200,4.73304837331,0.0134498083017,0.00776525044353,3
train_loss,train,loss,Hybrid Muon,498073600,4.73650219763,0.015510869405,0.00895520462635,3
train_loss,train,loss,Hybrid Muon,499712000,4.728289512,0.017455313148,0.0100778297448,3
train_loss,train,loss,Hybrid Muon,501350400,4.73115579526,0.00439957281521,0.00254009454918,3
train_loss,train,loss,Hybrid Muon,502988800,4.74674256593,0.0242427805932,0.0139965759014,3
train_loss,train,loss,Hybrid Muon,504627200,4.73270311068,0.0244357750883,0.0141080013251,3
train_loss,train,loss,Hybrid Muon,506265600,4.73974541232,0.0315025846184,0.0181880257096,3
train_loss,train,loss,Hybrid Muon,507904000,4.73285161217,0.0147130682542,0.00849459391717,3
train_loss,train,loss,Hybrid Muon,509542400,4.72466309354,0.0189361213924,0.0109327747833,3
train_loss,train,loss,Hybrid Muon,511180800,4.72772438104,0.0259633311489,0.0149899362279,3
train_loss,train,loss,Hybrid Muon,512819200,4.72419960196,0.0193855788268,0.0111922691541,3
train_loss,train,loss,Hybrid Muon,514457600,4.73672248637,0.0189784438598,0.0109572096713,3
train_loss,train,loss,Hybrid Muon,516096000,4.74366306971,0.00911512923594,0.00526262231807,3
train_loss,train,loss,Hybrid Muon,517734400,4.74296275817,0.0270726969392,0.0156304288656,3
train_loss,train,loss,Hybrid Muon,519372800,4.73254219006,0.0338028359057,0.0195160764095,3
train_loss,train,loss,Hybrid Muon,521011200,4.73657371928,0.0253362476844,0.0146278894208,3
train_loss,train,loss,Hybrid Muon,522649600,4.74948591843,0.0224527075234,0.0129630767327,3
train_loss,train,loss,Hybrid Muon,524288000,4.7334045437,0.0203383553674,0.0117423549462,3
train_loss,train,loss,Hybrid Muon,525926400,4.72582134878,0.0309959276737,0.0178955071862,3
train_loss,train,loss,Hybrid Muon,527564800,4.7291854484,0.00707033777199,0.00408206141592,3
train_loss,train,loss,Hybrid Muon,529203200,4.73687805514,0.00769354685774,0.00444187134934,3
train_loss,train,loss,Hybrid Muon,530841600,4.73469809885,0.0287817972717,0.0166171784026,3
train_loss,train,loss,Hybrid Muon,532480000,4.72878722236,0.0231933142266,0.0133906662121,3
train_loss,train,loss,Hybrid Muon,534118400,4.7290143536,0.0267290588285,0.0154320293098,3
train_loss,train,loss,Hybrid Muon,535756800,4.7237938108,0.014684859872,0.00847830780014,3
train_loss,train,loss,Hybrid Muon,537395200,4.72958914384,0.0119257770746,0.00688535060429,3
train_loss,train,loss,Hybrid Muon,539033600,4.73905009518,0.0246517620953,0.0142327014817,3
train_loss,train,loss,Hybrid Muon,540672000,4.71544236094,0.0204984759664,0.0118348006172,3
train_loss,train,loss,Hybrid Muon,542310400,4.73562779382,0.0158384029406,0.00914430620126,3
train_loss,train,loss,Hybrid Muon,543948800,4.73210828766,0.0239642357769,0.0138357579767,3
train_loss,train,loss,Hybrid Muon,545587200,4.72638834735,0.0287285214585,0.0165864195975,3
train_loss,train,loss,Hybrid Muon,547225600,4.72449977959,0.00657271084129,0.00379475637353,3
train_loss,train,loss,Hybrid Muon,548864000,4.73410516252,0.0245401406598,0.0141682568159,3
train_loss,train,loss,Hybrid Muon,550502400,4.71860879064,0.00947965246552,0.00547307990279,3
train_loss,train,loss,Hybrid Muon,552140800,4.72860217646,0.0148059845804,0.00854823918314,3
train_loss,train,loss,Hybrid Muon,553779200,4.72212983573,0.00760169812534,0.00438884245896,3
train_loss,train,loss,Hybrid Muon,555417600,4.72915697778,0.0254470045128,0.0146918349055,3
train_loss,train,loss,Hybrid Muon,557056000,4.73959638638,0.0120994697177,0.00698563209857,3
train_loss,train,loss,Hybrid Muon,558694400,4.71849982694,0.0292800057572,0.0169048192058,3
train_loss,train,loss,Hybrid Muon,560332800,4.72141944632,0.0214165565066,0.0123648546642,3
train_loss,train,loss,Hybrid Muon,561971200,4.73601278385,0.0283689004738,0.0163787923252,3
train_loss,train,loss,Hybrid Muon,563609600,4.71746294186,0.018727192763,0.0108121497829,3
train_loss,train,loss,Hybrid Muon,565248000,4.73639593696,0.0199905526114,0.0115415509314,3
train_loss,train,loss,Hybrid Muon,566886400,4.72994634449,0.019226523281,0.0111004383918,3
train_loss,train,loss,Hybrid Muon,568524800,4.71607661138,0.0221138374036,0.0127674299778,3
train_loss,train,loss,Hybrid Muon,570163200,4.73634940912,0.00808578094396,0.0046683278046,3
train_loss,train,loss,Hybrid Muon,571801600,4.72726864755,0.0170643171197,0.00985208808257,3
train_loss,train,loss,Hybrid Muon,573440000,4.72772066916,0.0318350348314,0.0183799659296,3
train_loss,train,loss,Hybrid Muon,575078400,4.72978004783,0.0175191176095,0.0101146672678,3
train_loss,train,loss,Hybrid Muon,576716800,4.73941643705,0.0355516874682,0.0205257763299,3
train_loss,train,loss,Hybrid Muon,578355200,4.71197372933,0.0167731691204,0.00968399370684,3
train_loss,train,loss,Hybrid Muon,579993600,4.7254436856,0.0133650936467,0.00771634041467,3
train_loss,train,loss,Hybrid Muon,581632000,4.71922417467,0.00447040138125,0.00258098744085,3
train_loss,train,loss,Hybrid Muon,583270400,4.72260222713,0.0170020388326,0.00981613169678,3
train_loss,train,loss,Hybrid Muon,584908800,4.72063943754,0.0229575360498,0.0132545396183,3
train_loss,train,loss,Hybrid Muon,586547200,4.73836840073,0.011237559786,0.00648800816748,3
train_loss,train,loss,Hybrid Muon,588185600,4.72193032334,0.00880181245812,0.00508172879205,3
train_loss,train,loss,Hybrid Muon,589824000,4.72793827847,0.0232350709113,0.0134147744453,3
train_loss,train,loss,Hybrid Muon,591462400,4.72290234014,0.0231040424145,0.0133391251074,3
train_loss,train,loss,Hybrid Muon,593100800,4.73124978885,0.0139743445953,0.00806809161382,3
train_loss,train,loss,Hybrid Muon,594739200,4.72408967276,0.0252717986913,0.0145906797773,3
train_loss,train,loss,Hybrid Muon,596377600,4.73240570967,0.00747181393326,0.0043138537857,3
train_loss,train,loss,Hybrid Muon,598016000,4.71799451982,0.0143259637757,0.00827109904229,3
train_loss,train,loss,Hybrid Muon,599654400,4.7202269116,0.0124848410836,0.00720812636042,3
train_loss,train,loss,Hybrid Muon,601292800,4.73591122419,0.0208165210835,0.0120184240512,3
train_loss,train,loss,Hybrid Muon,602931200,4.73072055732,0.0159711097809,0.00922092453129,3
train_loss,train,loss,Hybrid Muon,604569600,4.72330676551,0.0322253887935,0.0186053368947,3
train_loss,train,loss,Hybrid Muon,606208000,4.72778573905,0.0179332727446,0.0103537798465,3
train_loss,train,loss,Hybrid Muon,607846400,4.72343581984,0.0214307142345,0.0123730286322,3
train_loss,train,loss,Hybrid Muon,609484800,4.71076151036,0.00514390299669,0.00296983377982,3
train_loss,train,loss,Hybrid Muon,611123200,4.71835184405,0.00946444175552,0.00546429799528,3
train_loss,train,loss,Hybrid Muon,612761600,4.72684952994,0.00896089144444,0.00517357308763,3
train_loss,train,loss,Hybrid Muon,614400000,4.72048877751,0.00416823987996,0.00240653441674,3
train_loss,train,loss,Hybrid Muon,616038400,4.71897439291,0.0122111355881,0.00705010241888,3
train_loss,train,loss,Hybrid Muon,617676800,4.7219799458,0.0102779834322,0.00593399650129,3
train_loss,train,loss,Hybrid Muon,619315200,4.7223772119,0.0296495272303,0.0171181625278,3
train_loss,train,loss,Hybrid Muon,620953600,4.71934662864,0.0270275216203,0.015604346883,3
train_loss,train,loss,Hybrid Muon,622592000,4.72330794469,0.011223822763,0.00648007709354,3
train_loss,train,loss,Hybrid Muon,624230400,4.71927676688,0.0215980563106,0.0124696436249,3
train_loss,train,loss,Hybrid Muon,625868800,4.72404440463,0.0271678098832,0.0156853423494,3
train_loss,train,loss,Hybrid Muon,627507200,4.71718362153,0.00874347737625,0.00504804901683,3
train_loss,train,loss,Hybrid Muon,629145600,4.71386583289,0.0111135928504,0.00641643582385,3
train_loss,train,loss,Hybrid Muon,630784000,4.71783412178,0.00869892223533,0.00502232509423,3
train_loss,train,loss,Hybrid Muon,632422400,4.71117589439,0.0182592813904,0.0105420010259,3
train_loss,train,loss,Hybrid Muon,634060800,4.73217092435,0.00129848326526,0.000749679662736,3
train_loss,train,loss,Hybrid Muon,635699200,4.72142005066,0.0189631625545,0.0109483870055,3
train_loss,train,loss,Hybrid Muon,637337600,4.72641692544,0.022507388586,0.0129946468589,3
train_loss,train,loss,Hybrid Muon,638976000,4.72441706911,0.00733077259959,0.00423242353374,3
train_loss,train,loss,Hybrid Muon,640614400,4.72806644991,0.000952804021557,0.000550101658331,3
train_loss,train,loss,Hybrid Muon,642252800,4.71067719415,0.0107669034226,0.00621627458937,3
train_loss,train,loss,Hybrid Muon,643891200,4.71775172919,0.0252612195493,0.0145845719068,3
train_loss,train,loss,Hybrid Muon,645529600,4.71790842568,0.0104385314029,0.00602668891538,3
train_loss,train,loss,Hybrid Muon,647168000,4.72568211948,0.0133400142781,0.00770186083444,3
train_loss,train,loss,Hybrid Muon,648806400,4.71704462647,0.00802871768552,0.00463538231698,3
train_loss,train,loss,Hybrid Muon,650444800,4.71378121207,0.0142674835267,0.0082373354548,3
train_loss,train,loss,Hybrid Muon,652083200,4.71165534407,0.0214415464397,0.0123792826088,3
train_loss,train,loss,Hybrid Muon,653721600,4.71791669766,0.00938501980307,0.00541844370965,3
train_loss,train,loss,Hybrid Muon,655360000,4.72598062376,0.00694219945772,0.00400808072568,3
train_loss,train,loss,Hybrid Muon,656998400,4.71601355349,0.00586816584573,0.00338798713068,3
train_loss,train,loss,Hybrid Muon,658636800,4.71064793428,0.0019070112071,0.00110101343377,3
train_loss,train,loss,Hybrid Muon,660275200,4.71017850777,0.0134477195076,0.00776404447772,3
train_loss,train,loss,Hybrid Muon,661913600,4.7075516279,0.0168986059661,0.00975641470343,3
train_loss,train,loss,Hybrid Muon,663552000,4.72159210473,0.00950239889633,0.00548621256075,3
train_loss,train,loss,Hybrid Muon,665190400,4.71222573484,0.0145697307925,0.00841183799509,3
train_loss,train,loss,Hybrid Muon,666828800,4.71576700598,0.00367866138906,0.00212387614323,3
train_loss,train,loss,Hybrid Muon,668467200,4.71792269379,0.0165366240515,0.00954742434761,3
train_loss,train,loss,Hybrid Muon,670105600,4.72228960479,0.0112458118507,0.00649277249928,3
train_loss,train,loss,Hybrid Muon,671744000,4.71432392225,0.005284922176,0.00305125124096,3
train_loss,train,loss,Hybrid Muon,673382400,4.70851704856,0.00949765760738,0.00548347517629,3
train_loss,train,loss,Hybrid Muon,675020800,4.72116580228,0.00363460320313,0.00209843913772,3
train_loss,train,loss,Hybrid Muon,676659200,4.73025691221,0.00782905804864,0.00452010877189,3
train_loss,train,loss,Hybrid Muon,678297600,4.70848465706,0.0135973851314,0.00785045396587,3
train_loss,train,loss,Hybrid Muon,679936000,4.71763506497,0.0102304301967,0.00590654162798,3
train_loss,train,loss,Hybrid Muon,681574400,4.71519733022,0.0223817018732,0.0129220816014,3
train_loss,train,loss,Hybrid Muon,683212800,4.71962774113,0.0176251810845,0.0101759030437,3
train_loss,train,loss,Hybrid Muon,684851200,4.70945444077,0.00900186437257,0.00519722881871,3
train_loss,train,loss,Hybrid Muon,686489600,4.7137135084,0.00455086512201,0.00262744320324,3
train_loss,train,loss,Hybrid Muon,688128000,4.71680450931,0.0104152277913,0.00601323456899,3
train_loss,train,loss,Hybrid Muon,689766400,4.71350328758,0.0119494270167,0.00689900490478,3
train_loss,train,loss,Hybrid Muon,691404800,4.71679935753,0.00771317617752,0.0044532043424,3
train_loss,train,loss,Hybrid Muon,693043200,4.71664309377,0.0144229632621,0.00832710172187,3
train_loss,train,loss,Hybrid Muon,694681600,4.71660917083,0.00896264390748,0.00517458487264,3
train_loss,train,loss,Hybrid Muon,696320000,4.71847591862,0.00971895303104,0.00561124014871,3
train_loss,train,loss,Hybrid Muon,697958400,4.70573217645,0.00728364656614,0.00420521530564,3
train_loss,train,loss,Hybrid Muon,699596800,4.71403401653,0.0132769663624,0.00766546010337,3
train_loss,train,loss,Hybrid Muon,701235200,4.70992563774,0.000638549549226,0.000368666754137,3
train_loss,train,loss,Hybrid Muon,702873600,4.6928195405,0.00317711636972,0.00183430899131,3
train_loss,train,loss,Hybrid Muon,704512000,4.71351204743,0.0138064041683,0.00797113116313,3
train_loss,train,loss,Hybrid Muon,706150400,4.70838560666,0.0267232836233,0.0154286949936,3
train_loss,train,loss,Hybrid Muon,707788800,4.7260725446,0.0176109383494,0.0101676799967,3
train_loss,train,loss,Hybrid Muon,709427200,4.72214521453,0.00948841352587,0.00547813810334,3
train_loss,train,loss,Hybrid Muon,711065600,4.71246498441,0.0227839295009,0.0131543078305,3
train_loss,train,loss,Hybrid Muon,712704000,4.72061945274,0.00290706542543,0.00167839500593,3
train_loss,train,loss,Hybrid Muon,714342400,4.71188606963,0.0185993208528,0.0107383229011,3
train_loss,train,loss,Hybrid Muon,715980800,4.72398666402,0.0150850377141,0.00870935058496,3
train_loss,train,loss,Hybrid Muon,717619200,4.70485223015,0.0138846406622,0.00801630102394,3
train_loss,train,loss,Hybrid Muon,719257600,4.71046058074,0.00285932752862,0.00165083351835,3
train_loss,train,loss,Hybrid Muon,720896000,4.70689422826,0.00989788011605,0.00571454374941,3
train_loss,train,loss,Hybrid Muon,722534400,4.71221994489,0.00552325136541,0.00318885066262,3
train_loss,train,loss,Hybrid Muon,724172800,4.70839030137,0.0185102231489,0.0106868823178,3
train_loss,train,loss,Hybrid Muon,725811200,4.70817049672,0.00416940951482,0.00240720970574,3
train_loss,train,loss,Hybrid Muon,727449600,4.71310569644,0.0111734762964,0.00645100954749,3
train_loss,train,loss,Hybrid Muon,729088000,4.69956012269,0.00619546583599,0.00357695386816,3
train_loss,train,loss,Hybrid Muon,730726400,4.70830798914,0.00789697328512,0.00455931965195,3
train_loss,train,loss,Hybrid Muon,732364800,4.70650241504,0.015070320468,0.00870085357898,3
train_loss,train,loss,Hybrid Muon,734003200,4.71398223132,0.0130637648898,0.00754236817577,3
train_loss,train,loss,Hybrid Muon,735641600,4.70605048413,0.00540072071559,0.00311810755896,3
train_loss,train,loss,Hybrid Muon,737280000,4.71856862277,0.0120984089019,0.00698501963625,3
train_loss,train,loss,Hybrid Muon,738918400,4.7050080735,0.0223062170678,0.0128785004287,3
train_loss,train,loss,Hybrid Muon,740556800,4.70205075746,0.020752251476,0.011981317976,3
train_loss,train,loss,Hybrid Muon,742195200,4.70949452331,0.00286354641011,0.00165326929072,3
train_loss,train,loss,Hybrid Muon,743833600,4.71271010111,0.0141020971105,0.00814184956288,3
train_loss,train,loss,Hybrid Muon,745472000,4.71921976611,0.0117574750795,0.00678818140217,3
train_loss,train,loss,Hybrid Muon,747110400,4.7125644739,0.0067995269353,0.00392570870646,3
train_loss,train,loss,Hybrid Muon,748748800,4.69787783896,0.0183943526525,0.0106199844555,3
train_loss,train,loss,Hybrid Muon,750387200,4.70459849596,0.0151550124755,0.00874975053228,3
train_loss,train,loss,Hybrid Muon,752025600,4.70959208012,0.0162532476282,0.00938381689335,3
train_loss,train,loss,Hybrid Muon,753664000,4.71718317161,0.0216620263203,0.0125065767272,3
train_loss,train,loss,Hybrid Muon,755302400,4.71652904501,0.0191605231333,0.0110623331888,3
train_loss,train,loss,Hybrid Muon,756940800,4.70873193974,0.0198196812905,0.0114428983283,3
train_loss,train,loss,Hybrid Muon,758579200,4.71748695095,0.0153622721577,0.00886941196561,3
train_loss,train,loss,Hybrid Muon,760217600,4.71086368789,0.0117588800373,0.0067889925549,3
train_loss,train,loss,Hybrid Muon,761856000,4.72282583992,0.0104103812824,0.00601043643579,3
train_loss,train,loss,Hybrid Muon,763494400,4.70677859182,0.0305218474502,0.0176217968415,3
train_loss,train,loss,Hybrid Muon,765132800,4.70394384374,0.0125743267678,0.00725979094429,3
train_loss,train,loss,Hybrid Muon,766771200,4.71733077223,0.0128750314511,0.0074334028741,3
train_loss,train,loss,Hybrid Muon,768409600,4.70614740287,0.0162308191894,0.00937086782815,3
train_loss,train,loss,Hybrid Muon,770048000,4.70780342023,0.0119346644521,0.00689048173411,3
train_loss,train,loss,Hybrid Muon,771686400,4.71783115407,0.0261526336146,0.0150992300574,3
train_loss,train,loss,Hybrid Muon,773324800,4.70627209117,0.0215910727993,0.0124656116928,3
train_loss,train,loss,Hybrid Muon,774963200,4.71268856967,0.022043873189,0.0127270361197,3
train_loss,train,loss,Hybrid Muon,776601600,4.70939770296,0.0220319076141,0.0127201277917,3
train_loss,train,loss,Hybrid Muon,778240000,4.70602212066,0.0282018903107,0.0162823689625,3
train_loss,train,loss,Hybrid Muon,779878400,4.7103725341,0.00796135372205,0.00459648971454,3
train_loss,train,loss,Hybrid Muon,781516800,4.71605476613,0.0156620536919,0.0090424909151,3
train_loss,train,loss,Hybrid Muon,783155200,4.71209776416,0.0190113198797,0.0109761906502,3
train_loss,train,loss,Hybrid Muon,784793600,4.69462998698,0.0130994191276,0.00756295315953,3
train_loss,train,loss,Hybrid Muon,786432000,4.70142103717,0.00696012488449,0.00401842997565,3
train_loss,train,loss,Hybrid Muon,788070400,4.71313618029,0.0060051694446,0.00346708619537,3
train_loss,train,loss,Hybrid Muon,789708800,4.69608222698,0.0174097225162,0.0100515079813,3
train_loss,train,loss,Hybrid Muon,791347200,4.69604481637,0.00906292118931,0.00523247998829,3
train_loss,train,loss,Hybrid Muon,792985600,4.7089620313,0.0197680349818,0.0114130803181,3
train_loss,train,loss,Hybrid Muon,794624000,4.71690546518,0.0214926017895,0.0124087594287,3
train_loss,train,loss,Hybrid Muon,796262400,4.69644714102,0.00855558623208,0.00493957001417,3
train_loss,train,loss,Hybrid Muon,797900800,4.71263460919,0.0219026439232,0.012645497365,3
train_loss,train,loss,Hybrid Muon,799539200,4.6997108449,0.0297980500922,0.017203912242,3
train_loss,train,loss,Hybrid Muon,801177600,4.70002785698,0.0173124531585,0.00999534949139,3
train_loss,train,loss,Hybrid Muon,802816000,4.7137667497,0.0157740601482,0.00910715787277,3
train_loss,train,loss,Hybrid Muon,804454400,4.71863919596,0.0281463756378,0.0162503175512,3
train_loss,train,loss,Hybrid Muon,806092800,4.70776508778,0.0171847732759,0.00992163347681,3
train_loss,train,loss,Hybrid Muon,807731200,4.70775227636,0.0270376881769,0.0156102165472,3
train_loss,train,loss,Hybrid Muon,809369600,4.72372411306,0.0148891035564,0.00859622794628,3
train_loss,train,loss,Hybrid Muon,811008000,4.70462819795,0.0180676502893,0.0104313627582,3
train_loss,train,loss,Hybrid Muon,812646400,4.70057694053,0.0163317330828,0.00942913049168,3
train_loss,train,loss,Hybrid Muon,814284800,4.70581539676,0.00595724500335,0.00343941700631,3
train_loss,train,loss,Hybrid Muon,815923200,4.70491270602,0.0324662795206,0.0187444152208,3
train_loss,train,loss,Hybrid Muon,817561600,4.70929019307,0.00993130858746,0.00573384368637,3
train_loss,train,loss,Hybrid Muon,819200000,4.71178936899,0.0149415277316,0.00862649505792,3
train_loss,train,loss,Hybrid Muon,820838400,4.70701713686,0.00832859113034,0.00480851433107,3
train_loss,train,loss,Hybrid Muon,822476800,4.71502522305,0.00262937120672,0.001518068174,3
train_loss,train,loss,Hybrid Muon,824115200,4.70314642976,0.0297737675244,0.017189892695,3
train_loss,train,loss,Hybrid Muon,825753600,4.70432541057,0.0134088582573,0.00774160792436,3
train_loss,train,loss,Hybrid Muon,827392000,4.70084683483,0.0313629455504,0.0181074050561,3
train_loss,train,loss,Hybrid Muon,829030400,4.71583438173,0.00992084609344,0.00572780316264,3
train_loss,train,loss,Hybrid Muon,830668800,4.70152079632,0.02333707237,0.0134736650149,3
train_loss,train,loss,Hybrid Muon,832307200,4.70651654909,0.0184593058942,0.0106574852271,3
train_loss,train,loss,Hybrid Muon,833945600,4.70653072183,0.019530775433,0.0112760984537,3
train_loss,train,loss,Hybrid Muon,835584000,4.71057335307,0.0236417597933,0.0136495763808,3
train_loss,train,loss,Hybrid Muon,837222400,4.71172463154,0.0295600228469,0.0170664871479,3
train_loss,train,loss,Hybrid Muon,838860800,4.72291042194,0.0308583789634,0.0178160934013,3
train_loss,train,loss,Hybrid Muon,840499200,4.70927959375,0.0243939705562,0.0140838654672,3
train_loss,train,loss,Hybrid Muon,842137600,4.70888181788,0.0231310391754,0.0133547116946,3
train_loss,train,loss,Hybrid Muon,843776000,4.71489167283,0.00587787380445,0.00339359202326,3
train_loss,train,loss,Hybrid Muon,845414400,4.72406787013,0.0274021804562,0.0158206562628,3
train_loss,train,loss,Hybrid Muon,847052800,4.7028244398,0.0136428612647,0.00787670962367,3
train_loss,train,loss,Hybrid Muon,848691200,4.70594271615,0.0323414209622,0.0186723280985,3
train_loss,train,loss,Hybrid Muon,850329600,4.70473874281,0.0192852704963,0.0111343561125,3
train_loss,train,loss,Hybrid Muon,851968000,4.7157148773,0.0204203972777,0.0117897218653,3
train_loss,train,loss,Hybrid Muon,853606400,4.72123188203,0.0138179583804,0.00797780199058,3
train_loss,train,loss,Hybrid Muon,855244800,4.71838281659,0.0162870073606,0.00940330808392,3
train_loss,train,loss,Hybrid Muon,856883200,4.71449284623,0.0343845158375,0.0198519094747,3
train_loss,train,loss,Hybrid Muon,858521600,4.70684180588,0.0102213819989,0.00590131764858,3
train_loss,train,loss,Hybrid Muon,860160000,4.70565183659,0.0266575896186,0.0153907665422,3
train_loss,train,loss,Hybrid Muon,861798400,4.71850137278,0.00886315536692,0.00511714513696,3
train_loss,train,loss,Hybrid Muon,863436800,4.70498427153,0.0281256619554,0.0162383585011,3
train_loss,train,loss,Hybrid Muon,865075200,4.7082427827,0.0167926783049,0.00969525733976,3
train_loss,train,loss,Hybrid Muon,866713600,4.70578531007,0.0183175012935,0.0105756143027,3
train_loss,train,loss,Hybrid Muon,868352000,4.70408967691,0.0218413877143,0.0126101310763,3
train_loss,train,loss,Hybrid Muon,869990400,4.69492702211,0.0300826890336,0.0173682486115,3
train_loss,train,loss,Hybrid Muon,871628800,4.70305295929,0.00640301720965,0.00369678370962,3
train_loss,train,loss,Hybrid Muon,873267200,4.71390318061,0.0334085050238,0.0192884093687,3
train_loss,train,loss,Hybrid Muon,874905600,4.703440749,0.0275319833039,0.0158955979719,3
train_loss,train,loss,Hybrid Muon,876544000,4.70622431556,0.015960795178,0.0092149693925,3
train_loss,train,loss,Hybrid Muon,878182400,4.71698303695,0.0269019858583,0.015531868777,3
train_loss,train,loss,Hybrid Muon,879820800,4.69925708597,0.0164489921269,0.00949683003236,3
train_loss,train,loss,Hybrid Muon,881459200,4.70572214971,0.0184254568116,0.0106379424501,3
train_loss,train,loss,Hybrid Muon,883097600,4.72314389552,0.0101942802185,0.00588567042835,3
train_loss,train,loss,Hybrid Muon,884736000,4.71603328442,0.0219547259903,0.0126755669605,3
train_loss,train,loss,Hybrid Muon,886374400,4.7120784544,0.0123474730307,0.00712881687807,3
train_loss,train,loss,Hybrid Muon,888012800,4.70205418492,0.0226172184827,0.0130580571793,3
train_loss,train,loss,Hybrid Muon,889651200,4.70821384485,0.0254149238577,0.0146733131307,3
train_loss,train,loss,Hybrid Muon,891289600,4.7066200834,0.0230259256724,0.0132940243853,3
train_loss,train,loss,Hybrid Muon,892928000,4.71457986534,0.0209367281099,0.0120878256102,3
train_loss,train,loss,Hybrid Muon,894566400,4.70028752998,0.0209555259195,0.0120986785306,3
train_loss,train,loss,Hybrid Muon,896204800,4.70855188613,0.0288032372214,0.0166295567633,3
train_loss,train,loss,Hybrid Muon,897843200,4.71399805605,0.0281907999661,0.0162759659491,3
train_loss,train,loss,Hybrid Muon,899481600,4.70508213436,0.013836328055,0.00798840772716,3
train_loss,train,loss,Hybrid Muon,901120000,4.70069244723,0.0294499257027,0.0170029225321,3
train_loss,train,loss,Hybrid Muon,902758400,4.7005020004,0.0177746873025,0.0102622204989,3
train_loss,train,loss,Hybrid Muon,904396800,4.70638328289,0.0235164132007,0.0135772074918,3
train_loss,train,loss,Hybrid Muon,906035200,4.71092214709,0.0312405225302,0.0180367240924,3
train_loss,train,loss,Hybrid Muon,907673600,4.71505776261,0.0293435248371,0.0169414919637,3
train_loss,train,loss,Hybrid Muon,909312000,4.70877671942,0.0293415870945,0.0169403732075,3
train_loss,train,loss,Hybrid Muon,910950400,4.69647998576,0.0266887538331,0.0154087592099,3
train_loss,train,loss,Hybrid Muon,912588800,4.70352358858,0.0253237295311,0.0146206620617,3
train_loss,train,loss,Hybrid Muon,914227200,4.68627380595,0.0316440999847,0.0182697296444,3
train_loss,train,loss,Hybrid Muon,915865600,4.70598527034,0.019350109714,0.0111717910523,3
train_loss,train,loss,Hybrid Muon,917504000,4.70848435079,0.02199575239,0.0126992535634,3
train_loss,train,loss,Hybrid Muon,919142400,4.70158820982,0.0288701658994,0.0166681980536,3
train_loss,train,loss,Hybrid Muon,920780800,4.70313072056,0.0309889489439,0.0178914780146,3
train_loss,train,loss,Hybrid Muon,922419200,4.70470698223,0.003460490303,0.00199791500796,3
train_loss,train,loss,Hybrid Muon,924057600,4.71065111299,0.0210465521187,0.0121512325313,3
train_loss,train,loss,Hybrid Muon,925696000,4.69797331562,0.0153710517342,0.00887448085646,3
train_loss,train,loss,Hybrid Muon,927334400,4.70926044424,0.00626120102758,0.00361490609872,3
train_loss,train,loss,Hybrid Muon,928972800,4.70245854542,0.0276370449294,0.0159562553296,3
train_loss,train,loss,Hybrid Muon,930611200,4.70012295758,0.0122690464787,0.00708353728716,3
train_loss,train,loss,Hybrid Muon,932249600,4.70216840674,0.0237542144564,0.0137145021108,3
train_loss,train,loss,Hybrid Muon,933888000,4.69408724974,0.0118939301945,0.00686696379954,3
train_loss,train,loss,Hybrid Muon,935526400,4.6993534492,0.0271530046628,0.0156767945513,3
train_loss,train,loss,Hybrid Muon,937164800,4.69794581006,0.0162502605775,0.00938209231883,3
train_loss,train,loss,Hybrid Muon,938803200,4.7019869337,0.0224199721654,0.0129441769649,3
train_loss,train,loss,Hybrid Muon,940441600,4.7030807137,0.0138937184206,0.0080215420702,3
train_loss,train,loss,Hybrid Muon,942080000,4.70422788724,0.026172866312,0.0151109114107,3
train_loss,train,loss,Hybrid Muon,943718400,4.70517796581,0.0176968007229,0.0102172526611,3
train_loss,train,loss,Hybrid Muon,945356800,4.71169646869,0.0263224886306,0.0151972958966,3
train_loss,train,loss,Hybrid Muon,946995200,4.70679674966,0.0245605626408,0.0141800474521,3
train_loss,train,loss,Hybrid Muon,948633600,4.69482106845,0.0212091680121,0.0122451188611,3
train_loss,train,loss,Hybrid Muon,950272000,4.70092791299,0.0246589303828,0.0142368400945,3
train_loss,train,loss,Hybrid Muon,951910400,4.69459440067,0.0165834307543,0.00957444821008,3
train_loss,train,loss,Hybrid Muon,953548800,4.71087817371,0.0323151916849,0.0186571846182,3
train_loss,train,loss,Hybrid Muon,955187200,4.70186806008,0.0234968071588,0.0135658879382,3
train_loss,train,loss,Hybrid Muon,956825600,4.70513759717,0.0303881519228,0.0175446076928,3
train_loss,train,loss,Hybrid Muon,958464000,4.6913421233,0.0170651033189,0.00985254199494,3
train_loss,train,loss,Hybrid Muon,960102400,4.70139108737,0.017384741825,0.0100370853725,3
train_loss,train,loss,Hybrid Muon,961740800,4.71028342004,0.019033726923,0.0109891273627,3
train_loss,train,loss,Hybrid Muon,963379200,4.69704659979,0.034262065356,0.0197812126563,3
train_loss,train,loss,Hybrid Muon,965017600,4.70194401741,0.0135180157134,0.00780463001103,3
train_loss,train,loss,Hybrid Muon,966656000,4.69131589621,0.0195705322842,0.0112990520825,3
train_loss,train,loss,Hybrid Muon,968294400,4.69495411535,0.00989632078468,0.00571364346902,3
train_loss,train,loss,Hybrid Muon,969932800,4.7053188695,0.0349530543504,0.0201801553382,3
train_loss,train,loss,Hybrid Muon,971571200,4.70051639572,0.0215389907646,0.012435542116,3
train_loss,train,loss,Hybrid Muon,973209600,4.69847173338,0.00418216955906,0.00241457672072,3
train_loss,train,loss,Hybrid Muon,974848000,4.69201500217,0.015858357779,0.00915582713262,3
train_loss,train,loss,Hybrid Muon,976486400,4.69934696818,0.034800498129,0.0200920769627,3
train_loss,train,loss,Hybrid Muon,978124800,4.69659843028,0.0114828849751,0.00662964673145,3
train_loss,train,loss,Hybrid Muon,979763200,4.69346863652,0.0219653127801,0.0126816792464,3
train_loss,train,loss,Hybrid Muon,981401600,4.69378506859,0.0150516024118,0.00869004670419,3
train_loss,train,loss,Hybrid Muon,983040000,4.70604638204,0.0206417450046,0.011917517035,3
train_loss,train,loss,Hybrid Muon,984678400,4.6840066946,0.0176213412007,0.0101736860857,3
train_loss,train,loss,Hybrid Muon,986316800,4.69280156439,0.0209742810533,0.0121095068122,3
train_loss,train,loss,Hybrid Muon,987955200,4.69469522218,0.0141837886176,0.0081890141765,3
train_loss,train,loss,Hybrid Muon,989593600,4.69664003899,0.0272693748238,0.0157439808952,3
train_loss,train,loss,Hybrid Muon,991232000,4.69842698683,0.0100306150432,0.0057911782953,3
train_loss,train,loss,Hybrid Muon,992870400,4.69478731001,0.0135743740783,0.00783716852816,3
train_loss,train,loss,Hybrid Muon,994508800,4.70653953483,0.0194069232321,0.0112045923522,3
train_loss,train,loss,Hybrid Muon,996147200,4.69070832903,0.0121007725481,0.00698638428806,3
train_loss,train,loss,Hybrid Muon,997785600,4.70041743979,0.0216944543319,0.0125252990485,3
train_loss,train,loss,Hybrid Muon,999424000,4.6890297803,0.0245729295983,0.0141871875184,3
train_loss,train,loss,Hybrid Muon,1001062400,4.70430525372,0.020579420556,0.0118815339978,3
train_loss,train,loss,Hybrid Muon,1002700800,4.71413506642,0.0391608699313,0.0226095387966,3
train_loss,train,loss,Hybrid Muon,1004339200,4.7107507358,0.0126777034575,0.00731947550391,3
train_loss,train,loss,Hybrid Muon,1005977600,4.69654667415,0.0391980021493,0.0226309770926,3
train_loss,train,loss,Hybrid Muon,1007616000,4.70048711851,0.0359537906209,0.0207579306934,3
train_loss,train,loss,Hybrid Muon,1009254400,4.70383268908,0.0265034256634,0.0153017599412,3
train_loss,train,loss,Hybrid Muon,1010892800,4.70355238602,0.0275211384508,0.015889336693,3
train_loss,train,loss,Hybrid Muon,1012531200,4.7085243315,0.0196486397049,0.0113441474228,3
train_loss,train,loss,Hybrid Muon,1014169600,4.70482547204,0.0208979602607,0.012065442982,3
train_loss,train,loss,Hybrid Muon,1015808000,4.70557127391,0.0411232904838,0.0237425428308,3
train_loss,train,loss,Hybrid Muon,1017446400,4.69873071427,0.0383742280259,0.0221553708807,3
train_loss,train,loss,Hybrid Muon,1019084800,4.68566218416,0.0205119271133,0.0118425666405,3
train_loss,train,loss,Hybrid Muon,1020723200,4.70522752389,0.0236369239592,0.0136467844106,3
train_loss,train,loss,Hybrid Muon,1022361600,4.70262731175,0.0250161590291,0.0144430861495,3
train_loss,train,loss,Hybrid Muon,1024000000,4.69470101689,0.0271966825018,0.0157020119635,3
train_loss,train,loss,Hybrid Muon,1025638400,4.69390964518,0.0151902371899,0.00877008753064,3
train_loss,train,loss,Hybrid Muon,1027276800,4.69235010361,0.0181803243157,0.0104964151376,3
train_loss,train,loss,Hybrid Muon,1028915200,4.69661093667,0.0213679978219,0.0123368192945,3
train_loss,train,loss,Hybrid Muon,1030553600,4.70571696912,0.0166498245753,0.00961278070048,3
train_loss,train,loss,Hybrid Muon,1032192000,4.6997759905,0.0166246029711,0.00959821900054,3
train_loss,train,loss,Hybrid Muon,1033830400,4.6946290644,0.0217524714234,0.0125587952318,3
train_loss,train,loss,Hybrid Muon,1035468800,4.68746853396,0.00592017447482,0.00341801432669,3
train_loss,train,loss,Hybrid Muon,1037107200,4.69748433327,0.0060822811939,0.00351160668459,3
train_loss,train,loss,Hybrid Muon,1038745600,4.70119661731,0.0216844564614,0.0125195267752,3
train_loss,train,loss,Hybrid Muon,1040384000,4.69986376151,0.0180271549097,0.0104079827398,3
train_loss,train,loss,Hybrid Muon,1042022400,4.70103312433,0.00800381162926,0.00462100279869,3
train_loss,train,loss,Hybrid Muon,1043660800,4.69371155066,0.0245987446682,0.0142020918559,3
train_loss,train,loss,Hybrid Muon,1045299200,4.68610912318,0.0284519464747,0.0164267389561,3
train_loss,train,loss,Hybrid Muon,1046937600,4.69223042091,0.0242019527441,0.0139730039317,3
train_loss,train,loss,Hybrid Muon,1048576000,4.69694146122,0.0141418819092,0.00816481932712,3
train_loss,train,loss,Hybrid Muon,1050214400,4.69923538034,0.0174048575572,0.0100486991959,3
train_loss,train,loss,Hybrid Muon,1051852800,4.68469311635,0.0196883818758,0.0113670925759,3
train_loss,train,loss,Hybrid Muon,1053491200,4.7111317116,0.021295886878,0.0122951860216,3
train_loss,train,loss,Hybrid Muon,1055129600,4.70219081506,0.022507763412,0.0129948632648,3
train_loss,train,loss,Hybrid Muon,1056768000,4.69600879704,0.0283411358157,0.0163627623923,3
train_loss,train,loss,Hybrid Muon,1058406400,4.69888578132,0.0101689604738,0.00587105206691,3
train_loss,train,loss,Hybrid Muon,1060044800,4.70436309109,0.0155620628733,0.00898476118905,3
train_loss,train,loss,Hybrid Muon,1061683200,4.68794756353,0.00865175030786,0.0049950903692,3
train_loss,train,loss,Hybrid Muon,1063321600,4.70134282157,0.0259382422975,0.0149754511728,3
train_loss,train,loss,Hybrid Muon,1064960000,4.70342406799,0.0030599328773,0.00176665307041,3
train_loss,train,loss,Hybrid Muon,1066598400,4.70517413492,0.0165707604638,0.00956713301445,3
train_loss,train,loss,Hybrid Muon,1068236800,4.69428079327,0.0178438568762,0.0103021555709,3
train_loss,train,loss,Hybrid Muon,1069875200,4.6987433208,0.0128683779602,0.00742956147934,3
train_loss,train,loss,Hybrid Muon,1071513600,4.68422699293,0.0199568680282,0.0115221031283,3
train_loss,train,loss,Hybrid Muon,1073152000,4.69870093986,0.0365805655614,0.021119799374,3
train_loss,train,loss,Hybrid Muon,1074790400,4.69840233833,0.0156456398952,0.00903301440511,3
train_loss,train,loss,Hybrid Muon,1076428800,4.6870698078,0.0212876497699,0.0122904303251,3
train_loss,train,loss,Hybrid Muon,1078067200,4.69136502375,0.0234704094325,0.0135506472038,3
train_loss,train,loss,Hybrid Muon,1079705600,4.69034418513,0.0101189649195,0.00584218712018,3
train_loss,train,loss,Hybrid Muon,1081344000,4.69035976181,0.0090469202318,0.00522324183117,3
train_loss,train,loss,Hybrid Muon,1082982400,4.68549046983,0.024305285071,0.0140326628785,3
train_loss,train,loss,Hybrid Muon,1084620800,4.68563571667,0.0154757607019,0.00893493460718,3
train_loss,train,loss,Hybrid Muon,1086259200,4.68888430153,0.0255243380904,0.0147364834674,3
train_loss,train,loss,Hybrid Muon,1087897600,4.68368668278,0.00616543208085,0.00355961387155,3
train_loss,train,loss,Hybrid Muon,1089536000,4.69107817908,0.0156805683162,0.00905318033839,3
train_loss,train,loss,Hybrid Muon,1091174400,4.67805860559,0.0130994996368,0.00756299964155,3
train_loss,train,loss,Hybrid Muon,1092812800,4.70044442639,0.0271934838088,0.0157001651972,3
train_loss,train,loss,Hybrid Muon,1094451200,4.6909389466,0.0197057770786,0.0113771357009,3
train_loss,train,loss,Hybrid Muon,1096089600,4.68445202952,0.0264200096457,0.0152535996809,3
train_loss,train,loss,Hybrid Muon,1097728000,4.70066143274,0.00645621095456,0.00372749513256,3
train_loss,train,loss,Hybrid Muon,1099366400,4.69542996859,0.0268035271232,0.0154750235998,3
train_loss,train,loss,Hybrid Muon,1101004800,4.69171937704,0.0233083658915,0.0134570913218,3
train_loss,train,loss,Hybrid Muon,1102643200,4.69274955665,0.0187548645727,0.0108281261097,3
train_loss,train,loss,Hybrid Muon,1104281600,4.69891517637,0.0164327674467,0.00948746270886,3
train_loss,train,loss,Hybrid Muon,1105920000,4.70118362005,0.0199116701347,0.0114960081123,3
train_loss,train,loss,Hybrid Muon,1107558400,4.69264869099,0.0238571698498,0.0137739434349,3
train_loss,train,loss,Hybrid Muon,1109196800,4.68651746174,0.0190305528266,0.0109872947973,3
train_loss,train,loss,Hybrid Muon,1110835200,4.6990268678,0.0202434895299,0.0116875841294,3
train_loss,train,loss,Hybrid Muon,1112473600,4.69476608008,0.00480548999555,0.00277445094252,3
train_loss,train,loss,Hybrid Muon,1114112000,4.6896782049,0.0231079732683,0.0133413945869,3
train_loss,train,loss,Hybrid Muon,1115750400,4.68917809039,0.0256956582964,0.0148353952345,3
train_loss,train,loss,Hybrid Muon,1117388800,4.68880127937,0.00988904215635,0.005709441151,3
train_loss,train,loss,Hybrid Muon,1119027200,4.69666586662,0.0261083613515,0.0150736694544,3
train_loss,train,loss,Hybrid Muon,1120665600,4.68082460264,0.0104273288209,0.0060202211017,3
train_loss,train,loss,Hybrid Muon,1122304000,4.69128365422,0.0126540520461,0.00730582035515,3
train_loss,train,loss,Hybrid Muon,1123942400,4.67765384853,0.00426025787942,0.0024596610335,3
train_loss,train,loss,Hybrid Muon,1125580800,4.69490126828,0.0117675962168,0.00679402484349,3
train_loss,train,loss,Hybrid Muon,1127219200,4.68382256409,0.0244404145319,0.0141106799091,3
train_loss,train,loss,Hybrid Muon,1128857600,4.70182784225,0.0137212509688,0.00792196794045,3
train_loss,train,loss,Hybrid Muon,1130496000,4.69610502472,0.0173646782922,0.0100255016864,3
train_loss,train,loss,Hybrid Muon,1132134400,4.68702584694,0.00598873798121,0.00345759948556,3
train_loss,train,loss,Hybrid Muon,1133772800,4.68300569206,0.0168753008432,0.00974295948447,3
train_loss,train,loss,Hybrid Muon,1135411200,4.69768034408,0.0193100839626,0.0111486821739,3
train_loss,train,loss,Hybrid Muon,1137049600,4.69399968127,0.026666378625,0.0153958408774,3
train_loss,train,loss,Hybrid Muon,1138688000,4.68903868069,0.0418684333597,0.0241727512707,3
train_loss,train,loss,Hybrid Muon,1140326400,4.69785454479,0.0240274339416,0.0138722454541,3
train_loss,train,loss,Hybrid Muon,1141964800,4.68313724473,0.0198182417607,0.0114420672154,3
train_loss,train,loss,Hybrid Muon,1143603200,4.68688344767,0.0121444457693,0.00701159903404,3
train_loss,train,loss,Hybrid Muon,1145241600,4.70046318764,0.0272059640914,0.0157073706917,3
train_loss,train,loss,Hybrid Muon,1146880000,4.69126400774,0.00662258422001,0.00382355078215,3
train_loss,train,loss,Hybrid Muon,1148518400,4.68872432694,0.0114060014084,0.00658525798353,3
train_loss,train,loss,Hybrid Muon,1150156800,4.69211003855,0.0222062266041,0.0128207709076,3
train_loss,train,loss,Hybrid Muon,1151795200,4.70445091834,0.00436993087663,0.00252298076796,3
train_loss,train,loss,Hybrid Muon,1153433600,4.6944292512,0.00574411484261,0.00331636625064,3
train_loss,train,loss,Hybrid Muon,1155072000,4.69463401074,0.00854058321081,0.0049309080158,3
train_loss,train,loss,Hybrid Muon,1156710400,4.69646826684,0.0134450812173,0.00776252126007,3
train_loss,train,loss,Hybrid Muon,1158348800,4.69737182448,0.0111656325563,0.00644648096206,3
train_loss,train,loss,Hybrid Muon,1159987200,4.69709560687,0.0284085081349,0.0164016598189,3
train_loss,train,loss,Hybrid Muon,1161625600,4.68644129013,0.0121664615285,0.00702430983856,3
train_loss,train,loss,Hybrid Muon,1163264000,4.68541330146,0.0143224713143,0.00826908266875,3
train_loss,train,loss,Hybrid Muon,1164902400,4.69839411676,0.0219570994398,0.0126769372722,3
train_loss,train,loss,Hybrid Muon,1166540800,4.69944314544,0.0154133433401,0.0088988979265,3
train_loss,train,loss,Hybrid Muon,1168179200,4.68298414056,0.0128874162382,0.0074405532343,3
train_loss,train,loss,Hybrid Muon,1169817600,4.6984360909,0.0213504124001,0.0123266663465,3
train_loss,train,loss,Hybrid Muon,1171456000,4.68542122394,0.0159796691584,0.00922586629017,3
train_loss,train,loss,Hybrid Muon,1173094400,4.6891898414,0.00965324428476,0.00557330318636,3
train_loss,train,loss,Hybrid Muon,1174732800,4.69493530055,0.0088112454909,0.00508717495607,3
train_loss,train,loss,Hybrid Muon,1176371200,4.68488552998,0.0171061358961,0.0098762321644,3
train_loss,train,loss,Hybrid Muon,1178009600,4.69322004164,0.0198979026141,0.0114880594306,3
train_loss,train,loss,Hybrid Muon,1179648000,4.68777030279,0.00776683391091,0.00448418364922,3
train_loss,train,loss,Hybrid Muon,1181286400,4.68815948417,0.00508462276614,0.00293560832276,3
train_loss,train,loss,Hybrid Muon,1182924800,4.6839625214,0.0205250098007,0.0118501199336,3
train_loss,train,loss,Hybrid Muon,1184563200,4.68480830153,0.0335330013161,0.0193602873366,3
train_loss,train,loss,Hybrid Muon,1186201600,4.67304262285,0.00879652344124,0.00507867517673,3
train_loss,train,loss,Hybrid Muon,1187840000,4.68388525347,0.0203506127637,0.0117494317573,3
train_loss,train,loss,Hybrid Muon,1189478400,4.68402906472,0.00713159191958,0.00411742651452,3
train_loss,train,loss,Hybrid Muon,1191116800,4.68906862771,0.0163244169996,0.00942490654909,3
train_loss,train,loss,Hybrid Muon,1192755200,4.69157979081,0.0176588973911,0.0101953691624,3
train_loss,train,loss,Hybrid Muon,1194393600,4.68544182658,0.00608815496068,0.00351499790542,3
train_loss,train,loss,Hybrid Muon,1196032000,4.68817037354,0.00841485418354,0.00485831832806,3
train_loss,train,loss,Hybrid Muon,1197670400,4.6877382125,0.0259106003026,0.0149594920596,3
train_loss,train,loss,Hybrid Muon,1199308800,4.67718687231,0.00488718961041,0.00282162023715,3
train_loss,train,loss,Hybrid Muon,1200947200,4.69163413316,0.0280873239655,0.0162162240523,3
train_loss,train,loss,Hybrid Muon,1202585600,4.6813575915,0.0220178956017,0.0127120379526,3
train_loss,train,loss,Hybrid Muon,1204224000,4.69603711387,0.0095568210791,0.00551763322262,3
train_loss,train,loss,Hybrid Muon,1205862400,4.68959506914,0.0132910772758,0.00767360704302,3
train_loss,train,loss,Hybrid Muon,1207500800,4.68502175525,0.0237318251648,0.0137015756472,3
train_loss,train,loss,Hybrid Muon,1209139200,4.69667082836,0.0104804958659,0.00605091710941,3
train_loss,train,loss,Hybrid Muon,1210777600,4.68199590474,0.0139294010875,0.00804214346754,3
train_loss,train,loss,Hybrid Muon,1212416000,4.70087334812,0.00748495375406,0.00432144006478,3
train_loss,train,loss,Hybrid Muon,1214054400,4.6807483155,0.0141418239052,0.0081647858385,3
train_loss,train,loss,Hybrid Muon,1215692800,4.69106521164,0.0159776723974,0.00922471345966,3
train_loss,train,loss,Hybrid Muon,1217331200,4.68960183168,0.0141927806803,0.00819420574634,3
train_loss,train,loss,Hybrid Muon,1218969600,4.696487466,0.0334820900715,0.0193308937158,3
train_loss,train,loss,Hybrid Muon,1220608000,4.68651615356,0.0204712316926,0.0118190711284,3
train_loss,train,loss,Hybrid Muon,1222246400,4.689135913,0.018727383408,0.0108122598518,3
train_loss,train,loss,Hybrid Muon,1223884800,4.6897424234,0.01800027375,0.010392462895,3
train_loss,train,loss,Hybrid Muon,1225523200,4.68416683803,0.011451010591,0.00661124404723,3
train_loss,train,loss,Hybrid Muon,1227161600,4.68123225992,0.0231688554688,0.0133765449417,3
train_loss,train,loss,Hybrid Muon,1228800000,4.69295146659,0.0111997069749,0.00646615383681,3
train_loss,train,loss,Hybrid Muon,1230438400,4.67447746913,0.0120370704781,0.00694960588081,3
train_loss,train,loss,Hybrid Muon,1232076800,4.68323753109,0.0213668166348,0.0123361373358,3
train_loss,train,loss,Hybrid Muon,1233715200,4.68632568176,0.019501470774,0.0112591794009,3
train_loss,train,loss,Hybrid Muon,1235353600,4.68748938337,0.0170040759501,0.00981730782708,3
train_loss,train,loss,Hybrid Muon,1236992000,4.68746069451,0.0124039808932,0.00716144170769,3
train_loss,train,loss,Hybrid Muon,1238630400,4.67791698173,0.00433503319043,0.00250283257944,3
train_loss,train,loss,Hybrid Muon,1240268800,4.68003576398,0.00100533071933,0.000580427961428,3
train_loss,train,loss,Hybrid Muon,1241907200,4.68331919372,0.0120184300203,0.00693884380745,3
train_loss,train,loss,Hybrid Muon,1243545600,4.68256131222,0.00433823218837,0.00250467952176,3
train_loss,train,loss,Hybrid Muon,1245184000,4.67530038272,0.0200807283271,0.0115936139051,3
train_loss,train,loss,Hybrid Muon,1246822400,4.67920135836,0.0118214782313,0.00682513363905,3
train_loss,train,loss,Hybrid Muon,1248460800,4.69428458561,0.0149151059098,0.00861124041202,3
train_loss,train,loss,Hybrid Muon,1250099200,4.67489595269,0.0145580190984,0.00840507624535,3
train_loss,train,loss,Hybrid Muon,1251737600,4.68165772557,0.00362664208037,0.00209384278136,3
train_loss,train,loss,Hybrid Muon,1253376000,4.67930775429,0.0162171197783,0.00936295846946,3
train_loss,train,loss,Hybrid Muon,1255014400,4.68629052445,0.0178618682353,0.0103125544339,3
train_loss,train,loss,Hybrid Muon,1256652800,4.68200965653,0.0187485407083,0.0108244750249,3
train_loss,train,loss,Hybrid Muon,1258291200,4.68002485603,0.0181212458101,0.0104623061465,3
train_loss,train,loss,Hybrid Muon,1259929600,4.69210001489,0.0193953658863,0.0111979197155,3
train_loss,train,loss,Hybrid Muon,1261568000,4.70104029929,0.0202799836553,0.0117086540225,3
train_loss,train,loss,Hybrid Muon,1263206400,4.68624649952,0.0181518920734,0.0104799997749,3
train_loss,train,loss,Hybrid Muon,1264844800,4.69667015548,0.0168277350658,0.00971549737011,3
train_loss,train,loss,Hybrid Muon,1266483200,4.6894217431,0.0239378435066,0.0138205203923,3
train_loss,train,loss,Hybrid Muon,1268121600,4.67868757571,0.0115205697437,0.00665140404274,3
train_loss,train,loss,Hybrid Muon,1269760000,4.68818475053,0.0211486155946,0.0122101589065,3
train_loss,train,loss,Hybrid Muon,1271398400,4.67246158317,0.0116012277673,0.00669797197436,3
train_loss,train,loss,Hybrid Muon,1273036800,4.68356267239,0.0159401926771,0.00920307453308,3
train_loss,train,loss,Hybrid Muon,1274675200,4.68747867952,0.0127805045596,0.00737882774785,3
train_loss,train,loss,Hybrid Muon,1276313600,4.68865954022,0.0035286401457,0.00203726133799,3
train_loss,train,loss,Hybrid Muon,1277952000,4.68607144331,0.0136157139975,0.00786103614164,3
train_loss,train,loss,Hybrid Muon,1279590400,4.67508402591,0.0192401267056,0.0111082923327,3
train_loss,train,loss,Hybrid Muon,1281228800,4.68278326631,0.00963787168351,0.00556442781089,3
train_loss,train,loss,Hybrid Muon,1282867200,4.67497958273,0.0164798566084,0.00951464964908,3
train_loss,train,loss,Hybrid Muon,1284505600,4.69658651819,0.0307608262725,0.0177597713289,3
train_loss,train,loss,Hybrid Muon,1286144000,4.66903881386,0.0171651652441,0.00991031277436,3
train_loss,train,loss,Hybrid Muon,1287782400,4.6840055114,0.00667282089039,0.00385255493732,3
train_loss,train,loss,Hybrid Muon,1289420800,4.70509295921,0.00350666047859,0.00202457137127,3
train_loss,train,loss,Hybrid Muon,1291059200,4.6784578675,0.0099805487484,0.00576227250655,3
train_loss,train,loss,Hybrid Muon,1292697600,4.682817144,0.0113029585599,0.00652576616721,3
train_loss,train,loss,Hybrid Muon,1294336000,4.66028795585,0.01411141356,0.0081472284175,3
train_loss,train,loss,Hybrid Muon,1295974400,4.67525483295,0.00987573838362,0.00570176021423,3
train_loss,train,loss,Hybrid Muon,1297612800,4.67007698586,0.0116224870296,0.00671024601521,3
train_loss,train,loss,Hybrid Muon,1299251200,4.67589330827,0.00382064638802,0.0022058512206,3
train_loss,train,loss,Hybrid Muon,1300889600,4.68051202888,0.0052801877935,0.00304851784395,3
train_loss,train,loss,Hybrid Muon,1302528000,4.68184476331,0.018731777805,0.0108147969581,3
train_loss,train,loss,Hybrid Muon,1304166400,4.6755440334,0.00326957766681,0.00188769154607,3
train_loss,train,loss,Hybrid Muon,1305804800,4.66275069406,0.0128261184027,0.00740516291247,3
train_loss,train,loss,Hybrid Muon,1307443200,4.67558018064,0.015824646895,0.00913636414468,3
train_loss,train,loss,Hybrid Muon,1309081600,4.67630530193,0.0155207572332,0.00896091336659,3
train_loss,train,loss,Hybrid Muon,1310720000,4.67397982245,0.0169079754363,0.00976182416961,3
train_loss,train,loss,Hybrid Muon,1312358400,4.68351144031,0.00801482795962,0.00462736307999,3
train_loss,train,loss,Hybrid Muon,1313996800,4.6781347161,0.0251058495031,0.0144948689688,3
train_loss,train,loss,Hybrid Muon,1315635200,4.68142958373,0.0121049866818,0.00698881731927,3
train_loss,train,loss,Hybrid Muon,1317273600,4.67749698763,0.0219642762631,0.0126810808131,3
train_loss,train,loss,Hybrid Muon,1318912000,4.68221932337,0.0155853148564,0.00899818572775,3
train_loss,train,loss,Hybrid Muon,1320550400,4.66967064187,0.0105537758178,0.00609322530938,3
train_loss,train,loss,Hybrid Muon,1322188800,4.67446307237,0.0291165960711,0.0168104745795,3
train_loss,train,loss,Hybrid Muon,1323827200,4.68649683461,0.00904240613124,0.005220635614,3
train_loss,train,loss,Hybrid Muon,1325465600,4.69172406375,0.0230722087409,0.0133207459274,3
train_loss,train,loss,Hybrid Muon,1327104000,4.65993234818,0.0213846765683,0.0123464487733,3
train_loss,train,loss,Hybrid Muon,1328742400,4.68431496983,0.0145251291559,0.0083860872282,3
train_loss,train,loss,Hybrid Muon,1330380800,4.67457427969,0.011138511651,0.00643082270005,3
train_loss,train,loss,Hybrid Muon,1332019200,4.67229969268,0.0240493141629,0.0138848780058,3
train_loss,train,loss,Hybrid Muon,1333657600,4.6831336844,0.0100049345742,0.00577635166963,3
train_loss,train,loss,Hybrid Muon,1335296000,4.67903682585,0.00679577987444,0.00392354533986,3
train_loss,train,loss,Hybrid Muon,1336934400,4.68570644821,0.0192741742437,0.011127949688,3
train_loss,train,loss,Hybrid Muon,1338572800,4.66995434483,0.0301802892438,0.0174245981191,3
train_loss,train,loss,Hybrid Muon,1340211200,4.68514920716,0.0216793479007,0.0125165773464,3
train_loss,train,loss,SCION-style Sign,50790400,5.00855294719,0.0240801654545,0.0139026900073,3
train_loss,train,loss,SCION-style Sign,52428800,5.01541727707,0.00887855160875,0.00512603416133,3
train_loss,train,loss,SCION-style Sign,54067200,5.0128487058,0.0140529293944,0.00811346256878,3
train_loss,train,loss,SCION-style Sign,55705600,5.01221065894,0.0128742528612,0.00743295335503,3
train_loss,train,loss,SCION-style Sign,57344000,5.00375283733,0.0216597056594,0.012505236893,3
train_loss,train,loss,SCION-style Sign,58982400,5.0043244646,0.00670849237438,0.0038731498782,3
train_loss,train,loss,SCION-style Sign,60620800,5.00117373476,0.00465773291274,0.00268914335098,3
train_loss,train,loss,SCION-style Sign,62259200,5.0031420734,0.00884466521813,0.00510646984458,3
train_loss,train,loss,SCION-style Sign,63897600,5.00331956531,0.0294920522656,0.0170272443145,3
train_loss,train,loss,SCION-style Sign,65536000,5.00182255074,0.0247928347999,0.0143141498457,3
train_loss,train,loss,SCION-style Sign,67174400,4.99027943417,0.0298327103028,0.017223923324,3
train_loss,train,loss,SCION-style Sign,68812800,4.99531401202,0.0359560613524,0.0207592417008,3
train_loss,train,loss,SCION-style Sign,70451200,4.99028719266,0.024683305352,0.0142509129895,3
train_loss,train,loss,SCION-style Sign,72089600,4.98183873574,0.0349620142028,0.0201853283114,3
train_loss,train,loss,SCION-style Sign,73728000,5.00507859558,0.0277640576132,0.0160295861368,3
train_loss,train,loss,SCION-style Sign,75366400,4.99137984698,0.0358304103342,0.0206866970516,3
train_loss,train,loss,SCION-style Sign,77004800,4.98767716716,0.0318390096768,0.0183822608076,3
train_loss,train,loss,SCION-style Sign,78643200,4.9820654657,0.0203285306796,0.0117366826601,3
train_loss,train,loss,SCION-style Sign,80281600,4.97411509514,0.0361184494893,0.0208529965354,3
train_loss,train,loss,SCION-style Sign,81920000,4.97452344189,0.0554967710264,0.0320410756912,3
train_loss,train,loss,SCION-style Sign,83558400,4.9783555456,0.0616827356259,0.035612544018,3
train_loss,train,loss,SCION-style Sign,85196800,4.97280142019,0.0666622192151,0.0384874502086,3
train_loss,train,loss,SCION-style Sign,86835200,4.98458293135,0.0691829438464,0.039942791253,3
train_loss,train,loss,SCION-style Sign,88473600,4.97770228709,0.0756026541625,0.0436492127321,3
train_loss,train,loss,SCION-style Sign,90112000,4.97703451042,0.0642015845576,0.0370668021267,3
train_loss,train,loss,SCION-style Sign,91750400,4.95690248425,0.0791330516413,0.0456874886669,3
train_loss,train,loss,SCION-style Sign,93388800,4.9713765576,0.0690142639882,0.0398454038915,3
train_loss,train,loss,SCION-style Sign,95027200,4.96702808624,0.0723176680523,0.0417526251172,3
train_loss,train,loss,SCION-style Sign,96665600,4.95167773401,0.0711544620893,0.0410810478413,3
train_loss,train,loss,SCION-style Sign,98304000,4.95903448477,0.099075945216,0.0572015236407,3
train_loss,train,loss,SCION-style Sign,99942400,4.96512418658,0.0970124540915,0.0560101664844,3
train_loss,train,loss,SCION-style Sign,101580800,4.95129304032,0.0836083753944,0.0482713180405,3
train_loss,train,loss,SCION-style Sign,103219200,4.94350242602,0.102723663199,0.0593075346001,3
train_loss,train,loss,SCION-style Sign,104857600,4.94249752343,0.104933216382,0.0605832207249,3
train_loss,train,loss,SCION-style Sign,106496000,4.94344865665,0.112170266876,0.0647615337762,3
train_loss,train,loss,SCION-style Sign,108134400,4.93895297577,0.0996866051633,0.0575540883256,3
train_loss,train,loss,SCION-style Sign,109772800,4.92555318505,0.11040708081,0.0637435578262,3
train_loss,train,loss,SCION-style Sign,111411200,4.91658969015,0.11575062319,0.0668286534575,3
train_loss,train,loss,SCION-style Sign,113049600,4.9265421024,0.117689550256,0.067948093521,3
train_loss,train,loss,SCION-style Sign,114688000,4.92135867044,0.12511103343,0.0722328888292,3
train_loss,train,loss,SCION-style Sign,116326400,4.90633341129,0.120016869995,0.0692917721991,3
train_loss,train,loss,SCION-style Sign,117964800,4.89728593526,0.117735044017,0.0679743593563,3
train_loss,train,loss,SCION-style Sign,119603200,4.90226770078,0.120535242428,0.0695910546628,3
train_loss,train,loss,SCION-style Sign,121241600,4.88472359245,0.116037891872,0.0669945081087,3
train_loss,train,loss,SCION-style Sign,122880000,4.89162274321,0.133758981888,0.0772257841998,3
train_loss,train,loss,SCION-style Sign,124518400,4.87937873647,0.126154905992,0.0728355689343,3
train_loss,train,loss,SCION-style Sign,126156800,4.88393397058,0.131645010028,0.0760052819769,3
train_loss,train,loss,SCION-style Sign,127795200,4.87458827337,0.143148813197,0.0826470058336,3
train_loss,train,loss,SCION-style Sign,129433600,4.86316864704,0.141033825837,0.0814259173116,3
train_loss,train,loss,SCION-style Sign,131072000,4.85582944627,0.140984681176,0.0813975436284,3
train_loss,train,loss,SCION-style Sign,132710400,4.85793836658,0.130823977642,0.0755312587079,3
train_loss,train,loss,SCION-style Sign,134348800,4.8469958586,0.139327767318,0.0804409239668,3
train_loss,train,loss,SCION-style Sign,135987200,4.84190963715,0.131721290073,0.0760493222815,3
train_loss,train,loss,SCION-style Sign,137625600,4.83337294862,0.136894343555,0.0790359861018,3
train_loss,train,loss,SCION-style Sign,139264000,4.82270020276,0.140489534024,0.0811116702869,3
train_loss,train,loss,SCION-style Sign,140902400,4.82080454424,0.129930118241,0.0750151887423,3
train_loss,train,loss,SCION-style Sign,142540800,4.80835057631,0.135215120856,0.078066486425,3
train_loss,train,loss,SCION-style Sign,144179200,4.82363922939,0.13739194916,0.0793232788318,3
train_loss,train,loss,SCION-style Sign,145817600,4.79193341374,0.139552396509,0.0805706136907,3
train_loss,train,loss,SCION-style Sign,147456000,4.78026645253,0.147626373059,0.0852321262249,3
train_loss,train,loss,SCION-style Sign,149094400,4.80097104246,0.146230670677,0.0844263170792,3
train_loss,train,loss,SCION-style Sign,150732800,4.79019486487,0.148993137671,0.0860212281417,3
train_loss,train,loss,SCION-style Sign,152371200,4.78317603007,0.154447545464,0.0891703319492,3
train_loss,train,loss,SCION-style Sign,154009600,4.77516630858,0.14759082082,0.0852116001306,3
train_loss,train,loss,SCION-style Sign,155648000,4.76571118409,0.127532917707,0.0736311643689,3
train_loss,train,loss,SCION-style Sign,157286400,4.76370504762,0.146797579993,0.0847536223253,3
train_loss,train,loss,SCION-style Sign,158924800,4.74695787191,0.140870254304,0.0813314792435,3
train_loss,train,loss,SCION-style Sign,160563200,4.76493406209,0.139803785024,0.0807157529176,3
train_loss,train,loss,SCION-style Sign,162201600,4.74837472722,0.141494201191,0.0816917151466,3
train_loss,train,loss,SCION-style Sign,163840000,4.73956629276,0.131274120208,0.0757911486397,3
train_loss,train,loss,SCION-style Sign,165478400,4.73180189217,0.134974549174,0.0779275922995,3
train_loss,train,loss,SCION-style Sign,167116800,4.71745403702,0.138494020993,0.0799595603014,3
train_loss,train,loss,SCION-style Sign,168755200,4.72176888704,0.146455686746,0.084556230167,3
train_loss,train,loss,SCION-style Sign,170393600,4.70631347562,0.139520136734,0.080551988501,3
train_loss,train,loss,SCION-style Sign,172032000,4.68574409559,0.156888521088,0.0905796298826,3
train_loss,train,loss,SCION-style Sign,173670400,4.69354943683,0.118056854643,0.0681601568076,3
train_loss,train,loss,SCION-style Sign,175308800,4.69451550325,0.126898910789,0.0732651203037,3
train_loss,train,loss,SCION-style Sign,176947200,4.68909093981,0.124825214384,0.0720678711263,3
train_loss,train,loss,SCION-style Sign,178585600,4.69530892303,0.139871255597,0.0807547070706,3
train_loss,train,loss,SCION-style Sign,180224000,4.68088073408,0.135704149431,0.0783488272042,3
train_loss,train,loss,SCION-style Sign,181862400,4.67561172565,0.135856799812,0.0784369599425,3
train_loss,train,loss,SCION-style Sign,183500800,4.65556894707,0.132944982525,0.076755821448,3
train_loss,train,loss,SCION-style Sign,185139200,4.6579652752,0.132367168758,0.0764222205145,3
train_loss,train,loss,SCION-style Sign,186777600,4.66059983611,0.126040787846,0.0727696827918,3
train_loss,train,loss,SCION-style Sign,188416000,4.65058026433,0.113333322197,0.0654330240788,3
train_loss,train,loss,SCION-style Sign,190054400,4.63239787703,0.113676993715,0.0656314429218,3
train_loss,train,loss,SCION-style Sign,191692800,4.63436119194,0.131688213182,0.0760302253297,3
train_loss,train,loss,SCION-style Sign,193331200,4.64495751783,0.121962080993,0.070414840292,3
train_loss,train,loss,SCION-style Sign,194969600,4.62013316065,0.123297746099,0.0711859869008,3
train_loss,train,loss,SCION-style Sign,196608000,4.61685891613,0.100895322509,0.0582519416103,3
train_loss,train,loss,SCION-style Sign,198246400,4.61643876125,0.117623449198,0.0679099300574,3
train_loss,train,loss,SCION-style Sign,199884800,4.59916075632,0.110315757503,0.0636908322902,3
train_loss,train,loss,SCION-style Sign,201523200,4.60029689009,0.125258785469,0.0723181935091,3
train_loss,train,loss,SCION-style Sign,203161600,4.60275692398,0.110470250916,0.0637800291039,3
train_loss,train,loss,SCION-style Sign,204800000,4.58881391252,0.114203712724,0.0659355442836,3
train_loss,train,loss,SCION-style Sign,206438400,4.58557854638,0.107699836127,0.0621805293793,3
train_loss,train,loss,SCION-style Sign,208076800,4.57639819692,0.117142734828,0.0676323894867,3
train_loss,train,loss,SCION-style Sign,209715200,4.57767869527,0.0870950101113,0.0502843275329,3
train_loss,train,loss,SCION-style Sign,211353600,4.56722797543,0.0931121887707,0.0537583472516,3
train_loss,train,loss,SCION-style Sign,212992000,4.56871444782,0.103648143036,0.059841283283,3
train_loss,train,loss,SCION-style Sign,214630400,4.56865646819,0.0925744626226,0.0534478909152,3
train_loss,train,loss,SCION-style Sign,216268800,4.55878258949,0.0765868795344,0.0442174555156,3
train_loss,train,loss,SCION-style Sign,217907200,4.54449795544,0.104989901975,0.0606159481677,3
train_loss,train,loss,SCION-style Sign,219545600,4.53509982611,0.0922047911224,0.0532344609751,3
train_loss,train,loss,SCION-style Sign,221184000,4.53623987302,0.0797553633126,0.0460467804778,3
train_loss,train,loss,SCION-style Sign,222822400,4.53860857983,0.0799454405745,0.0461565216362,3
train_loss,train,loss,SCION-style Sign,224460800,4.51935912147,0.10422573855,0.0601747582081,3
train_loss,train,loss,SCION-style Sign,226099200,4.52441971362,0.0861698285714,0.0497501737217,3
train_loss,train,loss,SCION-style Sign,227737600,4.53264327779,0.0884221927323,0.0510505767763,3
train_loss,train,loss,SCION-style Sign,229376000,4.50820509334,0.0708826576473,0.0409241214735,3
train_loss,train,loss,SCION-style Sign,231014400,4.50193766788,0.080559794957,0.0465112193043,3
train_loss,train,loss,SCION-style Sign,232652800,4.52077172282,0.0780025151138,0.0450347730984,3
train_loss,train,loss,SCION-style Sign,234291200,4.51288636769,0.08408809078,0.0485482818475,3
train_loss,train,loss,SCION-style Sign,235929600,4.50019914106,0.0824704949197,0.0476143624421,3
train_loss,train,loss,SCION-style Sign,237568000,4.49461368779,0.0783935348195,0.0452605284307,3
train_loss,train,loss,SCION-style Sign,239206400,4.48032748232,0.0686061911235,0.0396098029133,3
train_loss,train,loss,SCION-style Sign,240844800,4.47622458234,0.0852289582315,0.0492069619777,3
train_loss,train,loss,SCION-style Sign,242483200,4.47580933924,0.0734437521338,0.0424027700647,3
train_loss,train,loss,SCION-style Sign,244121600,4.48376801829,0.0857735338607,0.0495213728638,3
train_loss,train,loss,SCION-style Sign,245760000,4.47358016831,0.0812140765324,0.0468889689479,3
train_loss,train,loss,SCION-style Sign,247398400,4.47322724164,0.0679861693856,0.039251833196,3
train_loss,train,loss,SCION-style Sign,249036800,4.47531760131,0.0693060885413,0.0400138888758,3
train_loss,train,loss,SCION-style Sign,250675200,4.46426741724,0.0662304911835,0.0382381919134,3
train_loss,train,loss,SCION-style Sign,252313600,4.4625919649,0.0579376545723,0.0334503204635,3
train_loss,train,loss,SCION-style Sign,253952000,4.45595736523,0.0581736844751,0.0335865923914,3
train_loss,train,loss,SCION-style Sign,255590400,4.45693535492,0.0590148495898,0.0340722392968,3
train_loss,train,loss,SCION-style Sign,257228800,4.46168636585,0.0504324331015,0.029117178827,3
train_loss,train,loss,SCION-style Sign,258867200,4.4497049508,0.0632666688665,0.0365270283008,3
train_loss,train,loss,SCION-style Sign,260505600,4.45147658472,0.0608999753376,0.0351606171548,3
train_loss,train,loss,SCION-style Sign,262144000,4.44600892186,0.0580449978127,0.0335122951123,3
train_loss,train,loss,SCION-style Sign,263782400,4.43411694805,0.0562508268639,0.032476430032,3
train_loss,train,loss,SCION-style Sign,265420800,4.42947212706,0.0613444948155,0.0354172605951,3
train_loss,train,loss,SCION-style Sign,267059200,4.43469844247,0.0619049355579,0.0357408312085,3
train_loss,train,loss,SCION-style Sign,268697600,4.4280009522,0.0429958601992,0.0248236714601,3
train_loss,train,loss,SCION-style Sign,270336000,4.4218951941,0.0553325972438,0.0319462899137,3
train_loss,train,loss,SCION-style Sign,271974400,4.4244170782,0.046419545713,0.0268003372131,3
train_loss,train,loss,SCION-style Sign,273612800,4.43065161089,0.0561235034811,0.0324029198427,3
train_loss,train,loss,SCION-style Sign,275251200,4.41802611142,0.0578439106171,0.0333961973658,3
train_loss,train,loss,SCION-style Sign,276889600,4.41757347415,0.0444773415171,0.0256790050977,3
train_loss,train,loss,SCION-style Sign,278528000,4.41508126294,0.0595506415853,0.0343815789497,3
train_loss,train,loss,SCION-style Sign,280166400,4.40915996705,0.0552650631019,0.0319072990587,3
train_loss,train,loss,SCION-style Sign,281804800,4.40619504298,0.062282964575,0.0359590863633,3
train_loss,train,loss,SCION-style Sign,283443200,4.40526991124,0.0505758981486,0.0292000084106,3
train_loss,train,loss,SCION-style Sign,285081600,4.40816852868,0.0304210061929,0.0175635761145,3
train_loss,train,loss,SCION-style Sign,286720000,4.4098040615,0.0558179274145,0.0322264954183,3
train_loss,train,loss,SCION-style Sign,288358400,4.38538877994,0.0503034474829,0.0290427089454,3
train_loss,train,loss,SCION-style Sign,289996800,4.3993777888,0.0578920522899,0.0334239919735,3
train_loss,train,loss,SCION-style Sign,291635200,4.40331436162,0.0430486709445,0.0248541617581,3
train_loss,train,loss,SCION-style Sign,293273600,4.39513434003,0.042020324719,0.0242604457879,3
train_loss,train,loss,SCION-style Sign,294912000,4.38830060954,0.0594374347559,0.0343162189563,3
train_loss,train,loss,SCION-style Sign,296550400,4.39646087478,0.0439870360534,0.0253959271063,3
train_loss,train,loss,SCION-style Sign,298188800,4.37381788204,0.0531626849947,0.0306934904925,3
train_loss,train,loss,SCION-style Sign,299827200,4.39613064011,0.0545007241859,0.0314660077798,3
train_loss,train,loss,SCION-style Sign,301465600,4.38383434333,0.0268154533545,0.0154819092126,3
train_loss,train,loss,SCION-style Sign,303104000,4.38603298167,0.0378252490872,0.0218384177427,3
train_loss,train,loss,SCION-style Sign,304742400,4.37994194612,0.0373726397705,0.0215771036318,3
train_loss,train,loss,SCION-style Sign,306380800,4.37597245827,0.053063460608,0.0306362032662,3
train_loss,train,loss,SCION-style Sign,308019200,4.38993409288,0.0360135396508,0.0207924268119,3
train_loss,train,loss,SCION-style Sign,309657600,4.378850965,0.0342208743439,0.0197574310144,3
train_loss,train,loss,SCION-style Sign,311296000,4.37677916949,0.0494760087727,0.0285649869833,3
train_loss,train,loss,SCION-style Sign,312934400,4.36510960105,0.0310251319189,0.017912368265,3
train_loss,train,loss,SCION-style Sign,314572800,4.37705452174,0.0455718663447,0.0263109293016,3
train_loss,train,loss,SCION-style Sign,316211200,4.3578125526,0.0402032923232,0.0232113816451,3
train_loss,train,loss,SCION-style Sign,317849600,4.36022693475,0.0345484752227,0.0199465714699,3
train_loss,train,loss,SCION-style Sign,319488000,4.36466479212,0.0449992967318,0.0259803560814,3
train_loss,train,loss,SCION-style Sign,321126400,4.36877599006,0.0461539127216,0.026646973934,3
train_loss,train,loss,SCION-style Sign,322764800,4.3615609166,0.0396891261788,0.0229145276832,3
train_loss,train,loss,SCION-style Sign,324403200,4.35069268594,0.0372357629572,0.0214980777668,3
train_loss,train,loss,SCION-style Sign,326041600,4.3585458042,0.048703066556,0.0281187285865,3
train_loss,train,loss,SCION-style Sign,327680000,4.35528226053,0.0338431403875,0.0195393462129,3
train_loss,train,loss,SCION-style Sign,329318400,4.34452296883,0.0503967417436,0.0290965724119,3
train_loss,train,loss,SCION-style Sign,330956800,4.35341822445,0.0375089140861,0.0216557816446,3
train_loss,train,loss,SCION-style Sign,332595200,4.34353437513,0.0328518830699,0.0189670435338,3
train_loss,train,loss,SCION-style Sign,334233600,4.36052738821,0.0500289707933,0.0288842397548,3
train_loss,train,loss,SCION-style Sign,335872000,4.33720691606,0.0332914344895,0.0192208186642,3
train_loss,train,loss,SCION-style Sign,337510400,4.33386014089,0.0387833377627,0.0223915704974,3
train_loss,train,loss,SCION-style Sign,339148800,4.34845150103,0.0373811878622,0.0215820388749,3
train_loss,train,loss,SCION-style Sign,340787200,4.34181364258,0.0350451165662,0.0202333074833,3
train_loss,train,loss,SCION-style Sign,342425600,4.35353828231,0.0490135211909,0.0282979696535,3
train_loss,train,loss,SCION-style Sign,344064000,4.32985381636,0.0293462997497,0.0169430940602,3
train_loss,train,loss,SCION-style Sign,345702400,4.33278591687,0.0367019518938,0.0211898818057,3
train_loss,train,loss,SCION-style Sign,347340800,4.3425026612,0.030595205704,0.0176641502491,3
train_loss,train,loss,SCION-style Sign,348979200,4.32539075827,0.0283387360433,0.0163613768831,3
train_loss,train,loss,SCION-style Sign,350617600,4.33487796535,0.0381982410166,0.0220537647335,3
train_loss,train,loss,SCION-style Sign,352256000,4.31887913143,0.0315858098361,0.0182360758114,3
train_loss,train,loss,SCION-style Sign,353894400,4.34220772204,0.0261417670992,0.0150929562718,3
train_loss,train,loss,SCION-style Sign,355532800,4.32466821492,0.0329027525215,0.0189964130253,3
train_loss,train,loss,SCION-style Sign,357171200,4.33137394682,0.0381278557623,0.022013127788,3
train_loss,train,loss,SCION-style Sign,358809600,4.32717254917,0.0307994128315,0.0177820492892,3
train_loss,train,loss,SCION-style Sign,360448000,4.323458147,0.0461826585137,0.0266635703248,3
train_loss,train,loss,SCION-style Sign,362086400,4.32395977348,0.0210346272619,0.012144347712,3
train_loss,train,loss,SCION-style Sign,363724800,4.33087021177,0.043504426113,0.0251172921273,3
train_loss,train,loss,SCION-style Sign,365363200,4.32784532761,0.033224140402,0.0191819664047,3
train_loss,train,loss,SCION-style Sign,367001600,4.31117213622,0.0365823128651,0.0211208081802,3
train_loss,train,loss,SCION-style Sign,368640000,4.32729590155,0.0355659188089,0.0205339927983,3
train_loss,train,loss,SCION-style Sign,370278400,4.31838890776,0.0304764767867,0.0175956020767,3
train_loss,train,loss,SCION-style Sign,371916800,4.31583807116,0.0272560518555,0.0157362888758,3
train_loss,train,loss,SCION-style Sign,373555200,4.30993340299,0.0405866961906,0.0234327399712,3
train_loss,train,loss,SCION-style Sign,375193600,4.31271704793,0.0218433986607,0.0126112920968,3
train_loss,train,loss,SCION-style Sign,376832000,4.30663944145,0.0386584864622,0.0223194875654,3
train_loss,train,loss,SCION-style Sign,378470400,4.32122425541,0.0256922620462,0.0148334344085,3
train_loss,train,loss,SCION-style Sign,380108800,4.31287200821,0.030302671978,0.0174952558237,3
train_loss,train,loss,SCION-style Sign,381747200,4.31163984229,0.0302757062112,0.017479687131,3
train_loss,train,loss,SCION-style Sign,383385600,4.3168123275,0.0227412919328,0.0131296910191,3
train_loss,train,loss,SCION-style Sign,385024000,4.29677714551,0.0447915240029,0.0258603984405,3
train_loss,train,loss,SCION-style Sign,386662400,4.3028500705,0.0333455926819,0.0192520869112,3
train_loss,train,loss,SCION-style Sign,388300800,4.29329330424,0.0318387836806,0.0183821303287,3
train_loss,train,loss,SCION-style Sign,389939200,4.30507934575,0.0215597766129,0.0124475428311,3
train_loss,train,loss,SCION-style Sign,391577600,4.3216515481,0.0212986817334,0.0122967996322,3
train_loss,train,loss,SCION-style Sign,393216000,4.29383338409,0.0317164186791,0.0183114828621,3
train_loss,train,loss,SCION-style Sign,394854400,4.30535578762,0.0461823734964,0.02666340577,3
train_loss,train,loss,SCION-style Sign,396492800,4.29976047794,0.0298987010997,0.0172620231284,3
train_loss,train,loss,SCION-style Sign,398131200,4.29987521186,0.0311145565386,0.0179639975933,3
train_loss,train,loss,SCION-style Sign,399769600,4.30860456243,0.0198218889784,0.0114441729375,3
train_loss,train,loss,SCION-style Sign,401408000,4.2927677316,0.0313409452435,0.018094703173,3
train_loss,train,loss,SCION-style Sign,403046400,4.28255651178,0.0245570659056,0.0141780286111,3
train_loss,train,loss,SCION-style Sign,404684800,4.29767757922,0.0230686906203,0.0133187147395,3
train_loss,train,loss,SCION-style Sign,406323200,4.29043491825,0.030021841627,0.0173331183449,3
train_loss,train,loss,SCION-style Sign,407961600,4.28676800882,0.0308417347139,0.0178064838393,3
train_loss,train,loss,SCION-style Sign,409600000,4.28911191265,0.0270702647573,0.0156290246447,3
train_loss,train,loss,SCION-style Sign,411238400,4.29852955158,0.0216652012031,0.0125084097466,3
train_loss,train,loss,SCION-style Sign,412876800,4.28289358864,0.0251912166618,0.0145441557209,3
train_loss,train,loss,SCION-style Sign,414515200,4.28836905017,0.0272734860087,0.0157463544889,3
train_loss,train,loss,SCION-style Sign,416153600,4.28596157789,0.0215908347884,0.0124654742771,3
train_loss,train,loss,SCION-style Sign,417792000,4.26742077157,0.0352121869033,0.0203297655874,3
train_loss,train,loss,SCION-style Sign,419430400,4.28575226804,0.0340864757947,0.0196798359758,3
train_loss,train,loss,SCION-style Sign,421068800,4.27595737144,0.0207634703372,0.0119877951885,3
train_loss,train,loss,SCION-style Sign,422707200,4.28424515376,0.0321728731846,0.0185750169937,3
train_loss,train,loss,SCION-style Sign,424345600,4.28655918871,0.0185563489908,0.010713513085,3
train_loss,train,loss,SCION-style Sign,425984000,4.29469671686,0.0348560334912,0.020124140319,3
train_loss,train,loss,SCION-style Sign,427622400,4.27853342533,0.00845780379422,0.00488311529734,3
train_loss,train,loss,SCION-style Sign,429260800,4.28067934282,0.0279563004291,0.0161405775783,3
train_loss,train,loss,SCION-style Sign,430899200,4.27451872858,0.0187131023448,0.0108040146761,3
train_loss,train,loss,SCION-style Sign,432537600,4.28277113587,0.0155815526598,0.0089960136225,3
train_loss,train,loss,SCION-style Sign,434176000,4.27492600063,0.0297978743836,0.0172038107966,3
train_loss,train,loss,SCION-style Sign,435814400,4.2763626794,0.0218282347384,0.0126025372021,3
train_loss,train,loss,SCION-style Sign,437452800,4.28313477879,0.0384246983731,0.0221845099493,3
train_loss,train,loss,SCION-style Sign,439091200,4.26558015207,0.0302545031294,0.0174674455259,3
train_loss,train,loss,SCION-style Sign,440729600,4.27368042191,0.0280240789561,0.0161797095291,3
train_loss,train,loss,SCION-style Sign,442368000,4.28003556492,0.0179476063255,0.0103620553433,3
train_loss,train,loss,SCION-style Sign,444006400,4.27058132087,0.0339546809094,0.0196037441633,3
train_loss,train,loss,SCION-style Sign,445644800,4.28496475836,0.0359109535281,0.0207331986863,3
train_loss,train,loss,SCION-style Sign,447283200,4.26834257334,0.0306850579465,0.0177160264655,3
train_loss,train,loss,SCION-style Sign,448921600,4.26429018656,0.0349229155625,0.0201627547009,3
train_loss,train,loss,SCION-style Sign,450560000,4.27808744748,0.0123507412543,0.00713070378788,3
train_loss,train,loss,SCION-style Sign,452198400,4.26319609101,0.0232691242703,0.0134344351613,3
train_loss,train,loss,SCION-style Sign,453836800,4.26985142142,0.03378101721,0.0195034793797,3
train_loss,train,loss,SCION-style Sign,455475200,4.27118239815,0.0224444542503,0.0129583117032,3
train_loss,train,loss,SCION-style Sign,457113600,4.26298142225,0.0310784091956,0.0179431279151,3
train_loss,train,loss,SCION-style Sign,458752000,4.25933455563,0.0146536759893,0.00846030377703,3
train_loss,train,loss,SCION-style Sign,460390400,4.27645637527,0.0284496868471,0.0164254343596,3
train_loss,train,loss,SCION-style Sign,462028800,4.27292431608,0.0261215850032,0.0150813041333,3
train_loss,train,loss,SCION-style Sign,463667200,4.26683576845,0.0277369823509,0.0160139542268,3
train_loss,train,loss,SCION-style Sign,465305600,4.26488288,0.0280789698085,0.0162114007775,3
train_loss,train,loss,SCION-style Sign,466944000,4.26171340947,0.0346123250603,0.0199834351909,3
train_loss,train,loss,SCION-style Sign,468582400,4.26885831167,0.0311903942422,0.0180077825119,3
train_loss,train,loss,SCION-style Sign,470220800,4.25905699963,0.0358220973983,0.0206818975758,3
train_loss,train,loss,SCION-style Sign,471859200,4.26747112547,0.0250582005432,0.014467358829,3
train_loss,train,loss,SCION-style Sign,473497600,4.25638862352,0.0466105701506,0.0269106252235,3
train_loss,train,loss,SCION-style Sign,475136000,4.24744559969,0.0214923852148,0.0124086343893,3
train_loss,train,loss,SCION-style Sign,476774400,4.25536236485,0.0287445683863,0.0165956842956,3
train_loss,train,loss,SCION-style Sign,478412800,4.26082623954,0.0227936752048,0.0131599345153,3
train_loss,train,loss,SCION-style Sign,480051200,4.26744080397,0.0274525999423,0.0158497659666,3
train_loss,train,loss,SCION-style Sign,481689600,4.25367622564,0.0221275009504,0.0127753186302,3
train_loss,train,loss,SCION-style Sign,483328000,4.24629277647,0.0232921437987,0.0134477254922,3
train_loss,train,loss,SCION-style Sign,484966400,4.26184360638,0.0179799180088,0.0103807105024,3
train_loss,train,loss,SCION-style Sign,486604800,4.26681315154,0.0284142712525,0.0164049871564,3
train_loss,train,loss,SCION-style Sign,488243200,4.24669392745,0.0272864172839,0.0157538203641,3
train_loss,train,loss,SCION-style Sign,489881600,4.24971886128,0.0146470771538,0.00845649393756,3
train_loss,train,loss,SCION-style Sign,491520000,4.26446963166,0.0408018121745,0.0235569372424,3
train_loss,train,loss,SCION-style Sign,493158400,4.25140446211,0.034772824536,0.0200760996063,3
train_loss,train,loss,SCION-style Sign,494796800,4.24964064866,0.0311502361526,0.017984597228,3
train_loss,train,loss,SCION-style Sign,496435200,4.24950720412,0.0276956692756,0.0159901021116,3
train_loss,train,loss,SCION-style Sign,498073600,4.25337794771,0.0230166699826,0.0132886806103,3
train_loss,train,loss,SCION-style Sign,499712000,4.24163674893,0.0235194534868,0.0135789628018,3
train_loss,train,loss,SCION-style Sign,501350400,4.24827175289,0.0369616257945,0.0213398046021,3
train_loss,train,loss,SCION-style Sign,502988800,4.25867149696,0.0205222503788,0.0118485267806,3
train_loss,train,loss,SCION-style Sign,504627200,4.24135199944,0.0195472631044,0.0112856176152,3
train_loss,train,loss,SCION-style Sign,506265600,4.25753544504,0.0134991620349,0.00779374483468,3
train_loss,train,loss,SCION-style Sign,507904000,4.24348875359,0.0230205548299,0.0132909235279,3
train_loss,train,loss,SCION-style Sign,509542400,4.23729478401,0.0239974149552,0.0138549139843,3
train_loss,train,loss,SCION-style Sign,511180800,4.23945178678,0.0214794138301,0.0124011453568,3
train_loss,train,loss,SCION-style Sign,512819200,4.23463340273,0.0182812721265,0.0105546973834,3
train_loss,train,loss,SCION-style Sign,514457600,4.24737646398,0.0173504772126,0.0100173026892,3
train_loss,train,loss,SCION-style Sign,516096000,4.25608801817,0.026200294459,0.0151267470588,3
train_loss,train,loss,SCION-style Sign,517734400,4.25138136039,0.0213727040883,0.0123395364587,3
train_loss,train,loss,SCION-style Sign,519372800,4.24159723312,0.00557888413198,0.00322097025537,3
train_loss,train,loss,SCION-style Sign,521011200,4.24581305062,0.0161088664486,0.00930045838042,3
train_loss,train,loss,SCION-style Sign,522649600,4.25657071501,0.0355374308047,0.0205175452414,3
train_loss,train,loss,SCION-style Sign,524288000,4.24214733655,0.0214180652551,0.0123657257406,3
train_loss,train,loss,SCION-style Sign,525926400,4.2346113194,0.0168684234007,0.00973898879122,3
train_loss,train,loss,SCION-style Sign,527564800,4.23764608101,0.0363657410574,0.0209957703888,3
train_loss,train,loss,SCION-style Sign,529203200,4.24661252568,0.0302710076129,0.0174769743939,3
train_loss,train,loss,SCION-style Sign,530841600,4.24354566718,0.0133203082356,0.00769048354554,3
train_loss,train,loss,SCION-style Sign,532480000,4.24085738202,0.0349158681361,0.0201586858674,3
train_loss,train,loss,SCION-style Sign,534118400,4.24238020023,0.0117102830042,0.00676093504474,3
train_loss,train,loss,SCION-style Sign,535756800,4.23205365156,0.0238121478762,0.0137479499863,3
train_loss,train,loss,SCION-style Sign,537395200,4.23938318784,0.0236508308975,0.0136548135852,3
train_loss,train,loss,SCION-style Sign,539033600,4.2448543978,0.0348850256932,0.0201408789747,3
train_loss,train,loss,SCION-style Sign,540672000,4.22329461272,0.0288314895178,0.0166458682343,3
train_loss,train,loss,SCION-style Sign,542310400,4.24001696164,0.0282800252176,0.0163274801721,3
train_loss,train,loss,SCION-style Sign,543948800,4.23874352758,0.0133052303997,0.00768177835292,3
train_loss,train,loss,SCION-style Sign,545587200,4.23351019114,0.0160742203606,0.00928045545222,3
train_loss,train,loss,SCION-style Sign,547225600,4.23215216319,0.0366607158531,0.0211660741665,3
train_loss,train,loss,SCION-style Sign,548864000,4.24048028598,0.0258015158318,0.014896512111,3
train_loss,train,loss,SCION-style Sign,550502400,4.22647164665,0.0232780717388,0.0134396009846,3
train_loss,train,loss,SCION-style Sign,552140800,4.23499843186,0.0241045736649,0.0139167820941,3
train_loss,train,loss,SCION-style Sign,553779200,4.22859804367,0.0293071604596,0.0169204969806,3
train_loss,train,loss,SCION-style Sign,555417600,4.23412304148,0.0207525754163,0.011981505003,3
train_loss,train,loss,SCION-style Sign,557056000,4.24534381621,0.0223715552961,0.0129162234724,3
train_loss,train,loss,SCION-style Sign,558694400,4.22356972968,0.00865346274654,0.00499607904614,3
train_loss,train,loss,SCION-style Sign,560332800,4.225171854,0.0137000517507,0.00790972856619,3
train_loss,train,loss,SCION-style Sign,561971200,4.24066093187,0.0169012808051,0.00975795902247,3
train_loss,train,loss,SCION-style Sign,563609600,4.22396948119,0.0183753922169,0.0106090376429,3
train_loss,train,loss,SCION-style Sign,565248000,4.23731827165,0.027052265741,0.0156186329078,3
train_loss,train,loss,SCION-style Sign,566886400,4.23316681469,0.0367188275042,0.0211996249439,3
train_loss,train,loss,SCION-style Sign,568524800,4.21738696051,0.0151035524565,0.00872004007649,3
train_loss,train,loss,SCION-style Sign,570163200,4.23510474796,0.0334032572991,0.0192853795934,3
train_loss,train,loss,SCION-style Sign,571801600,4.22684255421,0.025232504728,0.014567993397,3
train_loss,train,loss,SCION-style Sign,573440000,4.22826942866,0.0225201473946,0.0130020131605,3
train_loss,train,loss,SCION-style Sign,575078400,4.23119633769,0.0275722029556,0.0159188187986,3
train_loss,train,loss,SCION-style Sign,576716800,4.24032323827,0.025410858198,0.014670965821,3
train_loss,train,loss,SCION-style Sign,578355200,4.21278152625,0.0205461335257,0.0118623157219,3
train_loss,train,loss,SCION-style Sign,579993600,4.22559910908,0.0196105130489,0.0113221349877,3
train_loss,train,loss,SCION-style Sign,581632000,4.22038173462,0.0299436935024,0.0172879995041,3
train_loss,train,loss,SCION-style Sign,583270400,4.22157057727,0.0184972764745,0.0106794075518,3
train_loss,train,loss,SCION-style Sign,584908800,4.21992392734,0.0439998606251,0.0254033313762,3
train_loss,train,loss,SCION-style Sign,586547200,4.23828711068,0.0362782615671,0.0209452640815,3
train_loss,train,loss,SCION-style Sign,588185600,4.2231530348,0.0247082652629,0.0142653236008,3
train_loss,train,loss,SCION-style Sign,589824000,4.23000242074,0.0119569832722,0.00690336751091,3
train_loss,train,loss,SCION-style Sign,591462400,4.22098579869,0.0126523647234,0.00730484617895,3
train_loss,train,loss,SCION-style Sign,593100800,4.22935090393,0.0216448898613,0.012496682988,3
train_loss,train,loss,SCION-style Sign,594739200,4.22333158024,0.0104186517037,0.00601521136574,3
train_loss,train,loss,SCION-style Sign,596377600,4.23251425654,0.0212702033592,0.0122803576351,3
train_loss,train,loss,SCION-style Sign,598016000,4.21730869045,0.0370580276758,0.0213954622542,3
train_loss,train,loss,SCION-style Sign,599654400,4.22160465288,0.0147845183835,0.00853584566855,3
train_loss,train,loss,SCION-style Sign,601292800,4.23291681608,0.0174507588208,0.0100752003028,3
train_loss,train,loss,SCION-style Sign,602931200,4.23096291656,0.019317709411,0.0111530847286,3
train_loss,train,loss,SCION-style Sign,604569600,4.22257634158,0.0125535984601,0.00724782345026,3
train_loss,train,loss,SCION-style Sign,606208000,4.22159721598,0.016441362396,0.00949242500516,3
train_loss,train,loss,SCION-style Sign,607846400,4.22184459577,0.00847553811503,0.00489335421224,3
train_loss,train,loss,SCION-style Sign,609484800,4.20837282891,0.0329394634952,0.0190176081159,3
train_loss,train,loss,SCION-style Sign,611123200,4.21458010711,0.0259392143007,0.0149760123591,3
train_loss,train,loss,SCION-style Sign,612761600,4.22392339985,0.0227249395405,0.013120249961,3
train_loss,train,loss,SCION-style Sign,614400000,4.21798937542,0.0314341172559,0.0181484960594,3
train_loss,train,loss,SCION-style Sign,616038400,4.21580088218,0.0392316587853,0.0226504087604,3
train_loss,train,loss,SCION-style Sign,617676800,4.21933233822,0.0358344128226,0.0206890078894,3
train_loss,train,loss,SCION-style Sign,619315200,4.21844829217,0.00348664735408,0.00201301678844,3
train_loss,train,loss,SCION-style Sign,620953600,4.21632201354,0.0133221724696,0.0076915598615,3
train_loss,train,loss,SCION-style Sign,622592000,4.21979617616,0.0357449257777,0.0206373425199,3
train_loss,train,loss,SCION-style Sign,624230400,4.21858401174,0.0234850860199,0.0135591207356,3
train_loss,train,loss,SCION-style Sign,625868800,4.22020415311,0.00593860488814,0.00342865513078,3
train_loss,train,loss,SCION-style Sign,627507200,4.21051868041,0.035581602852,0.0205430479848,3
train_loss,train,loss,SCION-style Sign,629145600,4.20855692461,0.0329978495027,0.0190513172931,3
train_loss,train,loss,SCION-style Sign,630784000,4.21045943491,0.0359018904769,0.0207279661313,3
train_loss,train,loss,SCION-style Sign,632422400,4.2050187282,0.0189098996799,0.0109176356705,3
train_loss,train,loss,SCION-style Sign,634060800,4.22496689836,0.0334999913611,0.0193412290302,3
train_loss,train,loss,SCION-style Sign,635699200,4.21415856875,0.0180822501641,0.0104397919998,3
train_loss,train,loss,SCION-style Sign,637337600,4.21755278607,0.013134729973,0.00758333988564,3
train_loss,train,loss,SCION-style Sign,638976000,4.21925346076,0.0387471368616,0.0223706698974,3
train_loss,train,loss,SCION-style Sign,640614400,4.21987337843,0.0298297704528,0.0172222260008,3
train_loss,train,loss,SCION-style Sign,642252800,4.20294306517,0.0239152482276,0.013807475002,3
train_loss,train,loss,SCION-style Sign,643891200,4.20906926133,0.0083693492306,0.00483204603123,3
train_loss,train,loss,SCION-style Sign,645529600,4.21042261715,0.0204262904256,0.0117931242758,3
train_loss,train,loss,SCION-style Sign,647168000,4.2194500347,0.0206428163798,0.0119181355937,3
train_loss,train,loss,SCION-style Sign,648806400,4.20831237828,0.0184789263222,0.0106688130864,3
train_loss,train,loss,SCION-style Sign,650444800,4.20545107846,0.0142870252064,0.00824861784883,3
train_loss,train,loss,SCION-style Sign,652083200,4.20381104102,0.0114355519382,0.00660231898986,3
train_loss,train,loss,SCION-style Sign,653721600,4.21105159466,0.0220863885929,0.0127515823996,3
train_loss,train,loss,SCION-style Sign,655360000,4.2176332067,0.0276626952081,0.0159710645249,3
train_loss,train,loss,SCION-style Sign,656998400,4.20913493688,0.0357855868694,0.0206608182121,3
train_loss,train,loss,SCION-style Sign,658636800,4.20452963014,0.0246456671485,0.0142291825626,3
train_loss,train,loss,SCION-style Sign,660275200,4.20327555473,0.00759270284463,0.00438364903122,3
train_loss,train,loss,SCION-style Sign,661913600,4.19767741797,0.037300438298,0.0215354180923,3
train_loss,train,loss,SCION-style Sign,663552000,4.20966740986,0.031269855837,0.018053659685,3
train_loss,train,loss,SCION-style Sign,665190400,4.20466654092,0.0135984635312,0.00785107658029,3
train_loss,train,loss,SCION-style Sign,666828800,4.2039934881,0.0252116391782,0.0145559466662,3
train_loss,train,loss,SCION-style Sign,668467200,4.2070215666,0.00698494575959,0.00403276031457,3
train_loss,train,loss,SCION-style Sign,670105600,4.21032654499,0.0299881844581,0.0173136863694,3
train_loss,train,loss,SCION-style Sign,671744000,4.20006417294,0.0198966971596,0.0114873634611,3
train_loss,train,loss,SCION-style Sign,673382400,4.19687271044,0.0307573518325,0.01775776536,3
train_loss,train,loss,SCION-style Sign,675020800,4.21019601877,0.0214542434108,0.0123866132085,3
train_loss,train,loss,SCION-style Sign,676659200,4.21796987047,0.0164809052078,0.0095152550582,3
train_loss,train,loss,SCION-style Sign,678297600,4.1941888683,0.0138089574695,0.00797260531223,3
train_loss,train,loss,SCION-style Sign,679936000,4.20720951773,0.0249773640206,0.0144206878409,3
train_loss,train,loss,SCION-style Sign,681574400,4.19793498309,0.0182404872911,0.0105311502477,3
train_loss,train,loss,SCION-style Sign,683212800,4.20771914288,0.0300150757145,0.0173292120435,3
train_loss,train,loss,SCION-style Sign,684851200,4.19825469851,0.0271709275423,0.0156871423307,3
train_loss,train,loss,SCION-style Sign,686489600,4.19961959521,0.0213815382984,0.0123446368923,3
train_loss,train,loss,SCION-style Sign,688128000,4.20619408876,0.0332406188134,0.01919148022,3
train_loss,train,loss,SCION-style Sign,689766400,4.19804906915,0.0149192360065,0.00861362492446,3
train_loss,train,loss,SCION-style Sign,691404800,4.20202530481,0.0285348024267,0.0164745758623,3
train_loss,train,loss,SCION-style Sign,693043200,4.20491102447,0.00772129257762,0.00445789034818,3
train_loss,train,loss,SCION-style Sign,694681600,4.20061700553,0.0293257769582,0.016931245221,3
train_loss,train,loss,SCION-style Sign,696320000,4.20835613628,0.0220611551742,0.0127370138784,3
train_loss,train,loss,SCION-style Sign,697958400,4.19222884585,0.0186471483413,0.0107659361145,3
train_loss,train,loss,SCION-style Sign,699596800,4.20329010298,0.0141969282607,0.008196600353,3
train_loss,train,loss,SCION-style Sign,701235200,4.19530016725,0.0213831579541,0.0123455720009,3
train_loss,train,loss,SCION-style Sign,702873600,4.17985087261,0.020276189958,0.0117064637304,3
train_loss,train,loss,SCION-style Sign,704512000,4.20018580774,0.0197143192279,0.0113820675131,3
train_loss,train,loss,SCION-style Sign,706150400,4.19215877036,0.0359918799449,0.0207799215748,3
train_loss,train,loss,SCION-style Sign,707788800,4.2103830346,0.0292066097035,0.0168624439744,3
train_loss,train,loss,SCION-style Sign,709427200,4.20724245831,0.0184519243606,0.0106532234966,3
train_loss,train,loss,SCION-style Sign,711065600,4.20026799574,0.0144718383123,0.00835531974526,3
train_loss,train,loss,SCION-style Sign,712704000,4.20797818986,0.0183086207059,0.010570487093,3
train_loss,train,loss,SCION-style Sign,714342400,4.1982256708,0.0282790220256,0.0163269009789,3
train_loss,train,loss,SCION-style Sign,715980800,4.21399499183,0.0250499241739,0.014462580465,3
train_loss,train,loss,SCION-style Sign,717619200,4.18969909971,0.0155304130559,0.00896648815847,3
train_loss,train,loss,SCION-style Sign,719257600,4.20092450107,0.0195965722405,0.0113140862583,3
train_loss,train,loss,SCION-style Sign,720896000,4.19393861398,0.010652695309,0.00615033650422,3
train_loss,train,loss,SCION-style Sign,722534400,4.20126697898,0.0254001666809,0.0146647930707,3
train_loss,train,loss,SCION-style Sign,724172800,4.19592661848,0.0248575068154,0.0143514882513,3
train_loss,train,loss,SCION-style Sign,725811200,4.19502431378,0.0184475438957,0.0106506944341,3
train_loss,train,loss,SCION-style Sign,727449600,4.19536060224,0.00866642101932,0.00500356050841,3
train_loss,train,loss,SCION-style Sign,729088000,4.18660444895,0.0167057398371,0.00964506339195,3
train_loss,train,loss,SCION-style Sign,730726400,4.19364100938,0.0199713623582,0.0115304714336,3
train_loss,train,loss,SCION-style Sign,732364800,4.19264767061,0.0199920814103,0.0115424335839,3
train_loss,train,loss,SCION-style Sign,734003200,4.19561392598,0.0175099935644,0.0101093994979,3
train_loss,train,loss,SCION-style Sign,735641600,4.19427013109,0.0173360984318,0.0100090010963,3
train_loss,train,loss,SCION-style Sign,737280000,4.19998434782,0.0223094319417,0.012880356537,3
train_loss,train,loss,SCION-style Sign,738918400,4.19070235722,0.0232132401269,0.013402170436,3
train_loss,train,loss,SCION-style Sign,740556800,4.18576324438,0.0356687921832,0.0205933867686,3
train_loss,train,loss,SCION-style Sign,742195200,4.19261436075,0.021627828793,0.0124868327756,3
train_loss,train,loss,SCION-style Sign,743833600,4.19633834993,0.0174555783024,0.0100779828317,3
train_loss,train,loss,SCION-style Sign,745472000,4.20108919675,0.011623457091,0.00671080608038,3
train_loss,train,loss,SCION-style Sign,747110400,4.19531493237,0.0197519804577,0.0114038112343,3
train_loss,train,loss,SCION-style Sign,748748800,4.17951438323,0.0147015877103,0.00848796562208,3
train_loss,train,loss,SCION-style Sign,750387200,4.18637579302,0.019243160575,0.011110043938,3
train_loss,train,loss,SCION-style Sign,752025600,4.19298242191,0.0116311020946,0.00671521992531,3
train_loss,train,loss,SCION-style Sign,753664000,4.1989749528,0.0152182794562,0.00878627774065,3
train_loss,train,loss,SCION-style Sign,755302400,4.19934143956,0.0127271473464,0.00734802194648,3
train_loss,train,loss,SCION-style Sign,756940800,4.18819050178,0.0152516338793,0.00880553492579,3
train_loss,train,loss,SCION-style Sign,758579200,4.19604902625,0.00465275853563,0.00268627139302,3
train_loss,train,loss,SCION-style Sign,760217600,4.19345105703,0.0191648727841,0.0110648444609,3
train_loss,train,loss,SCION-style Sign,761856000,4.20217129384,0.0165104233604,0.00953229737157,3
train_loss,train,loss,SCION-style Sign,763494400,4.1850194028,0.0277987978509,0.0160496434224,3
train_loss,train,loss,SCION-style Sign,765132800,4.18714248344,0.0108346768216,0.00625540357953,3
train_loss,train,loss,SCION-style Sign,766771200,4.19800368967,0.0275831440069,0.0159251356175,3
train_loss,train,loss,SCION-style Sign,768409600,4.18927175897,0.0180985456091,0.0104492001794,3
train_loss,train,loss,SCION-style Sign,770048000,4.18924638984,0.0233041011432,0.0134546290683,3
train_loss,train,loss,SCION-style Sign,771686400,4.19859597211,0.0259552081439,0.0149852464088,3
train_loss,train,loss,SCION-style Sign,773324800,4.18670023148,0.0212429487458,0.0122646221768,3
train_loss,train,loss,SCION-style Sign,774963200,4.188746525,0.0187957793568,0.0108517482713,3
train_loss,train,loss,SCION-style Sign,776601600,4.18781211178,0.0175192965402,0.0101147705735,3
train_loss,train,loss,SCION-style Sign,778240000,4.18609634091,0.0192139058302,0.0110931537033,3
train_loss,train,loss,SCION-style Sign,779878400,4.19063445146,0.0240701791617,0.0138969244184,3
train_loss,train,loss,SCION-style Sign,781516800,4.19424198632,0.0145342429817,0.00839134909794,3
train_loss,train,loss,SCION-style Sign,783155200,4.19012902841,0.0130155350911,0.00751452268849,3
train_loss,train,loss,SCION-style Sign,784793600,4.17800809632,0.0116599577312,0.00673187973484,3
train_loss,train,loss,SCION-style Sign,786432000,4.18430086655,0.00881886748219,0.00509157551479,3
train_loss,train,loss,SCION-style Sign,788070400,4.19922321235,0.0191663340204,0.011065688106,3
train_loss,train,loss,SCION-style Sign,789708800,4.17650767669,0.0225006618103,0.0129907631531,3
train_loss,train,loss,SCION-style Sign,791347200,4.17900414097,0.0157697443363,0.0091046661376,3
train_loss,train,loss,SCION-style Sign,792985600,4.19158119947,0.02047312992,0.0118201670705,3
train_loss,train,loss,SCION-style Sign,794624000,4.19876070812,0.0176346699217,0.0101813814263,3
train_loss,train,loss,SCION-style Sign,796262400,4.1765116852,0.00902291760609,0.00520938390875,3
train_loss,train,loss,SCION-style Sign,797900800,4.19398361102,0.024675759851,0.0142465565925,3
train_loss,train,loss,SCION-style Sign,799539200,4.18085961814,0.0311998473394,0.0180132402601,3
train_loss,train,loss,SCION-style Sign,801177600,4.17956967061,0.0113883759779,0.00657508193649,3
train_loss,train,loss,SCION-style Sign,802816000,4.19039003447,0.0114876567258,0.00663240170301,3
train_loss,train,loss,SCION-style Sign,804454400,4.19934202373,0.0233217266086,0.0134648051354,3
train_loss,train,loss,SCION-style Sign,806092800,4.1899062337,0.0253336177999,0.0146263710563,3
train_loss,train,loss,SCION-style Sign,807731200,4.18486948431,0.0387928419122,0.0223970577206,3
train_loss,train,loss,SCION-style Sign,809369600,4.20149455711,0.0176521523457,0.0101914749086,3
train_loss,train,loss,SCION-style Sign,811008000,4.18300177033,0.022436310351,0.0129536098207,3
train_loss,train,loss,SCION-style Sign,812646400,4.17965736945,0.0188623062346,0.0108901575821,3
train_loss,train,loss,SCION-style Sign,814284800,4.18623039966,0.0102331171785,0.00590809295765,3
train_loss,train,loss,SCION-style Sign,815923200,4.18662628551,0.0390947419568,0.0225713597926,3
train_loss,train,loss,SCION-style Sign,817561600,4.18684830278,0.00110724189754,0.000639266407604,3
train_loss,train,loss,SCION-style Sign,819200000,4.1844070563,0.0201376568458,0.0116264816008,3
train_loss,train,loss,SCION-style Sign,820838400,4.18439301565,0.0040843308707,0.00235808952766,3
train_loss,train,loss,SCION-style Sign,822476800,4.19039797917,0.0147787015517,0.00853248731914,3
train_loss,train,loss,SCION-style Sign,824115200,4.17786850877,0.0340632594704,0.0196664320247,3
train_loss,train,loss,SCION-style Sign,825753600,4.18335059558,0.0191472565662,0.0110546737327,3
train_loss,train,loss,SCION-style Sign,827392000,4.1809252204,0.0237944383319,0.0137377253762,3
train_loss,train,loss,SCION-style Sign,829030400,4.19103763903,0.0189278691801,0.0109280103663,3
train_loss,train,loss,SCION-style Sign,830668800,4.17328940267,0.0218282457579,0.0126025435643,3
train_loss,train,loss,SCION-style Sign,832307200,4.18183966565,0.00769824248627,0.00444458237174,3
train_loss,train,loss,SCION-style Sign,833945600,4.18222711111,0.0194767045517,0.0112448806159,3
train_loss,train,loss,SCION-style Sign,835584000,4.1835294431,0.0173691338631,0.0100280741114,3
train_loss,train,loss,SCION-style Sign,837222400,4.18222931107,0.0274758156726,0.0158631695748,3
train_loss,train,loss,SCION-style Sign,838860800,4.19810513909,0.025223098273,0.0145625625777,3
train_loss,train,loss,SCION-style Sign,840499200,4.18140213996,0.0297313066604,0.0171653779037,3
train_loss,train,loss,SCION-style Sign,842137600,4.18440746856,0.017384097628,0.0100367134451,3
train_loss,train,loss,SCION-style Sign,843776000,4.18557437157,0.0172232036518,0.00994382126469,3
train_loss,train,loss,SCION-style Sign,845414400,4.19857739886,0.0269494029321,0.0155592450373,3
train_loss,train,loss,SCION-style Sign,847052800,4.17610728756,0.00927979529364,0.00535769231081,3
train_loss,train,loss,SCION-style Sign,848691200,4.17984090676,0.0267580212853,0.0154487507921,3
train_loss,train,loss,SCION-style Sign,850329600,4.17894871558,0.0193636193526,0.0111795908457,3
train_loss,train,loss,SCION-style Sign,851968000,4.18604810278,0.0195009065589,0.0112588536512,3
train_loss,train,loss,SCION-style Sign,853606400,4.18972361105,0.0129352732363,0.00746818348502,3
train_loss,train,loss,SCION-style Sign,855244800,4.19143503579,0.0177222370989,0.0102319383597,3
train_loss,train,loss,SCION-style Sign,856883200,4.184782955,0.0291110410912,0.0168072674104,3
train_loss,train,loss,SCION-style Sign,858521600,4.17898968553,0.0149018416848,0.00860358230811,3
train_loss,train,loss,SCION-style Sign,860160000,4.18169786672,0.0289045092754,0.016688026211,3
train_loss,train,loss,SCION-style Sign,861798400,4.19022735526,0.00459554210476,0.00265323747126,3
train_loss,train,loss,SCION-style Sign,863436800,4.17209200248,0.0325969859148,0.0188198785927,3
train_loss,train,loss,SCION-style Sign,865075200,4.17953897849,0.0221552366937,0.0127913318691,3
train_loss,train,loss,SCION-style Sign,866713600,4.17679042021,0.0204660885227,0.0118161017179,3
train_loss,train,loss,SCION-style Sign,868352000,4.1764653823,0.015635171778,0.00902697063485,3
train_loss,train,loss,SCION-style Sign,869990400,4.16756938823,0.0166577499487,0.00961735641699,3
train_loss,train,loss,SCION-style Sign,871628800,4.17495808117,0.00682461011643,0.00394019048784,3
train_loss,train,loss,SCION-style Sign,873267200,4.18398711125,0.0333405060713,0.0192491501552,3
train_loss,train,loss,SCION-style Sign,874905600,4.17453602175,0.0210208512508,0.0121363941283,3
train_loss,train,loss,SCION-style Sign,876544000,4.17910318355,0.00573964781492,0.003313787211,3
train_loss,train,loss,SCION-style Sign,878182400,4.18609696229,0.0270953352242,0.0156434990855,3
train_loss,train,loss,SCION-style Sign,879820800,4.16757958323,0.014807742797,0.00854925428994,3
train_loss,train,loss,SCION-style Sign,881459200,4.17298852002,0.0105721894668,0.00610385643459,3
train_loss,train,loss,SCION-style Sign,883097600,4.19023009171,0.0111047425621,0.00641132610752,3
train_loss,train,loss,SCION-style Sign,884736000,4.18459116444,0.00581019384707,0.00335451698165,3
train_loss,train,loss,SCION-style Sign,886374400,4.179463709,0.0166322240868,0.00960261905375,3
train_loss,train,loss,SCION-style Sign,888012800,4.17348266656,0.0240875041073,0.0139069269805,3
train_loss,train,loss,SCION-style Sign,889651200,4.17578077858,0.0304641661342,0.0175884945182,3
train_loss,train,loss,SCION-style Sign,891289600,4.17551223665,0.0225989669598,0.0130475196577,3
train_loss,train,loss,SCION-style Sign,892928000,4.18579655213,0.0112798984975,0.00651245243398,3
train_loss,train,loss,SCION-style Sign,894566400,4.17010331407,0.0190339781428,0.0109892724045,3
train_loss,train,loss,SCION-style Sign,896204800,4.17977460509,0.0271178284806,0.0156564855731,3
train_loss,train,loss,SCION-style Sign,897843200,4.18413303877,0.0175542213612,0.0101349344283,3
train_loss,train,loss,SCION-style Sign,899481600,4.17678565885,0.0190989479131,0.0110267827189,3
train_loss,train,loss,SCION-style Sign,901120000,4.17103834142,0.0242314153672,0.0139900141851,3
train_loss,train,loss,SCION-style Sign,902758400,4.17184824929,0.00935741237327,0.00540250455263,3
train_loss,train,loss,SCION-style Sign,904396800,4.17929663296,0.0139892852954,0.00807671763104,3
train_loss,train,loss,SCION-style Sign,906035200,4.18314093386,0.0324957636557,0.0187614378942,3
train_loss,train,loss,SCION-style Sign,907673600,4.18617827031,0.0157956773794,0.00911963858704,3
train_loss,train,loss,SCION-style Sign,909312000,4.18030444105,0.0254669901088,0.0147033735948,3
train_loss,train,loss,SCION-style Sign,910950400,4.16850043034,0.0228212260842,0.013175841023,3
train_loss,train,loss,SCION-style Sign,912588800,4.1750819851,0.0189617491568,0.01094757098,3
train_loss,train,loss,SCION-style Sign,914227200,4.16027909843,0.0234260356984,0.0135250280165,3
train_loss,train,loss,SCION-style Sign,915865600,4.17994092365,0.00688920821199,0.0039774862157,3
train_loss,train,loss,SCION-style Sign,917504000,4.18121320849,0.0136159335053,0.00786116287454,3
train_loss,train,loss,SCION-style Sign,919142400,4.17407784844,0.019308167718,0.0111475758295,3
train_loss,train,loss,SCION-style Sign,920780800,4.1753759854,0.0351435122656,0.0202901162668,3
train_loss,train,loss,SCION-style Sign,922419200,4.17569017773,0.00791611100923,0.00457036882211,3
train_loss,train,loss,SCION-style Sign,924057600,4.18286028966,0.0251057695807,0.0144948228257,3
train_loss,train,loss,SCION-style Sign,925696000,4.16858012671,0.0186589956671,0.0107727761712,3
train_loss,train,loss,SCION-style Sign,927334400,4.18350751047,0.00650798863137,0.00375738898821,3
train_loss,train,loss,SCION-style Sign,928972800,4.17611312717,0.0195045402357,0.0112609515555,3
train_loss,train,loss,SCION-style Sign,930611200,4.16950545311,0.0169900679214,0.00980922028798,3
train_loss,train,loss,SCION-style Sign,932249600,4.1736949261,0.0344329024269,0.0198798454851,3
train_loss,train,loss,SCION-style Sign,933888000,4.1672036847,0.0215348754297,0.0124331661263,3
train_loss,train,loss,SCION-style Sign,935526400,4.17300100612,0.0201482776159,0.0116326135053,3
train_loss,train,loss,SCION-style Sign,937164800,4.17058350729,0.0159406117197,0.00920331646741,3
train_loss,train,loss,SCION-style Sign,938803200,4.17397892167,0.0145058901272,0.00837497956975,3
train_loss,train,loss,SCION-style Sign,940441600,4.17907420134,0.0186916895677,0.0107916520035,3
train_loss,train,loss,SCION-style Sign,942080000,4.17518463701,0.0265730273517,0.0153419444947,3
train_loss,train,loss,SCION-style Sign,943718400,4.17196387907,0.016842750852,0.00972416673829,3
train_loss,train,loss,SCION-style Sign,945356800,4.18403075387,0.027644637707,0.0159606390218,3
train_loss,train,loss,SCION-style Sign,946995200,4.17659472381,0.0138093251216,0.0079728175763,3
train_loss,train,loss,SCION-style Sign,948633600,4.15935951372,0.0156204018149,0.00901844319266,3
train_loss,train,loss,SCION-style Sign,950272000,4.16706267978,0.025668568134,0.0148197547219,3
train_loss,train,loss,SCION-style Sign,951910400,4.16648002063,0.0150279310273,0.00867638002399,3
train_loss,train,loss,SCION-style Sign,953548800,4.17952620983,0.0266086545319,0.0153625138568,3
train_loss,train,loss,SCION-style Sign,955187200,4.16906545207,0.0279164299325,0.0161175583363,3
train_loss,train,loss,SCION-style Sign,956825600,4.17209489604,0.0261708786056,0.0151097638079,3
train_loss,train,loss,SCION-style Sign,958464000,4.16519278084,0.017483373483,0.0100940303867,3
train_loss,train,loss,SCION-style Sign,960102400,4.17128413752,0.0167919792916,0.00969485376422,3
train_loss,train,loss,SCION-style Sign,961740800,4.18311963551,0.00844301712071,0.00487457820741,3
train_loss,train,loss,SCION-style Sign,963379200,4.16747913107,0.034179050895,0.0197332842349,3
train_loss,train,loss,SCION-style Sign,965017600,4.17138616363,0.0214043049301,0.0123577812132,3
train_loss,train,loss,SCION-style Sign,966656000,4.16465232963,0.00784640055211,0.00453012147093,3
train_loss,train,loss,SCION-style Sign,968294400,4.16554725463,0.0121038126234,0.00698813947633,3
train_loss,train,loss,SCION-style Sign,969932800,4.17635126829,0.0279450907546,0.0161341056697,3
train_loss,train,loss,SCION-style Sign,971571200,4.16634452681,0.0125469677975,0.00724399523538,3
train_loss,train,loss,SCION-style Sign,973209600,4.17113070538,0.0105298717963,0.00607942431614,3
train_loss,train,loss,SCION-style Sign,974848000,4.16276512896,0.0101592685764,0.00586545644738,3
train_loss,train,loss,SCION-style Sign,976486400,4.17022588402,0.0346586004026,0.0200101522722,3
train_loss,train,loss,SCION-style Sign,978124800,4.16859733403,0.00629244217341,0.00363294318268,3
train_loss,train,loss,SCION-style Sign,979763200,4.16414052243,0.0192400060108,0.0111082226496,3
train_loss,train,loss,SCION-style Sign,981401600,4.16562638889,0.0192252180944,0.011099684842,3
train_loss,train,loss,SCION-style Sign,983040000,4.17782810499,0.0186196390372,0.0107500536104,3
train_loss,train,loss,SCION-style Sign,984678400,4.15810701177,0.0165145175597,0.00953466115865,3
train_loss,train,loss,SCION-style Sign,986316800,4.16559582199,0.0184017658153,0.010624264447,3
train_loss,train,loss,SCION-style Sign,987955200,4.170470748,0.012017593752,0.00693836098771,3
train_loss,train,loss,SCION-style Sign,989593600,4.17026069487,0.0265551166671,0.0153316037561,3
train_loss,train,loss,SCION-style Sign,991232000,4.16913077672,0.00532778936041,0.00307600062142,3
train_loss,train,loss,SCION-style Sign,992870400,4.16782583907,0.00674883527265,0.00389644186138,3
train_loss,train,loss,SCION-style Sign,994508800,4.17884869084,0.0103882557334,0.00599766224408,3
train_loss,train,loss,SCION-style Sign,996147200,4.16338665709,0.0105185353996,0.00607287924442,3
train_loss,train,loss,SCION-style Sign,997785600,4.17526719406,0.0183854329688,0.0106148346737,3
train_loss,train,loss,SCION-style Sign,999424000,4.16115369457,0.0187945105021,0.0108510156977,3
train_loss,train,loss,SCION-style Sign,1001062400,4.17877726366,0.0169871268628,0.00980752226702,3
train_loss,train,loss,SCION-style Sign,1002700800,4.18115938721,0.022821506154,0.0131760027213,3
train_loss,train,loss,SCION-style Sign,1004339200,4.17549281411,0.00604458132966,0.00348984065782,3
train_loss,train,loss,SCION-style Sign,1005977600,4.16489521019,0.0263628252816,0.0152205842729,3
train_loss,train,loss,SCION-style Sign,1007616000,4.16823512996,0.0201660709685,0.0116428865021,3
train_loss,train,loss,SCION-style Sign,1009254400,4.17261207988,0.0234888453506,0.0135612911861,3
train_loss,train,loss,SCION-style Sign,1010892800,4.17187785372,0.0207823442743,0.0119986920611,3
train_loss,train,loss,SCION-style Sign,1012531200,4.17257292926,0.00983630697517,0.00567899447995,3
train_loss,train,loss,SCION-style Sign,1014169600,4.17431508174,0.0222351944466,0.0128374954992,3
train_loss,train,loss,SCION-style Sign,1015808000,4.17331112136,0.0342591809308,0.0197795473326,3
train_loss,train,loss,SCION-style Sign,1017446400,4.16780492847,0.0313158945804,0.0180802401659,3
train_loss,train,loss,SCION-style Sign,1019084800,4.15538311183,0.0133461376028,0.00770539613762,3
train_loss,train,loss,SCION-style Sign,1020723200,4.17610229373,0.0138971461612,0.00802352107712,3
train_loss,train,loss,SCION-style Sign,1022361600,4.17379286721,0.0212284040244,0.012256224778,3
train_loss,train,loss,SCION-style Sign,1024000000,4.16326288457,0.0240681484321,0.0138957519762,3
train_loss,train,loss,SCION-style Sign,1025638400,4.16293240716,0.0153901912955,0.00888553108732,3
train_loss,train,loss,SCION-style Sign,1027276800,4.16286045467,0.0279003767268,0.0161082900137,3
train_loss,train,loss,SCION-style Sign,1028915200,4.1674502335,0.0242562985874,0.014004380519,3
train_loss,train,loss,SCION-style Sign,1030553600,4.17532401323,0.0175638374701,0.0101404862913,3
train_loss,train,loss,SCION-style Sign,1032192000,4.16891911474,0.0117076466943,0.00675941297054,3
train_loss,train,loss,SCION-style Sign,1033830400,4.16361550982,0.0147838366295,0.0085354520577,3
train_loss,train,loss,SCION-style Sign,1035468800,4.15591321707,0.0130297534895,0.00752273168462,3
train_loss,train,loss,SCION-style Sign,1037107200,4.17029832264,0.00465545330493,0.0026878272188,3
train_loss,train,loss,SCION-style Sign,1038745600,4.17043615557,0.0140387404976,0.00810527060538,3
train_loss,train,loss,SCION-style Sign,1040384000,4.16755806421,0.0247516550222,0.0142903746899,3
train_loss,train,loss,SCION-style Sign,1042022400,4.16943973343,0.0183933155103,0.0106193856611,3
train_loss,train,loss,SCION-style Sign,1043660800,4.16587323931,0.0274739610354,0.0158620987995,3
train_loss,train,loss,SCION-style Sign,1045299200,4.15668110604,0.0312558915258,0.0180455973862,3
train_loss,train,loss,SCION-style Sign,1046937600,4.16180495545,0.0206178893711,0.0119037439785,3
train_loss,train,loss,SCION-style Sign,1048576000,4.16863358058,0.0152966822415,0.00883154360984,3
train_loss,train,loss,SCION-style Sign,1050214400,4.17313908731,0.0218597319789,0.0126207221424,3
train_loss,train,loss,SCION-style Sign,1051852800,4.15651334673,0.0259828749541,0.0150012198491,3
train_loss,train,loss,SCION-style Sign,1053491200,4.18002720858,0.0303175936716,0.0175038708675,3
train_loss,train,loss,SCION-style Sign,1055129600,4.17247767061,0.0261368836911,0.0150901368349,3
train_loss,train,loss,SCION-style Sign,1056768000,4.16130763744,0.028584754132,0.0165034154928,3
train_loss,train,loss,SCION-style Sign,1058406400,4.16594902411,0.019348215834,0.0111706976201,3
train_loss,train,loss,SCION-style Sign,1060044800,4.17446382155,0.0205206230499,0.0118475872418,3
train_loss,train,loss,SCION-style Sign,1061683200,4.15726697991,0.0182063423004,0.0105114366281,3
train_loss,train,loss,SCION-style Sign,1063321600,4.17090796615,0.0291195438388,0.016812176474,3
train_loss,train,loss,SCION-style Sign,1064960000,4.17760844777,0.00489352409893,0.0028252774558,3
train_loss,train,loss,SCION-style Sign,1066598400,4.1717791452,0.00951015061992,0.00549068802044,3
train_loss,train,loss,SCION-style Sign,1068236800,4.1659352916,0.0167367745926,0.00966298131638,3
train_loss,train,loss,SCION-style Sign,1069875200,4.17114663708,0.020699990869,0.0119511453004,3
train_loss,train,loss,SCION-style Sign,1071513600,4.15448550095,0.0240739196297,0.0138990839787,3
train_loss,train,loss,SCION-style Sign,1073152000,4.16517650723,0.040491052009,0.0233775197771,3
train_loss,train,loss,SCION-style Sign,1074790400,4.16797799399,0.0177361344113,0.0102399619768,3
train_loss,train,loss,SCION-style Sign,1076428800,4.1600482138,0.0220778206162,0.0127466356759,3
train_loss,train,loss,SCION-style Sign,1078067200,4.16155437614,0.0240341520739,0.0138761241696,3
train_loss,train,loss,SCION-style Sign,1079705600,4.16085568145,0.0155941821862,0.009003305283,3
train_loss,train,loss,SCION-style Sign,1081344000,4.15802851136,0.00432989255812,0.00249986463399,3
train_loss,train,loss,SCION-style Sign,1082982400,4.16118665521,0.0270832127185,0.0156365001535,3
train_loss,train,loss,SCION-style Sign,1084620800,4.15994294425,0.00943086857259,0.00544491450908,3
train_loss,train,loss,SCION-style Sign,1086259200,4.16058388188,0.0346592926231,0.0200105519259,3
train_loss,train,loss,SCION-style Sign,1087897600,4.15414883827,0.00491673173246,0.00283867638927,3
train_loss,train,loss,SCION-style Sign,1089536000,4.1644588769,0.0171346534001,0.00989269675302,3
train_loss,train,loss,SCION-style Sign,1091174400,4.14793258364,0.0204099284753,0.0117836776993,3
train_loss,train,loss,SCION-style Sign,1092812800,4.17007974505,0.0240596856839,0.0138908660062,3
train_loss,train,loss,SCION-style Sign,1094451200,4.15899522126,0.0178005904013,0.0102771756599,3
train_loss,train,loss,SCION-style Sign,1096089600,4.15487386038,0.0229539586784,0.0132524742219,3
train_loss,train,loss,SCION-style Sign,1097728000,4.17039188683,0.0156622305587,0.00904259302919,3
train_loss,train,loss,SCION-style Sign,1099366400,4.16214485014,0.0158153162346,0.00913097708535,3
train_loss,train,loss,SCION-style Sign,1101004800,4.16279654652,0.0268989050715,0.0155300900839,3
train_loss,train,loss,SCION-style Sign,1102643200,4.1662934944,0.0140307714461,0.00810066967133,3
train_loss,train,loss,SCION-style Sign,1104281600,4.17021913167,0.00805447436501,0.00465025294282,3
train_loss,train,loss,SCION-style Sign,1105920000,4.17236063182,0.0136817661132,0.00789917134845,3
train_loss,train,loss,SCION-style Sign,1107558400,4.16508828009,0.0202703715429,0.0117031044669,3
train_loss,train,loss,SCION-style Sign,1109196800,4.15658484384,0.014935445558,0.0086229835134,3
train_loss,train,loss,SCION-style Sign,1110835200,4.16821935408,0.0313628526928,0.0181073514448,3
train_loss,train,loss,SCION-style Sign,1112473600,4.16267765276,0.0110328808706,0.0063698367406,3
train_loss,train,loss,SCION-style Sign,1114112000,4.15773369829,0.0127876385176,0.00738294654041,3
train_loss,train,loss,SCION-style Sign,1115750400,4.15622988532,0.0254138671191,0.0146727030223,3
train_loss,train,loss,SCION-style Sign,1117388800,4.15636539901,0.00909867073335,0.00525311999717,3
train_loss,train,loss,SCION-style Sign,1119027200,4.16343428653,0.0312317272242,0.0180316461201,3
train_loss,train,loss,SCION-style Sign,1120665600,4.14908018681,0.0127261289604,0.00734743398101,3
train_loss,train,loss,SCION-style Sign,1122304000,4.15595152905,0.0241346887798,0.0139341690638,3
train_loss,train,loss,SCION-style Sign,1123942400,4.14746510997,0.00970344478403,0.00560228645812,3
train_loss,train,loss,SCION-style Sign,1125580800,4.16685586438,0.0279997923247,0.0161656876359,3
train_loss,train,loss,SCION-style Sign,1127219200,4.15470591019,0.0246204366777,0.0142146157435,3
train_loss,train,loss,SCION-style Sign,1128857600,4.1740086247,0.0144911900797,0.00836649249341,3
train_loss,train,loss,SCION-style Sign,1130496000,4.1650799717,0.0223919619951,0.0129280052856,3
train_loss,train,loss,SCION-style Sign,1132134400,4.15653694431,0.0177435108617,0.0102442207724,3
train_loss,train,loss,SCION-style Sign,1133772800,4.15499089753,0.0164447145344,0.00949436036319,3
train_loss,train,loss,SCION-style Sign,1135411200,4.1688005804,0.013680413574,0.00789839045957,3
train_loss,train,loss,SCION-style Sign,1137049600,4.15909259389,0.0173440414843,0.0100135870198,3
train_loss,train,loss,SCION-style Sign,1138688000,4.15156918988,0.0411139120803,0.023737128207,3
train_loss,train,loss,SCION-style Sign,1140326400,4.16047140516,0.0241839647478,0.0139626185572,3
train_loss,train,loss,SCION-style Sign,1141964800,4.15103513092,0.0220285706908,0.0127182012182,3
train_loss,train,loss,SCION-style Sign,1143603200,4.1569336007,0.014456895582,0.00834669255589,3
train_loss,train,loss,SCION-style Sign,1145241600,4.16696929378,0.0209558894468,0.0120988884132,3
train_loss,train,loss,SCION-style Sign,1146880000,4.15798025067,0.0109402995009,0.00631638486186,3
train_loss,train,loss,SCION-style Sign,1148518400,4.15761816551,0.0181014669095,0.0104508867929,3
train_loss,train,loss,SCION-style Sign,1150156800,4.15976700023,0.0302776732875,0.017480822823,3
train_loss,train,loss,SCION-style Sign,1151795200,4.17233770609,0.0108917103866,0.00628833192364,3
train_loss,train,loss,SCION-style Sign,1153433600,4.16134317413,0.0183071011621,0.010569609784,3
train_loss,train,loss,SCION-style Sign,1155072000,4.16239227891,0.0161020133138,0.0092965017212,3
train_loss,train,loss,SCION-style Sign,1156710400,4.16311297332,0.0264139976282,0.015250128641,3
train_loss,train,loss,SCION-style Sign,1158348800,4.16059500091,0.00938363139622,0.00541764211259,3
train_loss,train,loss,SCION-style Sign,1159987200,4.16119568529,0.0385161606422,0.0222373157149,3
train_loss,train,loss,SCION-style Sign,1161625600,4.14788664803,0.0168165665032,0.00970904919748,3
train_loss,train,loss,SCION-style Sign,1163264000,4.15235142067,0.000842295446832,0.000486299502966,3
train_loss,train,loss,SCION-style Sign,1164902400,4.16492776295,0.00917002542674,0.0052943166486,3
train_loss,train,loss,SCION-style Sign,1166540800,4.16723346442,0.0179926898603,0.0103880843343,3
train_loss,train,loss,SCION-style Sign,1168179200,4.14592157006,0.0113318762634,0.00654246181112,3
train_loss,train,loss,SCION-style Sign,1169817600,4.16479133775,0.0310740562917,0.0179406147648,3
train_loss,train,loss,SCION-style Sign,1171456000,4.15163202191,0.00734875523952,0.00424280581575,3
train_loss,train,loss,SCION-style Sign,1173094400,4.15430757761,0.0218308662596,0.0126040565116,3
train_loss,train,loss,SCION-style Sign,1174732800,4.16207114814,0.0211537518283,0.0122131243124,3
train_loss,train,loss,SCION-style Sign,1176371200,4.14906349465,0.00996924219786,0.00575574466655,3
train_loss,train,loss,SCION-style Sign,1178009600,4.15726724622,0.0171162772875,0.00988208729948,3
train_loss,train,loss,SCION-style Sign,1179648000,4.14862727324,0.0136915981078,0.00790484785317,3
train_loss,train,loss,SCION-style Sign,1181286400,4.15196100672,0.00473210922078,0.00273208453245,3
train_loss,train,loss,SCION-style Sign,1182924800,4.14937057734,0.0260618630302,0.0150468236361,3
train_loss,train,loss,SCION-style Sign,1184563200,4.14961951211,0.035885694516,0.0207186153889,3
train_loss,train,loss,SCION-style Sign,1186201600,4.14126073321,0.018331741755,0.010583836037,3
train_loss,train,loss,SCION-style Sign,1187840000,4.14896541066,0.0243742602618,0.0140724857234,3
train_loss,train,loss,SCION-style Sign,1189478400,4.1537709405,0.0113071728376,0.00652819928158,3
train_loss,train,loss,SCION-style Sign,1191116800,4.15554843885,0.0184650401124,0.0106607958795,3
train_loss,train,loss,SCION-style Sign,1192755200,4.15840658481,0.0152742984521,0.00881862032299,3
train_loss,train,loss,SCION-style Sign,1194393600,4.15434510613,0.0185768025899,0.010725321976,3
train_loss,train,loss,SCION-style Sign,1196032000,4.15263233791,0.00776391000567,0.00448249553174,3
train_loss,train,loss,SCION-style Sign,1197670400,4.15679788594,0.0304713606057,0.0175926482483,3
train_loss,train,loss,SCION-style Sign,1199308800,4.14435825733,0.015420116217,0.0089028082488,3
train_loss,train,loss,SCION-style Sign,1200947200,4.16224597069,0.0381147234973,0.0220055458713,3
train_loss,train,loss,SCION-style Sign,1202585600,4.14872169043,0.0331461353232,0.0191369301514,3
train_loss,train,loss,SCION-style Sign,1204224000,4.16345745762,0.013611868252,0.00785881579945,3
train_loss,train,loss,SCION-style Sign,1205862400,4.15432657565,0.00893044145122,0.00515599277585,3
train_loss,train,loss,SCION-style Sign,1207500800,4.15443542322,0.0221966345653,0.0128152329414,3
train_loss,train,loss,SCION-style Sign,1209139200,4.16580461477,0.0060995949571,0.00352160279043,3
train_loss,train,loss,SCION-style Sign,1210777600,4.1440364565,0.0192654389386,0.0111229063572,3
train_loss,train,loss,SCION-style Sign,1212416000,4.16827705751,0.0201883142767,0.0116557286821,3
train_loss,train,loss,SCION-style Sign,1214054400,4.14905152375,0.022414383707,0.012940950467,3
train_loss,train,loss,SCION-style Sign,1215692800,4.15957358261,0.0196817793077,0.0113632805814,3
train_loss,train,loss,SCION-style Sign,1217331200,4.15887511924,0.0217698885377,0.0125688510075,3
train_loss,train,loss,SCION-style Sign,1218969600,4.16401542236,0.0356357686115,0.0205743206006,3
train_loss,train,loss,SCION-style Sign,1220608000,4.15143438136,0.0259207797469,0.0149653691645,3
train_loss,train,loss,SCION-style Sign,1222246400,4.15778062527,0.0179922822065,0.0103878489753,3
train_loss,train,loss,SCION-style Sign,1223884800,4.15724875331,0.0200330032342,0.01156605981,3
train_loss,train,loss,SCION-style Sign,1225523200,4.15499082103,0.0033899088141,0.00195716476635,3
train_loss,train,loss,SCION-style Sign,1227161600,4.1530726443,0.026739941442,0.0154383123897,3
train_loss,train,loss,SCION-style Sign,1228800000,4.15996223658,0.00702046271178,0.00405326603648,3
train_loss,train,loss,SCION-style Sign,1230438400,4.14162338462,0.0161155605245,0.00930432320698,3
train_loss,train,loss,SCION-style Sign,1232076800,4.15106660267,0.0164144013382,0.0094768590312,3
train_loss,train,loss,SCION-style Sign,1233715200,4.15538672631,0.0241089493968,0.0139193084241,3
train_loss,train,loss,SCION-style Sign,1235353600,4.15464076176,0.0248630168977,0.0143546694987,3
train_loss,train,loss,SCION-style Sign,1236992000,4.15892141109,0.0163495965701,0.00943944398089,3
train_loss,train,loss,SCION-style Sign,1238630400,4.14659059241,0.0167583419115,0.00967543321376,3
train_loss,train,loss,SCION-style Sign,1240268800,4.14930272768,0.0108413137209,0.00625923539514,3
train_loss,train,loss,SCION-style Sign,1241907200,4.15483285377,0.01798145525,0.010381598029,3
train_loss,train,loss,SCION-style Sign,1243545600,4.15722438201,0.00482077178996,0.00278327389063,3
train_loss,train,loss,SCION-style Sign,1245184000,4.14333815485,0.0269002165208,0.0155308472496,3
train_loss,train,loss,SCION-style Sign,1246822400,4.14840777124,0.0104198171194,0.00601588421879,3
train_loss,train,loss,SCION-style Sign,1248460800,4.15994345322,0.0187742806801,0.0108393360045,3
train_loss,train,loss,SCION-style Sign,1250099200,4.14161715955,0.0192165169306,0.0110946612228,3
train_loss,train,loss,SCION-style Sign,1251737600,4.15087916429,0.0153486523018,0.00886154853816,3
train_loss,train,loss,SCION-style Sign,1253376000,4.14924140597,0.0243788750569,0.0140751500766,3
train_loss,train,loss,SCION-style Sign,1255014400,4.1553118146,0.0214808046116,0.0124019483249,3
train_loss,train,loss,SCION-style Sign,1256652800,4.15115358377,0.0194126602361,0.011207904613,3
train_loss,train,loss,SCION-style Sign,1258291200,4.14957012251,0.0257925521535,0.0148913369289,3
train_loss,train,loss,SCION-style Sign,1259929600,4.16095714107,0.0241817154158,0.0139613199048,3
train_loss,train,loss,SCION-style Sign,1261568000,4.16808506479,0.0112377266127,0.00648810448493,3
train_loss,train,loss,SCION-style Sign,1263206400,4.15155509382,0.00845528536421,0.0048816612811,3
train_loss,train,loss,SCION-style Sign,1264844800,4.16432157184,0.02128698189,0.0122900447244,3
train_loss,train,loss,SCION-style Sign,1266483200,4.15463589961,0.0307148208914,0.0177332101098,3
train_loss,train,loss,SCION-style Sign,1268121600,4.14873847062,0.0136395486811,0.00787479710269,3
train_loss,train,loss,SCION-style Sign,1269760000,4.1565850206,0.0221723927171,0.0128012369038,3
train_loss,train,loss,SCION-style Sign,1271398400,4.14041806445,0.0177627101715,0.010255305499,3
train_loss,train,loss,SCION-style Sign,1273036800,4.1507931305,0.019592901174,0.011311966767,3
train_loss,train,loss,SCION-style Sign,1274675200,4.15724188258,0.0213511883465,0.0123271143394,3
train_loss,train,loss,SCION-style Sign,1276313600,4.16068638061,0.0146517387631,0.00845918531899,3
train_loss,train,loss,SCION-style Sign,1277952000,4.15845177313,0.0213596307518,0.0123319885644,3
train_loss,train,loss,SCION-style Sign,1279590400,4.14706184973,0.0189994007371,0.01096930913,3
train_loss,train,loss,SCION-style Sign,1281228800,4.156235844,0.0170112380822,0.00982144288602,3
train_loss,train,loss,SCION-style Sign,1282867200,4.1444495594,0.0159467286953,0.0092068481049,3
train_loss,train,loss,SCION-style Sign,1284505600,4.16864300008,0.0348098642062,0.0200974844699,3
train_loss,train,loss,SCION-style Sign,1286144000,4.13876235413,0.019314930344,0.0111514802335,3
train_loss,train,loss,SCION-style Sign,1287782400,4.15316675025,0.00874513247965,0.00504900459123,3
train_loss,train,loss,SCION-style Sign,1289420800,4.17894915769,0.0054886158926,0.00316885386307,3
train_loss,train,loss,SCION-style Sign,1291059200,4.14880315592,0.00964585977567,0.00556903973805,3
train_loss,train,loss,SCION-style Sign,1292697600,4.15401904593,0.0156662956537,0.00904494001289,3
train_loss,train,loss,SCION-style Sign,1294336000,4.13101771437,0.0165594532912,0.00956060481533,3
train_loss,train,loss,SCION-style Sign,1295974400,4.14245258182,0.0147289961365,0.00850378988431,3
train_loss,train,loss,SCION-style Sign,1297612800,4.14307084553,0.00880638822633,0.00508437061306,3
train_loss,train,loss,SCION-style Sign,1299251200,4.14939087962,0.00904958022959,0.00522477758161,3
train_loss,train,loss,SCION-style Sign,1300889600,4.1475695311,0.0102408217009,0.00591254116574,3
train_loss,train,loss,SCION-style Sign,1302528000,4.15472516542,0.0238467735267,0.0137679411149,3
train_loss,train,loss,SCION-style Sign,1304166400,4.1468570559,0.00979262849104,0.00565377669537,3
train_loss,train,loss,SCION-style Sign,1305804800,4.13475708445,0.0212559853154,0.0122721488437,3
train_loss,train,loss,SCION-style Sign,1307443200,4.14958836573,0.0188553262011,0.0108861276579,3
train_loss,train,loss,SCION-style Sign,1309081600,4.15050746982,0.0191487470297,0.0110555342522,3
train_loss,train,loss,SCION-style Sign,1310720000,4.14576570372,0.021761850882,0.0125642104648,3
train_loss,train,loss,SCION-style Sign,1312358400,4.15417385419,0.00947741576688,0.00547178854423,3
train_loss,train,loss,SCION-style Sign,1313996800,4.14740845377,0.0284371959363,0.0164182227288,3
train_loss,train,loss,SCION-style Sign,1315635200,4.15215204385,0.0146590007945,0.00846337805476,3
train_loss,train,loss,SCION-style Sign,1317273600,4.15155226539,0.0152297463642,0.00879289816306,3
train_loss,train,loss,SCION-style Sign,1318912000,4.15423102106,0.0176238335935,0.0101751250693,3
train_loss,train,loss,SCION-style Sign,1320550400,4.1408812204,0.0185534256458,0.010711825291,3
train_loss,train,loss,SCION-style Sign,1322188800,4.14704495783,0.0316555681664,0.0182763508022,3
train_loss,train,loss,SCION-style Sign,1323827200,4.15562679172,0.0141481316978,0.00816842764427,3
train_loss,train,loss,SCION-style Sign,1325465600,4.16546868419,0.0245244978776,0.0141592254514,3
train_loss,train,loss,SCION-style Sign,1327104000,4.12963437781,0.0229823273219,0.0132688528659,3
train_loss,train,loss,SCION-style Sign,1328742400,4.15658753981,0.0226204771025,0.0130599385443,3
train_loss,train,loss,SCION-style Sign,1330380800,4.1486922657,0.0117816148733,0.00680211851856,3
train_loss,train,loss,SCION-style Sign,1332019200,4.14368887489,0.028412077779,0.016403720754,3
train_loss,train,loss,SCION-style Sign,1333657600,4.15658952651,0.00822380578397,0.00474801648314,3
train_loss,train,loss,SCION-style Sign,1335296000,4.15257407285,0.0127898089178,0.0073841996216,3
train_loss,train,loss,SCION-style Sign,1336934400,4.1537307823,0.0221758571813,0.0128032371132,3
train_loss,train,loss,SCION-style Sign,1338572800,4.14109213722,0.028595742618,0.0165097596982,3
train_loss,train,loss,SCION-style Sign,1340211200,4.15977907894,0.0292308496819,0.0168764389325,3
train_loss,train,loss,AF-Muon,50790400,5.00796704536,0.288469486968,0.166547935954,3
train_loss,train,loss,AF-Muon,52428800,5.00709391942,0.26097328391,0.150672995717,3
train_loss,train,loss,AF-Muon,54067200,4.99709301253,0.276120892722,0.159418471742,3
train_loss,train,loss,AF-Muon,55705600,4.98482295364,0.272921311584,0.157571192711,3
train_loss,train,loss,AF-Muon,57344000,4.96860247786,0.300507061763,0.173497833002,3
train_loss,train,loss,AF-Muon,58982400,4.96092807849,0.287430598731,0.165948133551,3
train_loss,train,loss,AF-Muon,60620800,4.95186272964,0.288340817155,0.166473648403,3
train_loss,train,loss,AF-Muon,62259200,4.94617979149,0.304162996601,0.175608587965,3
train_loss,train,loss,AF-Muon,63897600,4.93728815913,0.316228664383,0.182574704507,3
train_loss,train,loss,AF-Muon,65536000,4.92938627551,0.321253413545,0.185475744788,3
train_loss,train,loss,AF-Muon,67174400,4.91070929507,0.312847534358,0.180622608177,3
train_loss,train,loss,AF-Muon,68812800,4.90894994567,0.308352414367,0.17802734944,3
train_loss,train,loss,AF-Muon,70451200,4.89676792199,0.316739439008,0.182869600374,3
train_loss,train,loss,AF-Muon,72089600,4.88112992411,0.322146403189,0.1859913126,3
train_loss,train,loss,AF-Muon,73728000,4.89538914343,0.333586527128,0.192596271236,3
train_loss,train,loss,AF-Muon,75366400,4.87974593659,0.343755533011,0.198467349519,3
train_loss,train,loss,AF-Muon,77004800,4.86769511168,0.337368461377,0.194779771992,3
train_loss,train,loss,AF-Muon,78643200,4.85821491132,0.351486696735,0.202930938977,3
train_loss,train,loss,AF-Muon,80281600,4.84303543965,0.345634573367,0.199552213974,3
train_loss,train,loss,AF-Muon,81920000,4.84007812053,0.337985125954,0.195135803452,3
train_loss,train,loss,AF-Muon,83558400,4.8418714413,0.339367184313,0.195933735217,3
train_loss,train,loss,AF-Muon,85196800,4.82715165744,0.345267177203,0.1993400977,3
train_loss,train,loss,AF-Muon,86835200,4.8312287579,0.348527804399,0.20122262169,3
train_loss,train,loss,AF-Muon,88473600,4.82113840923,0.341511486116,0.197171748441,3
train_loss,train,loss,AF-Muon,90112000,4.81345510612,0.361622138569,0.208782639048,3
train_loss,train,loss,AF-Muon,91750400,4.79124355013,0.344086517999,0.198658443791,3
train_loss,train,loss,AF-Muon,93388800,4.80136399761,0.370991495642,0.214192039876,3
train_loss,train,loss,AF-Muon,95027200,4.79677093178,0.369958905069,0.213595873431,3
train_loss,train,loss,AF-Muon,96665600,4.77641323631,0.377855442408,0.218154941389,3
train_loss,train,loss,AF-Muon,98304000,4.78054265186,0.361366359442,0.2086349649,3
train_loss,train,loss,AF-Muon,99942400,4.78435713882,0.360531836117,0.208153152633,3
train_loss,train,loss,AF-Muon,101580800,4.77022351096,0.380917596339,0.219922876785,3
train_loss,train,loss,AF-Muon,103219200,4.75818480695,0.38062320519,0.219752909976,3
train_loss,train,loss,AF-Muon,104857600,4.75194192107,0.375179708537,0.216610105718,3
train_loss,train,loss,AF-Muon,106496000,4.75308688611,0.375739478118,0.216933288837,3
train_loss,train,loss,AF-Muon,108134400,4.74273075576,0.382663971288,0.220931146832,3
train_loss,train,loss,AF-Muon,109772800,4.73273841212,0.389456230216,0.224852659353,3
train_loss,train,loss,AF-Muon,111411200,4.72235777815,0.392113483199,0.226386825078,3
train_loss,train,loss,AF-Muon,113049600,4.73160433879,0.382582004143,0.220883823079,3
train_loss,train,loss,AF-Muon,114688000,4.72844652658,0.386923260827,0.223390248794,3
train_loss,train,loss,AF-Muon,116326400,4.70970363965,0.395523465895,0.228355579505,3
train_loss,train,loss,AF-Muon,117964800,4.70310137272,0.403801184076,0.233134722325,3
train_loss,train,loss,AF-Muon,119603200,4.70620830412,0.401392524858,0.231744082278,3
train_loss,train,loss,AF-Muon,121241600,4.69168329308,0.40790683105,0.235505118711,3
train_loss,train,loss,AF-Muon,122880000,4.70004244725,0.395086995455,0.228103583179,3
train_loss,train,loss,AF-Muon,124518400,4.69010294899,0.41367145207,0.238833324209,3
train_loss,train,loss,AF-Muon,126156800,4.69317562272,0.399513955529,0.23065948977,3
train_loss,train,loss,AF-Muon,127795200,4.68072076281,0.400660673748,0.231321547842,3
train_loss,train,loss,AF-Muon,129433600,4.67728390897,0.402387550784,0.232318560764,3
train_loss,train,loss,AF-Muon,131072000,4.66985620869,0.39757942612,0.229542588695,3
train_loss,train,loss,AF-Muon,132710400,4.67045964698,0.411066914393,0.237329593679,3
train_loss,train,loss,AF-Muon,134348800,4.6564859046,0.408924223989,0.236092510798,3
train_loss,train,loss,AF-Muon,135987200,4.65762096887,0.416353703919,0.240381923036,3
train_loss,train,loss,AF-Muon,137625600,4.64747049014,0.413546244976,0.238761035859,3
train_loss,train,loss,AF-Muon,139264000,4.63572631836,0.399176421846,0.230464614607,3
train_loss,train,loss,AF-Muon,140902400,4.63856939425,0.410086881083,0.236763771184,3
train_loss,train,loss,AF-Muon,142540800,4.62656876261,0.40613617739,0.234482831344,3
train_loss,train,loss,AF-Muon,144179200,4.64512023389,0.409698125522,0.236539323056,3
train_loss,train,loss,AF-Muon,145817600,4.61114826883,0.41003243281,0.236732335459,3
train_loss,train,loss,AF-Muon,147456000,4.60260086899,0.400794942496,0.23139906794,3
train_loss,train,loss,AF-Muon,149094400,4.62426237091,0.405538551486,0.234137791867,3
train_loss,train,loss,AF-Muon,150732800,4.61613304501,0.409689268999,0.236534209741,3
train_loss,train,loss,AF-Muon,152371200,4.61155224611,0.400422871004,0.231184252364,3
train_loss,train,loss,AF-Muon,154009600,4.60325642164,0.399444998716,0.230619677535,3
train_loss,train,loss,AF-Muon,155648000,4.59886155667,0.42387672856,0.244725343337,3
train_loss,train,loss,AF-Muon,157286400,4.59893889387,0.399987384583,0.230932824161,3
train_loss,train,loss,AF-Muon,158924800,4.58316444171,0.404667343972,0.233634799975,3
train_loss,train,loss,AF-Muon,160563200,4.60363039702,0.415716037159,0.24001376596,3
train_loss,train,loss,AF-Muon,162201600,4.59062848796,0.407750264753,0.235414725117,3
train_loss,train,loss,AF-Muon,163840000,4.58270855422,0.42750783965,0.246821766303,3
train_loss,train,loss,AF-Muon,165478400,4.5820479543,0.425314204338,0.245555270365,3
train_loss,train,loss,AF-Muon,167116800,4.57166889439,0.418471136644,0.241604423389,3
train_loss,train,loss,AF-Muon,168755200,4.57602090304,0.40622211049,0.234532444842,3
train_loss,train,loss,AF-Muon,170393600,4.56295075938,0.410816395952,0.237184956791,3
train_loss,train,loss,AF-Muon,172032000,4.54244787027,0.392355363115,0.226526474513,3
train_loss,train,loss,AF-Muon,173670400,4.55315937842,0.426935252384,0.246491182891,3
train_loss,train,loss,AF-Muon,175308800,4.55629290834,0.422597156232,0.24398658191,3
train_loss,train,loss,AF-Muon,176947200,4.55682501356,0.424177528269,0.24489901013,3
train_loss,train,loss,AF-Muon,178585600,4.56483886351,0.40641141518,0.234641739956,3
train_loss,train,loss,AF-Muon,180224000,4.5501181531,0.41144786691,0.237549536718,3
train_loss,train,loss,AF-Muon,181862400,4.55093204677,0.415099317122,0.239657702481,3
train_loss,train,loss,AF-Muon,183500800,4.53101078386,0.419440578373,0.242164130833,3
train_loss,train,loss,AF-Muon,185139200,4.53746861619,0.423715050004,0.244631998179,3
train_loss,train,loss,AF-Muon,186777600,4.5467104508,0.421534287919,0.243372934603,3
train_loss,train,loss,AF-Muon,188416000,4.53691177706,0.431320271722,0.249022874985,3
train_loss,train,loss,AF-Muon,190054400,4.52042490587,0.429249783804,0.247827478229,3
train_loss,train,loss,AF-Muon,191692800,4.52441533747,0.409287878886,0.236302467051,3
train_loss,train,loss,AF-Muon,193331200,4.53640152623,0.418916058739,0.241861299281,3
train_loss,train,loss,AF-Muon,194969600,4.51783277839,0.412314135294,0.238049677003,3
train_loss,train,loss,AF-Muon,196608000,4.51705794558,0.438433458267,0.253129675152,3
train_loss,train,loss,AF-Muon,198246400,4.51817623794,0.416823324994,0.24065305889,3
train_loss,train,loss,AF-Muon,199884800,4.5044076553,0.41717168751,0.240854186082,3
train_loss,train,loss,AF-Muon,201523200,4.50800786942,0.409007501739,0.236140591229,3
train_loss,train,loss,AF-Muon,203161600,4.51369732981,0.42837627278,0.247323156404,3
train_loss,train,loss,AF-Muon,204800000,4.5018798315,0.416187356184,0.240285882126,3
train_loss,train,loss,AF-Muon,206438400,4.5023874265,0.4197543797,0.242345304113,3
train_loss,train,loss,AF-Muon,208076800,4.49369085332,0.41090694,0.237237232421,3
train_loss,train,loss,AF-Muon,209715200,4.49990528209,0.430496303863,0.24854715692,3
train_loss,train,loss,AF-Muon,211353600,4.49439750999,0.434491491895,0.250853779806,3
train_loss,train,loss,AF-Muon,212992000,4.49594880402,0.414183502999,0.23912895695,3
train_loss,train,loss,AF-Muon,214630400,4.49989416877,0.425509748538,0.245668167861,3
train_loss,train,loss,AF-Muon,216268800,4.49082544463,0.435604079344,0.251496132469,3
train_loss,train,loss,AF-Muon,217907200,4.47888289849,0.41074343778,0.23714283437,3
train_loss,train,loss,AF-Muon,219545600,4.474118614,0.423268194803,0.244374006209,3
train_loss,train,loss,AF-Muon,221184000,4.47588295286,0.429247275596,0.247826030115,3
train_loss,train,loss,AF-Muon,222822400,4.48225582575,0.433583447903,0.250329520363,3
train_loss,train,loss,AF-Muon,224460800,4.46637212584,0.403973422843,0.233234164424,3
train_loss,train,loss,AF-Muon,226099200,4.47324548269,0.422820918823,0.244115771302,3
train_loss,train,loss,AF-Muon,227737600,4.48002736976,0.412153794373,0.237957104129,3
train_loss,train,loss,AF-Muon,229376000,4.45939409465,0.432722171972,0.249832262472,3
train_loss,train,loss,AF-Muon,231014400,4.45396708029,0.422483241203,0.243920813036,3
train_loss,train,loss,AF-Muon,232652800,4.47749173413,0.422304629175,0.243817691334,3
train_loss,train,loss,AF-Muon,234291200,4.47067520931,0.413920507675,0.238977116529,3
train_loss,train,loss,AF-Muon,235929600,4.46202724581,0.412348484452,0.238069508498,3
train_loss,train,loss,AF-Muon,237568000,4.45559403876,0.414131072178,0.239098686002,3
train_loss,train,loss,AF-Muon,239206400,4.43997921993,0.415885534951,0.240111625556,3
train_loss,train,loss,AF-Muon,240844800,4.43920211658,0.403606599255,0.233022378727,3
train_loss,train,loss,AF-Muon,242483200,4.44388649633,0.433902372756,0.250513651713,3
train_loss,train,loss,AF-Muon,244121600,4.45389847934,0.410775590587,0.237161397802,3
train_loss,train,loss,AF-Muon,245760000,4.44410421198,0.404090127807,0.233301544066,3
train_loss,train,loss,AF-Muon,247398400,4.44266300162,0.416276773388,0.240337507173,3
train_loss,train,loss,AF-Muon,249036800,4.44910426656,0.416370124788,0.240391403629,3
train_loss,train,loss,AF-Muon,250675200,4.43892912383,0.418337091751,0.241527032534,3
train_loss,train,loss,AF-Muon,252313600,4.43914358844,0.42460698089,0.245146954716,3
train_loss,train,loss,AF-Muon,253952000,4.43379996126,0.425012976702,0.245381356508,3
train_loss,train,loss,AF-Muon,255590400,4.43515114496,0.423209067407,0.244339868991,3
train_loss,train,loss,AF-Muon,257228800,4.44177479903,0.429160005801,0.247775644875,3
train_loss,train,loss,AF-Muon,258867200,4.43362987181,0.411983574582,0.237858827687,3
train_loss,train,loss,AF-Muon,260505600,4.43624978617,0.422132421954,0.243718267449,3
train_loss,train,loss,AF-Muon,262144000,4.42902610804,0.421178352395,0.243167435132,3
train_loss,train,loss,AF-Muon,263782400,4.42111931056,0.416382857085,0.240398754624,3
train_loss,train,loss,AF-Muon,265420800,4.41453672533,0.407723199611,0.23539909905,3
train_loss,train,loss,AF-Muon,267059200,4.42403404593,0.415036129908,0.239621221326,3
train_loss,train,loss,AF-Muon,268697600,4.42061737801,0.424543157383,0.245110106198,3
train_loss,train,loss,AF-Muon,270336000,4.41234025856,0.413843177446,0.238932469901,3
train_loss,train,loss,AF-Muon,271974400,4.41437216565,0.419456834787,0.242173516477,3
train_loss,train,loss,AF-Muon,273612800,4.42259538059,0.406136033825,0.234482748456,3
train_loss,train,loss,AF-Muon,275251200,4.41437260369,0.406668902506,0.234790400333,3
train_loss,train,loss,AF-Muon,276889600,4.41273644149,0.417880683744,0.241263525249,3
train_loss,train,loss,AF-Muon,278528000,4.41232240876,0.406840970717,0.234889743961,3
train_loss,train,loss,AF-Muon,280166400,4.40444920778,0.404632205886,0.233614512991,3
train_loss,train,loss,AF-Muon,281804800,4.40495249008,0.402215068261,0.232218977933,3
train_loss,train,loss,AF-Muon,283443200,4.40396361383,0.412183615416,0.237974321316,3
train_loss,train,loss,AF-Muon,285081600,4.40724500045,0.433926398596,0.250527523038,3
train_loss,train,loss,AF-Muon,286720000,4.41082546676,0.411625152053,0.237651892343,3
train_loss,train,loss,AF-Muon,288358400,4.38636638428,0.413709240873,0.238855141584,3
train_loss,train,loss,AF-Muon,289996800,4.39954343314,0.399807239942,0.230828817605,3
train_loss,train,loss,AF-Muon,291635200,4.40497745834,0.41133109468,0.23748211824,3
train_loss,train,loss,AF-Muon,293273600,4.39635764378,0.412727748365,0.23828847662,3
train_loss,train,loss,AF-Muon,294912000,4.39453838468,0.405337235354,0.234021561944,3
train_loss,train,loss,AF-Muon,296550400,4.40242351105,0.408871352955,0.236061985693,3
train_loss,train,loss,AF-Muon,298188800,4.37873028537,0.405058082312,0.23386039286,3
train_loss,train,loss,AF-Muon,299827200,4.40179423417,0.403366753641,0.232883903797,3
train_loss,train,loss,AF-Muon,301465600,4.39189470497,0.42499622642,0.245371685728,3
train_loss,train,loss,AF-Muon,303104000,4.39502758729,0.412519009624,0.238167961252,3
train_loss,train,loss,AF-Muon,304742400,4.38836293707,0.410520879154,0.237014340087,3
train_loss,train,loss,AF-Muon,306380800,4.38586068953,0.397213796353,0.229331492251,3
train_loss,train,loss,AF-Muon,308019200,4.39998762364,0.413799192881,0.2389070754,3
train_loss,train,loss,AF-Muon,309657600,4.38703660821,0.420841725818,0.242973083688,3
train_loss,train,loss,AF-Muon,311296000,4.38674905851,0.400115530133,0.231006809029,3
train_loss,train,loss,AF-Muon,312934400,4.3776419384,0.417068156388,0.240794412361,3
train_loss,train,loss,AF-Muon,314572800,4.38909163435,0.399396438932,0.230591641531,3
train_loss,train,loss,AF-Muon,316211200,4.37062699502,0.411731845899,0.237713492064,3
train_loss,train,loss,AF-Muon,317849600,4.3729260163,0.415506508214,0.239892794367,3
train_loss,train,loss,AF-Muon,319488000,4.37712658246,0.39625972685,0.228780659966,3
train_loss,train,loss,AF-Muon,321126400,4.3815476874,0.400792560125,0.231397692477,3
train_loss,train,loss,AF-Muon,322764800,4.3775751704,0.417077246995,0.240799660825,3
train_loss,train,loss,AF-Muon,324403200,4.36886314328,0.413653139864,0.238822751652,3
train_loss,train,loss,AF-Muon,326041600,4.37621814621,0.396971961131,0.229191868619,3
train_loss,train,loss,AF-Muon,327680000,4.37379549086,0.413874982047,0.238950832296,3
train_loss,train,loss,AF-Muon,329318400,4.36174154637,0.391815937703,0.226215037106,3
train_loss,train,loss,AF-Muon,330956800,4.37265157685,0.410606888141,0.2370639974,3
train_loss,train,loss,AF-Muon,332595200,4.36317772423,0.40890236591,0.236079891031,3
train_loss,train,loss,AF-Muon,334233600,4.37950259214,0.390315005544,0.22534847352,3
train_loss,train,loss,AF-Muon,335872000,4.35680692375,0.410788326572,0.237168750926,3
train_loss,train,loss,AF-Muon,337510400,4.35295261612,0.401819642025,0.231990678489,3
train_loss,train,loss,AF-Muon,339148800,4.36683353126,0.406397257334,0.23463356592,3
train_loss,train,loss,AF-Muon,340787200,4.36034539575,0.404357997557,0.233456198738,3
train_loss,train,loss,AF-Muon,342425600,4.37433805496,0.388519366874,0.22431176105,3
train_loss,train,loss,AF-Muon,344064000,4.35092916851,0.414419813949,0.239265391141,3
train_loss,train,loss,AF-Muon,345702400,4.35591540227,0.402962189696,0.232650328694,3
train_loss,train,loss,AF-Muon,347340800,4.36771282956,0.412207759529,0.237988260926,3
train_loss,train,loss,AF-Muon,348979200,4.34787328656,0.410324806313,0.23690113738,3
train_loss,train,loss,AF-Muon,350617600,4.35911890676,0.404677110609,0.233640438745,3
train_loss,train,loss,AF-Muon,352256000,4.34374671432,0.408510746972,0.235853789731,3
train_loss,train,loss,AF-Muon,353894400,4.36832487692,0.421429488909,0.243312428866,3
train_loss,train,loss,AF-Muon,355532800,4.35134395878,0.406389658336,0.234629178636,3
train_loss,train,loss,AF-Muon,357171200,4.35449516376,0.398776245351,0.2302335726,3
train_loss,train,loss,AF-Muon,358809600,4.34982053613,0.406966419744,0.23496217199,3
train_loss,train,loss,AF-Muon,360448000,4.34905282035,0.393052463389,0.226928945543,3
train_loss,train,loss,AF-Muon,362086400,4.35052249069,0.419891005194,0.242424184879,3
train_loss,train,loss,AF-Muon,363724800,4.35558410406,0.392088949332,0.226372660443,3
train_loss,train,loss,AF-Muon,365363200,4.35361261745,0.402103283573,0.232154439013,3
train_loss,train,loss,AF-Muon,367001600,4.33625767102,0.398017610685,0.229795574671,3
train_loss,train,loss,AF-Muon,368640000,4.3527253324,0.402900165892,0.232614519234,3
train_loss,train,loss,AF-Muon,370278400,4.34482124125,0.408366806436,0.235770685624,3
train_loss,train,loss,AF-Muon,371916800,4.34234014605,0.405675480649,0.234216847956,3
train_loss,train,loss,AF-Muon,373555200,4.33832415536,0.391339738759,0.225940103517,3
train_loss,train,loss,AF-Muon,375193600,4.34131481186,0.414488639972,0.239305127864,3
train_loss,train,loss,AF-Muon,376832000,4.33360092113,0.393606814804,0.227249000482,3
train_loss,train,loss,AF-Muon,378470400,4.35082934705,0.411251028667,0.237435892105,3
train_loss,train,loss,AF-Muon,380108800,4.34317159176,0.403302069889,0.232846558615,3
train_loss,train,loss,AF-Muon,381747200,4.34081968521,0.403334957753,0.232865546432,3
train_loss,train,loss,AF-Muon,383385600,4.34485448775,0.406286552611,0.234569650518,3
train_loss,train,loss,AF-Muon,385024000,4.32759832203,0.392926814346,0.226856402034,3
train_loss,train,loss,AF-Muon,386662400,4.33038194418,0.392525368343,0.226624627077,3
train_loss,train,loss,AF-Muon,388300800,4.3245779336,0.398921462726,0.23031741389,3
train_loss,train,loss,AF-Muon,389939200,4.33586086298,0.40964432075,0.236508258857,3
train_loss,train,loss,AF-Muon,391577600,4.35139427945,0.409547908571,0.236452595259,3
train_loss,train,loss,AF-Muon,393216000,4.32287161859,0.398335833272,0.229979300567,3
train_loss,train,loss,AF-Muon,394854400,4.33442137311,0.387472497767,0.223707350889,3
train_loss,train,loss,AF-Muon,396492800,4.32928400718,0.400338151724,0.231135339665,3
train_loss,train,loss,AF-Muon,398131200,4.32945247168,0.398034899098,0.229805556141,3
train_loss,train,loss,AF-Muon,399769600,4.34089786028,0.411514153752,0.237587807444,3
train_loss,train,loss,AF-Muon,401408000,4.32389835243,0.392619249471,0.226678829371,3
train_loss,train,loss,AF-Muon,403046400,4.31298520269,0.401573506226,0.231848571919,3
train_loss,train,loss,AF-Muon,404684800,4.32899975662,0.407931427806,0.235519319655,3
train_loss,train,loss,AF-Muon,406323200,4.3221479626,0.394557088615,0.227797641323,3
train_loss,train,loss,AF-Muon,407961600,4.31874675661,0.393386907234,0.227122036787,3
train_loss,train,loss,AF-Muon,409600000,4.32030962716,0.395427049403,0.228299913418,3
train_loss,train,loss,AF-Muon,411238400,4.33076200942,0.408378269267,0.235777303693,3
train_loss,train,loss,AF-Muon,412876800,4.31616219148,0.399933355286,0.230901630332,3
train_loss,train,loss,AF-Muon,414515200,4.32178212712,0.397607648432,0.229558882854,3
train_loss,train,loss,AF-Muon,416153600,4.31765780225,0.401274596748,0.231675996451,3
train_loss,train,loss,AF-Muon,417792000,4.30000777165,0.389357009664,0.224795374341,3
train_loss,train,loss,AF-Muon,419430400,4.3184760645,0.388737705799,0.224437819087,3
train_loss,train,loss,AF-Muon,421068800,4.30915178599,0.406185017368,0.234511029118,3
train_loss,train,loss,AF-Muon,422707200,4.31740040913,0.385977495931,0.222844211177,3
train_loss,train,loss,AF-Muon,424345600,4.32076092144,0.401382806111,0.231738471156,3
train_loss,train,loss,AF-Muon,425984000,4.32942410613,0.382871730382,0.221051096601,3
train_loss,train,loss,AF-Muon,427622400,4.31214225794,0.415487113834,0.239881597017,3
train_loss,train,loss,AF-Muon,429260800,4.3177637958,0.400257942437,0.231089030811,3
train_loss,train,loss,AF-Muon,430899200,4.3082049495,0.400026597909,0.230955463986,3
train_loss,train,loss,AF-Muon,432537600,4.3157997109,0.403522037948,0.232973557233,3
train_loss,train,loss,AF-Muon,434176000,4.30680677151,0.392036118692,0.226342158659,3
train_loss,train,loss,AF-Muon,435814400,4.30829581579,0.390152243974,0.225254503084,3
train_loss,train,loss,AF-Muon,437452800,4.32021789119,0.380239736929,0.219531514472,3
train_loss,train,loss,AF-Muon,439091200,4.29996790742,0.385398224917,0.222509768901,3
train_loss,train,loss,AF-Muon,440729600,4.30618570402,0.385709541276,0.222689507485,3
train_loss,train,loss,AF-Muon,442368000,4.31613060775,0.39798764337,0.229778273034,3
train_loss,train,loss,AF-Muon,444006400,4.30459599023,0.382021339169,0.220560123005,3
train_loss,train,loss,AF-Muon,445644800,4.31949467118,0.375814112029,0.216976378745,3
train_loss,train,loss,AF-Muon,447283200,4.29991222074,0.379345027714,0.219014953866,3
train_loss,train,loss,AF-Muon,448921600,4.29639800896,0.374059836919,0.215963547538,3
train_loss,train,loss,AF-Muon,450560000,4.312531128,0.399174161238,0.230463309444,3
train_loss,train,loss,AF-Muon,452198400,4.29694906861,0.385779950833,0.222730158461,3
train_loss,train,loss,AF-Muon,453836800,4.30653842206,0.377136412732,0.217739809412,3
train_loss,train,loss,AF-Muon,455475200,4.30464348068,0.388729288222,0.224432959197,3
train_loss,train,loss,AF-Muon,457113600,4.29553776388,0.382688823926,0.22094549551,3
train_loss,train,loss,AF-Muon,458752000,4.29400379998,0.391912887141,0.22627101089,3
train_loss,train,loss,AF-Muon,460390400,4.30975902488,0.376920714432,0.217615275941,3
train_loss,train,loss,AF-Muon,462028800,4.30609033898,0.379475457091,0.219090257302,3
train_loss,train,loss,AF-Muon,463667200,4.29915104769,0.379770198434,0.219260426296,3
train_loss,train,loss,AF-Muon,465305600,4.2977508834,0.378382637842,0.218459317814,3
train_loss,train,loss,AF-Muon,466944000,4.29409306986,0.372441895972,0.215029428897,3
train_loss,train,loss,AF-Muon,468582400,4.30391618937,0.373666721485,0.215736582236,3
train_loss,train,loss,AF-Muon,470220800,4.29093279948,0.375412256796,0.216744367518,3
train_loss,train,loss,AF-Muon,471859200,4.30014155641,0.379680727919,0.21920877047,3
train_loss,train,loss,AF-Muon,473497600,4.28653858081,0.364902043709,0.210676293163,3
train_loss,train,loss,AF-Muon,475136000,4.28123431876,0.387112667744,0.223499602929,3
train_loss,train,loss,AF-Muon,476774400,4.28586031953,0.371252902554,0.214342963227,3
train_loss,train,loss,AF-Muon,478412800,4.29147191793,0.379298639437,0.218988171582,3
train_loss,train,loss,AF-Muon,480051200,4.29769536369,0.369229467089,0.213174732217,3
train_loss,train,loss,AF-Muon,481689600,4.2852278772,0.378484182789,0.218517944817,3
train_loss,train,loss,AF-Muon,483328000,4.27722728791,0.374730811309,0.216350934783,3
train_loss,train,loss,AF-Muon,484966400,4.29087329293,0.380116670966,0.219460462306,3
train_loss,train,loss,AF-Muon,486604800,4.29368835211,0.369051955276,0.213072245724,3
train_loss,train,loss,AF-Muon,488243200,4.27202370336,0.367159081376,0.211979394468,3
train_loss,train,loss,AF-Muon,489881600,4.2768774423,0.377260405832,0.217811396862,3
train_loss,train,loss,AF-Muon,491520000,4.29173033878,0.353405148457,0.204038557595,3
train_loss,train,loss,AF-Muon,493158400,4.2793578727,0.357728087158,0.206534407417,3
train_loss,train,loss,AF-Muon,494796800,4.27478460943,0.355685729519,0.205355251685,3
train_loss,train,loss,AF-Muon,496435200,4.27289596148,0.354913002703,0.20490911765,3
train_loss,train,loss,AF-Muon,498073600,4.2769658047,0.367100878165,0.211945790828,3
train_loss,train,loss,AF-Muon,499712000,4.2645528775,0.358902915142,0.20721269467,3
train_loss,train,loss,AF-Muon,501350400,4.26933065698,0.345773773877,0.199632581427,3
train_loss,train,loss,AF-Muon,502988800,4.28094339157,0.35961466218,0.207623622014,3
train_loss,train,loss,AF-Muon,504627200,4.26014145742,0.352290888969,0.203395239579,3
train_loss,train,loss,AF-Muon,506265600,4.27628797695,0.355261714762,0.205110446651,3
train_loss,train,loss,AF-Muon,507904000,4.26207667763,0.354339046799,0.204577744054,3
train_loss,train,loss,AF-Muon,509542400,4.25468123898,0.343809098707,0.198498275688,3
train_loss,train,loss,AF-Muon,511180800,4.25520787348,0.340123205541,0.196370224276,3
train_loss,train,loss,AF-Muon,512819200,4.2489453772,0.353215732121,0.203929198022,3
train_loss,train,loss,AF-Muon,514457600,4.25977294073,0.340004477098,0.196301676378,3
train_loss,train,loss,AF-Muon,516096000,4.26681121831,0.334304058527,0.193010538182,3
train_loss,train,loss,AF-Muon,517734400,4.26206250173,0.333919178145,0.192788327389,3
train_loss,train,loss,AF-Muon,519372800,4.25076331596,0.350290459265,0.202240290951,3
train_loss,train,loss,AF-Muon,521011200,4.25540734366,0.33393319473,0.192796419868,3
train_loss,train,loss,AF-Muon,522649600,4.26387747129,0.313246489677,0.180852945138,3
train_loss,train,loss,AF-Muon,524288000,4.24977204874,0.324177839384,0.187164162834,3
train_loss,train,loss,AF-Muon,525926400,4.2389978079,0.329068660796,0.189987879892,3
train_loss,train,loss,AF-Muon,527564800,4.24152283712,0.318255145907,0.18374469416,3
train_loss,train,loss,AF-Muon,529203200,4.2492851382,0.315291083504,0.182033391934,3
train_loss,train,loss,AF-Muon,530841600,4.24545806353,0.324599751309,0.187407753797,3
train_loss,train,loss,AF-Muon,532480000,4.24282825554,0.301536780345,0.174092341303,3
train_loss,train,loss,AF-Muon,534118400,4.24183882102,0.318917846038,0.184127304259,3
train_loss,train,loss,AF-Muon,535756800,4.22982393354,0.31048113916,0.179256369273,3
train_loss,train,loss,AF-Muon,537395200,4.23588369052,0.309347195379,0.178601686525,3
train_loss,train,loss,AF-Muon,539033600,4.24075193147,0.291060245485,0.168043711081,3
train_loss,train,loss,AF-Muon,540672000,4.22052758783,0.299403082239,0.172860450127,3
train_loss,train,loss,AF-Muon,542310400,4.23400703241,0.296945363752,0.171441485697,3
train_loss,train,loss,AF-Muon,543948800,4.23312676085,0.309803779784,0.178865295654,3
train_loss,train,loss,AF-Muon,545587200,4.22697771038,0.302359891611,0.174567564814,3
train_loss,train,loss,AF-Muon,547225600,4.22500039821,0.282150010386,0.162899384448,3
train_loss,train,loss,AF-Muon,548864000,4.22922025979,0.28876088306,0.166716173566,3
train_loss,train,loss,AF-Muon,550502400,4.21372866606,0.290989883642,0.168003087652,3
train_loss,train,loss,AF-Muon,552140800,4.22189080661,0.288679643116,0.166669269662,3
train_loss,train,loss,AF-Muon,553779200,4.21769000227,0.282984181929,0.163380993613,3
train_loss,train,loss,AF-Muon,555417600,4.21949947583,0.284681796902,0.164361112075,3
train_loss,train,loss,AF-Muon,557056000,4.2296377904,0.283172592364,0.163489772429,3
train_loss,train,loss,AF-Muon,558694400,4.20757038067,0.296652252307,0.171272257725,3
train_loss,train,loss,AF-Muon,560332800,4.20762367467,0.283739033365,0.163816807293,3
train_loss,train,loss,AF-Muon,561971200,4.22109504556,0.280659216682,0.162038674302,3
train_loss,train,loss,AF-Muon,563609600,4.20570744485,0.274358221999,0.158400793325,3
train_loss,train,loss,AF-Muon,565248000,4.21724082261,0.2665438837,0.153889183005,3
train_loss,train,loss,AF-Muon,566886400,4.21134318329,0.254757213561,0.147084145827,3
train_loss,train,loss,AF-Muon,568524800,4.19384241258,0.273998201918,0.158192935635,3
train_loss,train,loss,AF-Muon,570163200,4.21370249803,0.262892660767,0.151781148462,3
train_loss,train,loss,AF-Muon,571801600,4.20606116094,0.267933702611,0.154691595327,3
train_loss,train,loss,AF-Muon,573440000,4.2036766014,0.262183704637,0.151371832449,3
train_loss,train,loss,AF-Muon,575078400,4.20701136256,0.265538758116,0.153308873479,3
train_loss,train,loss,AF-Muon,576716800,4.2150495109,0.259906833245,0.150057280138,3
train_loss,train,loss,AF-Muon,578355200,4.18553931718,0.261169736871,0.150786417887,3
train_loss,train,loss,AF-Muon,579993600,4.19558282857,0.263190458394,0.151953082002,3
train_loss,train,loss,AF-Muon,581632000,4.19205213999,0.252557995821,0.145814426873,3
train_loss,train,loss,AF-Muon,583270400,4.19241187753,0.264072606617,0.152462390516,3
train_loss,train,loss,AF-Muon,584908800,4.19011476792,0.229721626252,0.132629842755,3
train_loss,train,loss,AF-Muon,586547200,4.20619424671,0.240624310673,0.138924510541,3
train_loss,train,loss,AF-Muon,588185600,4.18941408654,0.25025791957,0.144486477231,3
train_loss,train,loss,AF-Muon,589824000,4.19569700648,0.257873232751,0.148883180345,3
train_loss,train,loss,AF-Muon,591462400,4.18612808657,0.2562132715,0.14792480127,3
train_loss,train,loss,AF-Muon,593100800,4.19614075954,0.247097817738,0.142661991587,3
train_loss,train,loss,AF-Muon,594739200,4.18786131452,0.253433579714,0.146319945469,3
train_loss,train,loss,AF-Muon,596377600,4.19479993244,0.248377584083,0.143400865031,3
train_loss,train,loss,AF-Muon,598016000,4.17949223265,0.225707691962,0.130312396713,3
train_loss,train,loss,AF-Muon,599654400,4.18409719537,0.244268979601,0.141028761128,3
train_loss,train,loss,AF-Muon,601292800,4.19651099548,0.249398508533,0.143990296037,3
train_loss,train,loss,AF-Muon,602931200,4.19029547967,0.238372870128,0.137624640736,3
train_loss,train,loss,AF-Muon,604569600,4.1828519323,0.243896826439,0.140813898399,3
train_loss,train,loss,AF-Muon,606208000,4.182593163,0.239919203221,0.138517416564,3
train_loss,train,loss,AF-Muon,607846400,4.18152131071,0.246129627815,0.142103006874,3
train_loss,train,loss,AF-Muon,609484800,4.16836099391,0.222746885834,0.128602974497,3
train_loss,train,loss,AF-Muon,611123200,4.17308279003,0.22448114634,0.129604250267,3
train_loss,train,loss,AF-Muon,612761600,4.18009464597,0.231550930262,0.133685991918,3
train_loss,train,loss,AF-Muon,614400000,4.17289267403,0.224485353571,0.129606679313,3
train_loss,train,loss,AF-Muon,616038400,4.17009505625,0.208349244174,0.120290492209,3
train_loss,train,loss,AF-Muon,617676800,4.17404980515,0.213982018264,0.123542575846,3
train_loss,train,loss,AF-Muon,619315200,4.17215268264,0.238853442877,0.137902099542,3
train_loss,train,loss,AF-Muon,620953600,4.16747195259,0.225582542277,0.130240141508,3
train_loss,train,loss,AF-Muon,622592000,4.16994343256,0.220543747885,0.127330992209,3
train_loss,train,loss,AF-Muon,624230400,4.16916321745,0.214141285407,0.123634528774,3
train_loss,train,loss,AF-Muon,625868800,4.17112092748,0.230937023458,0.133331552659,3
train_loss,train,loss,AF-Muon,627507200,4.15771780471,0.20339172355,0.117428266342,3
train_loss,train,loss,AF-Muon,629145600,4.15650490845,0.203324462066,0.117389432907,3
train_loss,train,loss,AF-Muon,630784000,4.15925963854,0.210427620485,0.121490443332,3
train_loss,train,loss,AF-Muon,632422400,4.15252376471,0.213806375406,0.123441168395,3
train_loss,train,loss,AF-Muon,634060800,4.16793772797,0.203379715193,0.117421333314,3
train_loss,train,loss,AF-Muon,635699200,4.16027617926,0.216007763253,0.124712140261,3
train_loss,train,loss,AF-Muon,637337600,4.16249537637,0.214180923005,0.123657413552,3
train_loss,train,loss,AF-Muon,638976000,4.16308826382,0.195226001075,0.112713784274,3
train_loss,train,loss,AF-Muon,640614400,4.16179771749,0.202529087436,0.11693022315,3
train_loss,train,loss,AF-Muon,642252800,4.14510928832,0.198188306519,0.114424072119,3
train_loss,train,loss,AF-Muon,643891200,4.15058358334,0.211955255737,0.122372423956,3
train_loss,train,loss,AF-Muon,645529600,4.15141500115,0.196356685157,0.113366585033,3
train_loss,train,loss,AF-Muon,647168000,4.15910832852,0.197015751352,0.113747097078,3
train_loss,train,loss,AF-Muon,648806400,4.14817411607,0.208330415537,0.120279621491,3
train_loss,train,loss,AF-Muon,650444800,4.14447958524,0.204078024968,0.117824502651,3
train_loss,train,loss,AF-Muon,652083200,4.14237112825,0.203691891209,0.117601568221,3
train_loss,train,loss,AF-Muon,653721600,4.14835935583,0.197455929722,0.114001234178,3
train_loss,train,loss,AF-Muon,655360000,4.15593996704,0.188279376751,0.10870314885,3
train_loss,train,loss,AF-Muon,656998400,4.14695432345,0.18301777451,0.10566536138,3
train_loss,train,loss,AF-Muon,658636800,4.1429153422,0.188737090383,0.108967409938,3
train_loss,train,loss,AF-Muon,660275200,4.14176275621,0.198029348347,0.114332297575,3
train_loss,train,loss,AF-Muon,661913600,4.13641156224,0.176022906229,0.101626872295,3
train_loss,train,loss,AF-Muon,663552000,4.14716822982,0.175781826053,0.10148768459,3
train_loss,train,loss,AF-Muon,665190400,4.14016840567,0.194311614956,0.112185863201,3
train_loss,train,loss,AF-Muon,666828800,4.13979341681,0.182631428949,0.105442304666,3
train_loss,train,loss,AF-Muon,668467200,4.1426397413,0.197497325934,0.114025134292,3
train_loss,train,loss,AF-Muon,670105600,4.14566221754,0.175691889607,0.101435759759,3
train_loss,train,loss,AF-Muon,671744000,4.13436591178,0.187147395442,0.108049599137,3
train_loss,train,loss,AF-Muon,673382400,4.13190249806,0.171867955862,0.0992280105818,3
train_loss,train,loss,AF-Muon,675020800,4.14365325987,0.181112214429,0.104565185754,3
train_loss,train,loss,AF-Muon,676659200,4.14950949694,0.184264941937,0.106385413829,3
train_loss,train,loss,AF-Muon,678297600,4.12587151388,0.193178992957,0.111531943586,3
train_loss,train,loss,AF-Muon,679936000,4.13869142811,0.17800725549,0.102772536875,3
train_loss,train,loss,AF-Muon,681574400,4.12862371532,0.173966404592,0.100439550521,3
train_loss,train,loss,AF-Muon,683212800,4.13832698792,0.163793275987,0.0945660919828,3
train_loss,train,loss,AF-Muon,684851200,4.127888597,0.180994523076,0.10449723662,3
train_loss,train,loss,AF-Muon,686489600,4.12735155031,0.176371683194,0.101828238769,3
train_loss,train,loss,AF-Muon,688128000,4.13497437646,0.173329070809,0.10007158569,3
train_loss,train,loss,AF-Muon,689766400,4.12653826756,0.174781734117,0.100910281242,3
train_loss,train,loss,AF-Muon,691404800,4.12906553062,0.162075203418,0.0935741623226,3
train_loss,train,loss,AF-Muon,693043200,4.13214273433,0.184559252591,0.106555334165,3
train_loss,train,loss,AF-Muon,694681600,4.12794170315,0.160025163948,0.0923905714826,3
train_loss,train,loss,AF-Muon,696320000,4.13369858851,0.159663719021,0.0921818911567,3
train_loss,train,loss,AF-Muon,697958400,4.11843954598,0.166612086461,0.0961935329685,3
train_loss,train,loss,AF-Muon,699596800,4.12756249269,0.176868257931,0.102114936327,3
train_loss,train,loss,AF-Muon,701235200,4.11953442685,0.163810828702,0.0945762260475,3
train_loss,train,loss,AF-Muon,702873600,4.10430759624,0.16427294397,0.0948430284219,3
train_loss,train,loss,AF-Muon,704512000,4.12296165064,0.157087470307,0.0906944932683,3
train_loss,train,loss,AF-Muon,706150400,4.11437671497,0.142719042818,0.0823988777893,3
train_loss,train,loss,AF-Muon,707788800,4.132883374,0.152554283628,0.0880772567187,3
train_loss,train,loss,AF-Muon,709427200,4.13062207287,0.16028890121,0.0925428402615,3
train_loss,train,loss,AF-Muon,711065600,4.12481126,0.161862873353,0.0934515735021,3
train_loss,train,loss,AF-Muon,712704000,4.12980982038,0.162025733498,0.0935456008508,3
train_loss,train,loss,AF-Muon,714342400,4.12005234291,0.148061758308,0.0854834960159,3
train_loss,train,loss,AF-Muon,715980800,4.13349228164,0.150020688937,0.0866144851418,3
train_loss,train,loss,AF-Muon,717619200,4.11096544797,0.157286662321,0.090809496831,3
train_loss,train,loss,AF-Muon,719257600,4.12054084693,0.161177275605,0.0930557434577,3
train_loss,train,loss,AF-Muon,720896000,4.11379203732,0.16002894038,0.0923927518066,3
train_loss,train,loss,AF-Muon,722534400,4.12175283323,0.151926129105,0.0877145915357,3
train_loss,train,loss,AF-Muon,724172800,4.11483410756,0.144789923098,0.0835945010764,3
train_loss,train,loss,AF-Muon,725811200,4.11394331555,0.152936124889,0.0882977128734,3
train_loss,train,loss,AF-Muon,727449600,4.11389474377,0.164235490562,0.0948214046863,3
train_loss,train,loss,AF-Muon,729088000,4.1057825614,0.15416601159,0.0890077882916,3
train_loss,train,loss,AF-Muon,730726400,4.11173688183,0.145439707819,0.0839696544602,3
train_loss,train,loss,AF-Muon,732364800,4.1108893694,0.144131034556,0.0832140915995,3
train_loss,train,loss,AF-Muon,734003200,4.11437498642,0.146246336983,0.084435362025,3
train_loss,train,loss,AF-Muon,735641600,4.11102447137,0.152060929152,0.0877924183789,3
train_loss,train,loss,AF-Muon,737280000,4.11711268971,0.144316398296,0.0833211114048,3
train_loss,train,loss,AF-Muon,738918400,4.1078917703,0.13687919626,0.0790272408072,3
train_loss,train,loss,AF-Muon,740556800,4.10105306171,0.142707077669,0.0823919697077,3
train_loss,train,loss,AF-Muon,742195200,4.10860763083,0.148840636123,0.0859331813321,3
train_loss,train,loss,AF-Muon,743833600,4.11124322325,0.142293228212,0.082153033612,3
train_loss,train,loss,AF-Muon,745472000,4.11656256288,0.147947779168,0.0854176901288,3
train_loss,train,loss,AF-Muon,747110400,4.11023206224,0.145540275436,0.0840277172008,3
train_loss,train,loss,AF-Muon,748748800,4.09195678209,0.140716294949,0.0812425907682,3
train_loss,train,loss,AF-Muon,750387200,4.09870838389,0.140553972442,0.0811488738253,3
train_loss,train,loss,AF-Muon,752025600,4.10502493421,0.14363242347,0.0829262183549,3
train_loss,train,loss,AF-Muon,753664000,4.11133751238,0.139909287487,0.080776664793,3
train_loss,train,loss,AF-Muon,755302400,4.11149301134,0.140966083748,0.0813868063984,3
train_loss,train,loss,AF-Muon,756940800,4.09925209935,0.136756412392,0.078956351508,3
train_loss,train,loss,AF-Muon,758579200,4.1082902577,0.148340451772,0.0856443997625,3
train_loss,train,loss,AF-Muon,760217600,4.10675783505,0.136310318741,0.0786987992186,3
train_loss,train,loss,AF-Muon,761856000,4.11305891685,0.136794290712,0.0789782205663,3
train_loss,train,loss,AF-Muon,763494400,4.09676718533,0.123245172905,0.0711556337531,3
train_loss,train,loss,AF-Muon,765132800,4.0985416837,0.140278727949,0.0809899613429,3
train_loss,train,loss,AF-Muon,766771200,4.10781952336,0.136013574593,0.0785274739049,3
train_loss,train,loss,AF-Muon,768409600,4.09849126195,0.130772575024,0.0755015813926,3
train_loss,train,loss,AF-Muon,770048000,4.09833585362,0.131055926893,0.0756651746703,3
train_loss,train,loss,AF-Muon,771686400,4.10686707435,0.121681801408,0.0702530207984,3
train_loss,train,loss,AF-Muon,773324800,4.09484706052,0.128409486413,0.0741372515473,3
train_loss,train,loss,AF-Muon,774963200,4.09647471036,0.128355563991,0.0741061194222,3
train_loss,train,loss,AF-Muon,776601600,4.09473866731,0.128868128549,0.0744020487077,3
train_loss,train,loss,AF-Muon,778240000,4.09245675137,0.125707212327,0.0725770928762,3
train_loss,train,loss,AF-Muon,779878400,4.09838449225,0.131735188766,0.076057346696,3
train_loss,train,loss,AF-Muon,781516800,4.10085432221,0.130165470819,0.0751510696163,3
train_loss,train,loss,AF-Muon,783155200,4.09723750686,0.132820469774,0.076683933978,3
train_loss,train,loss,AF-Muon,784793600,4.0845512113,0.128547603813,0.0742169936651,3
train_loss,train,loss,AF-Muon,786432000,4.08922935677,0.135373812276,0.0781581069586,3
train_loss,train,loss,AF-Muon,788070400,4.10250426861,0.137452806266,0.0793584146987,3
train_loss,train,loss,AF-Muon,789708800,4.07981821184,0.120135645692,0.0693603473798,3
train_loss,train,loss,AF-Muon,791347200,4.08361467309,0.129709608937,0.0748878776364,3
train_loss,train,loss,AF-Muon,792985600,4.09467497557,0.119979327167,0.0692700968368,3
train_loss,train,loss,AF-Muon,794624000,4.10301261062,0.118113715019,0.0681929851609,3
train_loss,train,loss,AF-Muon,796262400,4.07848857768,0.130943991591,0.0756005487938,3
train_loss,train,loss,AF-Muon,797900800,4.09624019037,0.116776694653,0.0674210560927,3
train_loss,train,loss,AF-Muon,799539200,4.08333687291,0.112734068612,0.0650870448598,3
train_loss,train,loss,AF-Muon,801177600,4.08418237711,0.123198429214,0.0711286462706,3
train_loss,train,loss,AF-Muon,802816000,4.09440173348,0.124222207407,0.0717197248856,3
train_loss,train,loss,AF-Muon,804454400,4.1013348494,0.112645222475,0.0650357495186,3
train_loss,train,loss,AF-Muon,806092800,4.0917814677,0.118863804422,0.06862604948,3
train_loss,train,loss,AF-Muon,807731200,4.08666315824,0.121706393044,0.0702672187859,3
train_loss,train,loss,AF-Muon,809369600,4.10449708199,0.120509894284,0.0695764199048,3
train_loss,train,loss,AF-Muon,811008000,4.08393270336,0.119309956149,0.0688836352998,3
train_loss,train,loss,AF-Muon,812646400,4.08162241879,0.11379182254,0.0656977393753,3
train_loss,train,loss,AF-Muon,814284800,4.08627935256,0.126443253295,0.0730020463272,3
train_loss,train,loss,AF-Muon,815923200,4.08723225792,0.105938585522,0.0611636708688,3
train_loss,train,loss,AF-Muon,817561600,4.08809683844,0.129161832021,0.0745716184862,3
train_loss,train,loss,AF-Muon,819200000,4.08569257384,0.11328376331,0.0654044112416,3
train_loss,train,loss,AF-Muon,820838400,4.08457638333,0.127965169668,0.0738807251547,3
train_loss,train,loss,AF-Muon,822476800,4.08880680064,0.122588392202,0.0707764412375,3
train_loss,train,loss,AF-Muon,824115200,4.07633026327,0.101999145081,0.0588892338698,3
train_loss,train,loss,AF-Muon,825753600,4.08170073067,0.114211646621,0.065940124921,3
train_loss,train,loss,AF-Muon,827392000,4.07927857786,0.104821646736,0.0605188059597,3
train_loss,train,loss,AF-Muon,829030400,4.08975805296,0.11893024613,0.068664409618,3
train_loss,train,loss,AF-Muon,830668800,4.07115953818,0.107230348986,0.0619094708522,3
train_loss,train,loss,AF-Muon,832307200,4.0800507351,0.120215328463,0.0694063522489,3
train_loss,train,loss,AF-Muon,833945600,4.08091156135,0.104397175473,0.060273737362,3
train_loss,train,loss,AF-Muon,835584000,4.08170522412,0.11130734609,0.064263326228,3
train_loss,train,loss,AF-Muon,837222400,4.07922279889,0.100643919892,0.0581067942417,3
train_loss,train,loss,AF-Muon,838860800,4.09397024463,0.0994620629079,0.057424448794,3
train_loss,train,loss,AF-Muon,840499200,4.07897758814,0.111377798878,0.0643040021642,3
train_loss,train,loss,AF-Muon,842137600,4.08276392142,0.10874856502,0.0627860132884,3
train_loss,train,loss,AF-Muon,843776000,4.08287204742,0.125892107395,0.0726838420935,3
train_loss,train,loss,AF-Muon,845414400,4.09458436385,0.10182925889,0.0587911500318,3
train_loss,train,loss,AF-Muon,847052800,4.07114384681,0.11565649644,0.0667743093534,3
train_loss,train,loss,AF-Muon,848691200,4.07606496592,0.09749637737,0.0562895597196,3
train_loss,train,loss,AF-Muon,850329600,4.07575042586,0.108568826501,0.0626822412058,3
train_loss,train,loss,AF-Muon,851968000,4.0825498574,0.108182961729,0.0624594620759,3
train_loss,train,loss,AF-Muon,853606400,4.08660168293,0.11299455386,0.0652374360881,3
train_loss,train,loss,AF-Muon,855244800,4.08628083621,0.109500293439,0.0632200238934,3
train_loss,train,loss,AF-Muon,856883200,4.07966223056,0.0917456244271,0.05296936096,3
train_loss,train,loss,AF-Muon,858521600,4.07526904504,0.108334517636,0.0625469629198,3
train_loss,train,loss,AF-Muon,860160000,4.07491479717,0.0991181763807,0.057225905815,3
train_loss,train,loss,AF-Muon,861798400,4.08406016715,0.114897275403,0.0663359728833,3
train_loss,train,loss,AF-Muon,863436800,4.06740461916,0.096269080618,0.0555809796094,3
train_loss,train,loss,AF-Muon,865075200,4.07313607847,0.106162836732,0.0612931423653,3
train_loss,train,loss,AF-Muon,866713600,4.06810939675,0.104041198305,0.060068213848,3
train_loss,train,loss,AF-Muon,868352000,4.07026979856,0.102765834756,0.0593318823599,3
train_loss,train,loss,AF-Muon,869990400,4.06135656632,0.103552056468,0.059785807677,3
train_loss,train,loss,AF-Muon,871628800,4.06788670272,0.118171348937,0.0682262601194,3
train_loss,train,loss,AF-Muon,873267200,4.07787027806,0.0844158173574,0.0487374948751,3
train_loss,train,loss,AF-Muon,874905600,4.06707848231,0.093190473373,0.0538035448878,3
train_loss,train,loss,AF-Muon,876544000,4.07295404171,0.106754837435,0.0616349341306,3
train_loss,train,loss,AF-Muon,878182400,4.07836174736,0.0886723024082,0.0511949776651,3
train_loss,train,loss,AF-Muon,879820800,4.05926986327,0.103411799831,0.0597048304696,3
train_loss,train,loss,AF-Muon,881459200,4.06374126916,0.102829709595,0.0593687605153,3
train_loss,train,loss,AF-Muon,883097600,4.08234771172,0.11175299561,0.0645206220982,3
train_loss,train,loss,AF-Muon,884736000,4.07725357093,0.10790436647,0.0622986150282,3
train_loss,train,loss,AF-Muon,886374400,4.0712526757,0.104867579253,0.060545325111,3
train_loss,train,loss,AF-Muon,888012800,4.06515033225,0.0971364874772,0.0560817771931,3
train_loss,train,loss,AF-Muon,889651200,4.06705920756,0.09980094605,0.0576201030674,3
train_loss,train,loss,AF-Muon,891289600,4.0660853151,0.0959100445525,0.0553736900404,3
train_loss,train,loss,AF-Muon,892928000,4.07381210737,0.0978384727607,0.0564870685855,3
train_loss,train,loss,AF-Muon,894566400,4.06068493207,0.0976291591516,0.0563662213169,3
train_loss,train,loss,AF-Muon,896204800,4.07068021978,0.0957620705732,0.0552882572236,3
train_loss,train,loss,AF-Muon,897843200,4.07388052911,0.0918846921943,0.0530496517728,3
train_loss,train,loss,AF-Muon,899481600,4.06557463661,0.107408234644,0.062012173185,3
train_loss,train,loss,AF-Muon,901120000,4.06239387557,0.0925531985264,0.0534356140836,3
train_loss,train,loss,AF-Muon,902758400,4.06049679334,0.09993067174,0.0576950002294,3
train_loss,train,loss,AF-Muon,904396800,4.06837324351,0.0949682507266,0.0548299451215,3
train_loss,train,loss,AF-Muon,906035200,4.07219133064,0.101055272239,0.0583442886302,3
train_loss,train,loss,AF-Muon,907673600,4.07451662622,0.095520170322,0.0551485960484,3
train_loss,train,loss,AF-Muon,909312000,4.06865575954,0.0812953309828,0.0469358812268,3
train_loss,train,loss,AF-Muon,910950400,4.05700977971,0.0862049870082,0.0497704724547,3
train_loss,train,loss,AF-Muon,912588800,4.06223917991,0.0862247614634,0.0497818892417,3
train_loss,train,loss,AF-Muon,914227200,4.0490899494,0.0799109801288,0.0461366258886,3
train_loss,train,loss,AF-Muon,915865600,4.06699087419,0.0972662751638,0.0561567101489,3
train_loss,train,loss,AF-Muon,917504000,4.06716492787,0.0899909362254,0.0519562912544,3
train_loss,train,loss,AF-Muon,919142400,4.06096700191,0.0834765945779,0.0481952343506,3
train_loss,train,loss,AF-Muon,920780800,4.06503302823,0.0853981253678,0.0493046306694,3
train_loss,train,loss,AF-Muon,922419200,4.06290072111,0.10462646728,0.0604061190486,3
train_loss,train,loss,AF-Muon,924057600,4.06991475855,0.0961807512014,0.055529982597,3
train_loss,train,loss,AF-Muon,925696000,4.05560398422,0.093226156344,0.0538241464607,3
train_loss,train,loss,AF-Muon,927334400,4.06831398847,0.0989604367997,0.0571348348254,3
train_loss,train,loss,AF-Muon,928972800,4.06296138093,0.0803980928092,0.0464178605258,3
train_loss,train,loss,AF-Muon,930611200,4.05497718724,0.0987358112657,0.0570051472129,3
train_loss,train,loss,AF-Muon,932249600,4.0599698707,0.103328271334,0.0596566052698,3
train_loss,train,loss,AF-Muon,933888000,4.0537206995,0.104542384952,0.060357574094,3
train_loss,train,loss,AF-Muon,935526400,4.05657522234,0.0813844571575,0.0469873382477,3
train_loss,train,loss,AF-Muon,937164800,4.05654784148,0.0896750274598,0.0517739012435,3
train_loss,train,loss,AF-Muon,938803200,4.06083816399,0.0882748736485,0.0509655220636,3
train_loss,train,loss,AF-Muon,940441600,4.06446413691,0.0957978866281,0.0553089356325,3
train_loss,train,loss,AF-Muon,942080000,4.05997895454,0.0804419743395,0.0464431955391,3
train_loss,train,loss,AF-Muon,943718400,4.05481733501,0.0915228096823,0.0528407188071,3
train_loss,train,loss,AF-Muon,945356800,4.06739903341,0.0863629957705,0.0498616988561,3
train_loss,train,loss,AF-Muon,946995200,4.06138780251,0.0834289980955,0.0481677545086,3
train_loss,train,loss,AF-Muon,948633600,4.04167354643,0.0863908553089,0.0498777835681,3
train_loss,train,loss,AF-Muon,950272000,4.0514575314,0.0878201229336,0.050702971616,3
train_loss,train,loss,AF-Muon,951910400,4.04927142233,0.0831747079123,0.0480209400029,3
train_loss,train,loss,AF-Muon,953548800,4.06286474263,0.0713166151035,0.0411746669277,3
train_loss,train,loss,AF-Muon,955187200,4.05189309458,0.0980217261144,0.0565928699586,3
train_loss,train,loss,AF-Muon,956825600,4.05527237609,0.0727372615345,0.0419948775271,3
train_loss,train,loss,AF-Muon,958464000,4.04791074336,0.0846657797123,0.048881810708,3
train_loss,train,loss,AF-Muon,960102400,4.05344575875,0.0939262987083,0.0542283738432,3
train_loss,train,loss,AF-Muon,961740800,4.0666620746,0.0874949239643,0.0505152179035,3
train_loss,train,loss,AF-Muon,963379200,4.0507501549,0.0673849794012,0.0389047359966,3
train_loss,train,loss,AF-Muon,965017600,4.05492662231,0.0929195646907,0.0536471356871,3
train_loss,train,loss,AF-Muon,966656000,4.04614199469,0.0877841573079,0.0506822068523,3
train_loss,train,loss,AF-Muon,968294400,4.04756195282,0.0901053873941,0.0520223696674,3
train_loss,train,loss,AF-Muon,969932800,4.05852901573,0.0682809670695,0.0394220347181,3
train_loss,train,loss,AF-Muon,971571200,4.04711590951,0.0826315026073,0.0477073202739,3
train_loss,train,loss,AF-Muon,973209600,4.05206139033,0.0944235906524,0.054515485481,3
train_loss,train,loss,AF-Muon,974848000,4.04391967115,0.0882651266097,0.0509598946082,3
train_loss,train,loss,AF-Muon,976486400,4.05107652724,0.068683791476,0.0396546054976,3
train_loss,train,loss,AF-Muon,978124800,4.0495008262,0.0878273486056,0.0507071433597,3
train_loss,train,loss,AF-Muon,979763200,4.04536320334,0.0763709089699,0.044092764852,3
train_loss,train,loss,AF-Muon,981401600,4.04678471168,0.0830862945758,0.0479698945393,3
train_loss,train,loss,AF-Muon,983040000,4.05786990305,0.0780809213116,0.0450800409378,3
train_loss,train,loss,AF-Muon,984678400,4.03788768217,0.0760879017171,0.0439293705384,3
train_loss,train,loss,AF-Muon,986316800,4.04706370639,0.0782011234254,0.0451494396606,3
train_loss,train,loss,AF-Muon,987955200,4.05065933694,0.0849510834845,0.0490465309177,3
train_loss,train,loss,AF-Muon,989593600,4.0516518456,0.0704495428415,0.0406740625238,3
train_loss,train,loss,AF-Muon,991232000,4.04888913363,0.0867953606977,0.0501113248632,3
train_loss,train,loss,AF-Muon,992870400,4.04685283735,0.0827088763267,0.0477519920116,3
train_loss,train,loss,AF-Muon,994508800,4.05810075842,0.0779532346061,0.045006320984,3
train_loss,train,loss,AF-Muon,996147200,4.04181710541,0.0827989101814,0.0478039730819,3
train_loss,train,loss,AF-Muon,997785600,4.05533992286,0.0706464903949,0.0407877702468,3
train_loss,train,loss,AF-Muon,999424000,4.03843104961,0.0713104825101,0.0411711262733,3
train_loss,train,loss,AF-Muon,1001062400,4.05734384614,0.0753031965167,0.0434763207797,3
train_loss,train,loss,AF-Muon,1002700800,4.0596342655,0.064553417817,0.0372699331538,3
train_loss,train,loss,AF-Muon,1004339200,4.05449384729,0.0869476999466,0.0501992779696,3
train_loss,train,loss,AF-Muon,1005977600,4.04284337165,0.0586860199396,0.0338823894098,3
train_loss,train,loss,AF-Muon,1007616000,4.0459759739,0.0668061383578,0.0385705419644,3
train_loss,train,loss,AF-Muon,1009254400,4.05049785852,0.0677791942223,0.0391323360297,3
train_loss,train,loss,AF-Muon,1010892800,4.0501998959,0.0673046243583,0.038858342991,3
train_loss,train,loss,AF-Muon,1012531200,4.05049544871,0.0799247661311,0.0461445852407,3
train_loss,train,loss,AF-Muon,1014169600,4.05179375877,0.0849757304905,0.0490607608732,3
train_loss,train,loss,AF-Muon,1015808000,4.04986522322,0.0634135416403,0.0366118253363,3
train_loss,train,loss,AF-Muon,1017446400,4.04551925098,0.0595834364611,0.0344005130801,3
train_loss,train,loss,AF-Muon,1019084800,4.03370489399,0.0730028884196,0.0421482372807,3
train_loss,train,loss,AF-Muon,1020723200,4.05281525637,0.0731699884456,0.0422447125257,3
train_loss,train,loss,AF-Muon,1022361600,4.0499884673,0.0654587503739,0.0377926271492,3
train_loss,train,loss,AF-Muon,1024000000,4.04032272302,0.0629503197673,0.0363443840632,3
train_loss,train,loss,AF-Muon,1025638400,4.03925226207,0.078745613343,0.0454638010611,3
train_loss,train,loss,AF-Muon,1027276800,4.04016252751,0.0848159843833,0.0489685314153,3
train_loss,train,loss,AF-Muon,1028915200,4.04518862486,0.0783014310175,0.0452073522759,3
train_loss,train,loss,AF-Muon,1030553600,4.05137745236,0.0818899377056,0.0472791775783,3
train_loss,train,loss,AF-Muon,1032192000,4.04412815236,0.0790463210411,0.0456374147315,3
train_loss,train,loss,AF-Muon,1033830400,4.03924886748,0.0708542233317,0.0409077049138,3
train_loss,train,loss,AF-Muon,1035468800,4.03247528682,0.0852741468597,0.0492330516444,3
train_loss,train,loss,AF-Muon,1037107200,4.04630480302,0.0830854290262,0.047969394814,3
train_loss,train,loss,AF-Muon,1038745600,4.04611234176,0.0702721411538,0.0405716396117,3
train_loss,train,loss,AF-Muon,1040384000,4.04247578807,0.0737682105801,0.0425900962361,3
train_loss,train,loss,AF-Muon,1042022400,4.04308810284,0.0796390676832,0.0459796371649,3
train_loss,train,loss,AF-Muon,1043660800,4.0403841946,0.0592746824609,0.0342222538749,3
train_loss,train,loss,AF-Muon,1045299200,4.03013021857,0.0549274947912,0.0317124039036,3
train_loss,train,loss,AF-Muon,1046937600,4.03514148802,0.0655082660687,0.0378212150489,3
train_loss,train,loss,AF-Muon,1048576000,4.04111663821,0.0696047399372,0.0401863153396,3
train_loss,train,loss,AF-Muon,1050214400,4.04519959996,0.0695098704024,0.0401315423882,3
train_loss,train,loss,AF-Muon,1051852800,4.03044830044,0.093885923796,0.0542050633767,3
train_loss,train,loss,AF-Muon,1053491200,4.0523143367,0.0646422557512,0.037321223759,3
train_loss,train,loss,AF-Muon,1055129600,4.04566932552,0.0596555151599,0.0344421277362,3
train_loss,train,loss,AF-Muon,1056768000,4.03187798008,0.0554035359495,0.0319872463945,3
train_loss,train,loss,AF-Muon,1058406400,4.03920505886,0.0759186673994,0.0438316630595,3
train_loss,train,loss,AF-Muon,1060044800,4.04836595503,0.0767523131126,0.0443129686365,3
train_loss,train,loss,AF-Muon,1061683200,4.03052867542,0.0747380645839,0.0431500417062,3
train_loss,train,loss,AF-Muon,1063321600,4.04543931464,0.0557430124245,0.0321832432287,3
train_loss,train,loss,AF-Muon,1064960000,4.05020783571,0.0791297378303,0.0456855754372,3
train_loss,train,loss,AF-Muon,1066598400,4.04282434255,0.0708457782238,0.0409028291285,3
train_loss,train,loss,AF-Muon,1068236800,4.03961557684,0.0647922368689,0.0374078153977,3
train_loss,train,loss,AF-Muon,1069875200,4.04295792344,0.0763006090101,0.0440521771513,3
train_loss,train,loss,AF-Muon,1071513600,4.02835285122,0.0661853709746,0.0382121417486,3
train_loss,train,loss,AF-Muon,1073152000,4.03716412768,0.0464793368019,0.0268348576143,3
train_loss,train,loss,AF-Muon,1074790400,4.04027210613,0.0659139767652,0.0380554522288,3
train_loss,train,loss,AF-Muon,1076428800,4.03160850026,0.0593370089864,0.0342582381112,3
train_loss,train,loss,AF-Muon,1078067200,4.03413018445,0.0560666143696,0.0323700748988,3
train_loss,train,loss,AF-Muon,1079705600,4.03282558938,0.0678732832658,0.0391866583643,3
train_loss,train,loss,AF-Muon,1081344000,4.03024461274,0.0805487928072,0.0465048672101,3
train_loss,train,loss,AF-Muon,1082982400,4.03323305113,0.0544656457302,0.0314457552239,3
train_loss,train,loss,AF-Muon,1084620800,4.03363632982,0.0676103825191,0.0390348725474,3
train_loss,train,loss,AF-Muon,1086259200,4.03227907777,0.0570788770018,0.032954505002,3
train_loss,train,loss,AF-Muon,1087897600,4.02588567706,0.0769187716971,0.044409073545,3
train_loss,train,loss,AF-Muon,1089536000,4.03579382464,0.0647258518873,0.0373694880107,3
train_loss,train,loss,AF-Muon,1091174400,4.0196211719,0.0643740626548,0.0371663824026,3
train_loss,train,loss,AF-Muon,1092812800,4.04204462387,0.0569139732414,0.0328592977716,3
train_loss,train,loss,AF-Muon,1094451200,4.02992935936,0.060809367586,0.0351083047451,3
train_loss,train,loss,AF-Muon,1096089600,4.02537362553,0.05292620602,0.0305569592928,3
train_loss,train,loss,AF-Muon,1097728000,4.04234795953,0.0670043762409,0.0386849946595,3
train_loss,train,loss,AF-Muon,1099366400,4.03252615266,0.0606298676619,0.0350046704155,3
train_loss,train,loss,AF-Muon,1101004800,4.03402680064,0.0534641873246,0.0308675629438,3
train_loss,train,loss,AF-Muon,1102643200,4.03635690346,0.0600335605243,0.0346603923291,3
train_loss,train,loss,AF-Muon,1104281600,4.04026692833,0.0671283172539,0.0387565520368,3
train_loss,train,loss,AF-Muon,1105920000,4.04411508138,0.0632154453323,0.0364974543795,3
train_loss,train,loss,AF-Muon,1107558400,4.03882296227,0.0563466277471,0.0325317406977,3
train_loss,train,loss,AF-Muon,1109196800,4.027796308,0.0618669103948,0.0357188773704,3
train_loss,train,loss,AF-Muon,1110835200,4.0410486199,0.0631650786775,0.0364683751778,3
train_loss,train,loss,AF-Muon,1112473600,4.03677199381,0.0702088846938,0.0405351184775,3
train_loss,train,loss,AF-Muon,1114112000,4.02953941032,0.0625116035915,0.036091091161,3
train_loss,train,loss,AF-Muon,1115750400,4.028884683,0.0504015495199,0.0290993481829,3
train_loss,train,loss,AF-Muon,1117388800,4.02768492644,0.0666503728195,0.0384806106889,3
train_loss,train,loss,AF-Muon,1119027200,4.03222883301,0.0425467129349,0.0245643561661,3
train_loss,train,loss,AF-Muon,1120665600,4.01953913895,0.0824047066748,0.0475763795812,3
train_loss,train,loss,AF-Muon,1122304000,4.02817467153,0.0637126455443,0.0367845130558,3
train_loss,train,loss,AF-Muon,1123942400,4.01674809054,0.0682404244441,0.0393986274224,3
train_loss,train,loss,AF-Muon,1125580800,4.03969340036,0.0623261261101,0.0359840056872,3
train_loss,train,loss,AF-Muon,1127219200,4.02513421349,0.0532562300702,0.0307474987671,3
train_loss,train,loss,AF-Muon,1128857600,4.04421628696,0.056765691239,0.0327736871176,3
train_loss,train,loss,AF-Muon,1130496000,4.03519305304,0.0520631449706,0.0300586707636,3
train_loss,train,loss,AF-Muon,1132134400,4.02669599841,0.0603546974967,0.0348458008466,3
train_loss,train,loss,AF-Muon,1133772800,4.02566856918,0.0537608585096,0.0310388461324,3
train_loss,train,loss,AF-Muon,1135411200,4.03914269338,0.0560013921785,0.0323324188492,3
train_loss,train,loss,AF-Muon,1137049600,4.03013895785,0.0525408542975,0.0303344763721,3
train_loss,train,loss,AF-Muon,1138688000,4.02126912261,0.0336835147649,0.0194471863168,3
train_loss,train,loss,AF-Muon,1140326400,4.03166760365,0.0511664483923,0.0295409627528,3
train_loss,train,loss,AF-Muon,1141964800,4.02115886991,0.0507488748495,0.0292998765554,3
train_loss,train,loss,AF-Muon,1143603200,4.0257928139,0.0637302314617,0.0367946662899,3
train_loss,train,loss,AF-Muon,1145241600,4.03583471728,0.0458610707312,0.026477901532,3
train_loss,train,loss,AF-Muon,1146880000,4.02777716716,0.0664424502375,0.0383605665302,3
train_loss,train,loss,AF-Muon,1148518400,4.02883736461,0.0531596087264,0.0306917144082,3
train_loss,train,loss,AF-Muon,1150156800,4.02746181237,0.0485416276748,0.0280255218049,3
train_loss,train,loss,AF-Muon,1151795200,4.04123336623,0.0690900864969,0.0398891800373,3
train_loss,train,loss,AF-Muon,1153433600,4.02957723061,0.0604235345378,0.0348855439308,3
train_loss,train,loss,AF-Muon,1155072000,4.02933168682,0.0641799777554,0.0370543274336,3
train_loss,train,loss,AF-Muon,1156710400,4.03175335273,0.0581720397447,0.0335856428059,3
train_loss,train,loss,AF-Muon,1158348800,4.03136395112,0.0611083597903,0.0352809279746,3
train_loss,train,loss,AF-Muon,1159987200,4.03013117847,0.070725543453,0.0408334115512,3
train_loss,train,loss,AF-Muon,1161625600,4.01714374736,0.0579703686075,0.0334692079206,3
train_loss,train,loss,AF-Muon,1163264000,4.02305666635,0.0667424099235,0.0385337483357,3
train_loss,train,loss,AF-Muon,1164902400,4.0332983691,0.0616558993022,0.0355970500592,3
train_loss,train,loss,AF-Muon,1166540800,4.03473440776,0.055787454461,0.0322089018504,3
train_loss,train,loss,AF-Muon,1168179200,4.01436019366,0.0550229285732,0.0317675026234,3
train_loss,train,loss,AF-Muon,1169817600,4.03514465297,0.0492281998386,0.0284219144285,3
train_loss,train,loss,AF-Muon,1171456000,4.01982973854,0.0607511067601,0.0350746678415,3
train_loss,train,loss,AF-Muon,1173094400,4.02392311265,0.0641334256628,0.0370274505705,3
train_loss,train,loss,AF-Muon,1174732800,4.03021207803,0.0586759253988,0.0338765613239,3
train_loss,train,loss,AF-Muon,1176371200,4.01928257843,0.0544424247428,0.0314323485806,3
train_loss,train,loss,AF-Muon,1178009600,4.02748530989,0.0500583622391,0.028901208914,3
train_loss,train,loss,AF-Muon,1179648000,4.0175099887,0.0640654454726,0.0369882021893,3
train_loss,train,loss,AF-Muon,1181286400,4.02004581737,0.0584954775445,0.0337723797067,3
train_loss,train,loss,AF-Muon,1182924800,4.01907769149,0.0508060172706,0.0293328677476,3
train_loss,train,loss,AF-Muon,1184563200,4.01924147422,0.0357894999376,0.0206630774232,3
train_loss,train,loss,AF-Muon,1186201600,4.00958635961,0.0590211330345,0.0340758670453,3
train_loss,train,loss,AF-Muon,1187840000,4.0190376125,0.0499563057183,0.0288422865542,3
train_loss,train,loss,AF-Muon,1189478400,4.02246602232,0.0703899561553,0.0406396601345,3
train_loss,train,loss,AF-Muon,1191116800,4.02431504235,0.0525687868803,0.0303506032563,3
train_loss,train,loss,AF-Muon,1192755200,4.02789311811,0.0510427361233,0.029469537441,3
train_loss,train,loss,AF-Muon,1194393600,4.02284460465,0.0622105900567,0.0359173009157,3
train_loss,train,loss,AF-Muon,1196032000,4.02098203309,0.0606501583158,0.03501638523,3
train_loss,train,loss,AF-Muon,1197670400,4.02567723289,0.0424624570675,0.0245157110184,3
train_loss,train,loss,AF-Muon,1199308800,4.01288004103,0.0566149590887,0.03268666187,3
train_loss,train,loss,AF-Muon,1200947200,4.03166976136,0.0423371589127,0.024443370095,3
train_loss,train,loss,AF-Muon,1202585600,4.01838091825,0.063357459955,0.0365794465602,3
train_loss,train,loss,AF-Muon,1204224000,4.03058305532,0.0547036871849,0.0315831885219,3
train_loss,train,loss,AF-Muon,1205862400,4.02272934233,0.0540284583092,0.0311933449487,3
train_loss,train,loss,AF-Muon,1207500800,4.02206011971,0.0420642295651,0.0242857942627,3
train_loss,train,loss,AF-Muon,1209139200,4.03515549242,0.0563221415847,0.0325176036053,3
train_loss,train,loss,AF-Muon,1210777600,4.01103267238,0.0519974649455,0.0300207503835,3
train_loss,train,loss,AF-Muon,1212416000,4.03629437864,0.0605690305288,0.0349695460804,3
train_loss,train,loss,AF-Muon,1214054400,4.01654767126,0.048814676026,0.028183166344,3
train_loss,train,loss,AF-Muon,1215692800,4.02727727488,0.0463362172859,0.0267522275233,3
train_loss,train,loss,AF-Muon,1217331200,4.02600749806,0.0526662620743,0.0304068805858,3
train_loss,train,loss,AF-Muon,1218969600,4.0296949484,0.0296363768734,0.0171105701657,3
train_loss,train,loss,AF-Muon,1220608000,4.01917635128,0.0434272036434,0.0250727077136,3
train_loss,train,loss,AF-Muon,1222246400,4.0243214647,0.0460014238683,0.0265589344535,3
train_loss,train,loss,AF-Muon,1223884800,4.02360008289,0.0444007080897,0.0256347607678,3
train_loss,train,loss,AF-Muon,1225523200,4.02290606794,0.0563999205648,0.0325625093203,3
train_loss,train,loss,AF-Muon,1227161600,4.02031706356,0.0341308483902,0.0197054545057,3
train_loss,train,loss,AF-Muon,1228800000,4.02560154535,0.0551629956265,0.0318483703743,3
train_loss,train,loss,AF-Muon,1230438400,4.00748784405,0.0510623802031,0.0294808789557,3
train_loss,train,loss,AF-Muon,1232076800,4.01770002574,0.0444107518128,0.025640559514,3
train_loss,train,loss,AF-Muon,1233715200,4.02285833652,0.0438199907394,0.0252994834493,3
train_loss,train,loss,AF-Muon,1235353600,4.02196312775,0.0469419200733,0.0271019301906,3
train_loss,train,loss,AF-Muon,1236992000,4.02624421666,0.0548746887881,0.0316819163435,3
train_loss,train,loss,AF-Muon,1238630400,4.01203147342,0.0596773394237,0.0344547279808,3
train_loss,train,loss,AF-Muon,1240268800,4.0146808208,0.0597469185669,0.0344948995178,3
train_loss,train,loss,AF-Muon,1241907200,4.01937699196,0.0554220309106,0.0319979244653,3
train_loss,train,loss,AF-Muon,1243545600,4.0218741484,0.0647550660516,0.0373863548163,3
train_loss,train,loss,AF-Muon,1245184000,4.01049837356,0.0337526503837,0.0194871017849,3
train_loss,train,loss,AF-Muon,1246822400,4.0141151306,0.0473478318702,0.0273362834758,3
train_loss,train,loss,AF-Muon,1248460800,4.02640379399,0.0448586131051,0.0258991323517,3
train_loss,train,loss,AF-Muon,1250099200,4.00626854147,0.0492165825172,0.0284152071649,3
train_loss,train,loss,AF-Muon,1251737600,4.01850269978,0.0506850045449,0.0292630010179,3
train_loss,train,loss,AF-Muon,1253376000,4.01451193867,0.0442973007233,0.025575058497,3
train_loss,train,loss,AF-Muon,1255014400,4.02175120162,0.0455796951388,0.0263154492579,3
train_loss,train,loss,AF-Muon,1256652800,4.01715624496,0.0519211810917,0.0299767078799,3
train_loss,train,loss,AF-Muon,1258291200,4.01514112209,0.0479608929076,0.0276902344308,3
train_loss,train,loss,AF-Muon,1259929600,4.02537900664,0.0444920846794,0.0256875170665,3
train_loss,train,loss,AF-Muon,1261568000,4.03359266162,0.0638633824291,0.0368715410368,3
train_loss,train,loss,AF-Muon,1263206400,4.01703594173,0.0596865303646,0.034460034373,3
train_loss,train,loss,AF-Muon,1264844800,4.02992778887,0.0375784175698,0.0216959094997,3
train_loss,train,loss,AF-Muon,1266483200,4.0201783894,0.0567889486295,0.0327871147782,3
train_loss,train,loss,AF-Muon,1268121600,4.01446419507,0.046162655685,0.0266520216863,3
train_loss,train,loss,AF-Muon,1269760000,4.02222483871,0.0401334182918,0.0231710398543,3
train_loss,train,loss,AF-Muon,1271398400,4.00634308348,0.0458629229991,0.0264789709394,3
train_loss,train,loss,AF-Muon,1273036800,4.01551802466,0.044597183178,0.0257481957129,3
train_loss,train,loss,AF-Muon,1274675200,4.02293600763,0.0534988507821,0.0308875759004,3
train_loss,train,loss,AF-Muon,1276313600,4.02534712791,0.0521121879423,0.0300869857365,3
train_loss,train,loss,AF-Muon,1277952000,4.02313405305,0.0414997436424,0.0239598881632,3
train_loss,train,loss,AF-Muon,1279590400,4.01160272767,0.0409848502107,0.0236626143019,3
train_loss,train,loss,AF-Muon,1281228800,4.02154738228,0.0499701566794,0.0288502834103,3
train_loss,train,loss,AF-Muon,1282867200,4.01007356063,0.0372782069028,0.0215225827903,3
train_loss,train,loss,AF-Muon,1284505600,4.03322837427,0.0354401013123,0.0204613520328,3
train_loss,train,loss,AF-Muon,1286144000,4.00422852119,0.0440992983729,0.0254607417867,3
train_loss,train,loss,AF-Muon,1287782400,4.01891903774,0.05062802031,0.0292301011545,3
train_loss,train,loss,AF-Muon,1289420800,4.04291811725,0.0573560352281,0.0331145223786,3
train_loss,train,loss,AF-Muon,1291059200,4.01361958737,0.046834382123,0.027039843126,3
train_loss,train,loss,AF-Muon,1292697600,4.01937490448,0.0407987704873,0.0235551811235,3
train_loss,train,loss,AF-Muon,1294336000,3.9972789675,0.0432471304804,0.0249687424245,3
train_loss,train,loss,AF-Muon,1295974400,4.00761417523,0.044516544841,0.0257016391473,3
train_loss,train,loss,AF-Muon,1297612800,4.0077108945,0.0480068827347,0.0277167866698,3
train_loss,train,loss,AF-Muon,1299251200,4.0124890703,0.053610260911,0.0309518985683,3
train_loss,train,loss,AF-Muon,1300889600,4.01085960537,0.0584433999548,0.0337423126963,3
train_loss,train,loss,AF-Muon,1302528000,4.02002957116,0.0626300778623,0.0361594923132,3
train_loss,train,loss,AF-Muon,1304166400,4.01122597749,0.0531710861828,0.0306983409207,3
train_loss,train,loss,AF-Muon,1305804800,4.00200400934,0.0499264025072,0.0288250219272,3
train_loss,train,loss,AF-Muon,1307443200,4.01601977316,0.0574970278909,0.0331959245304,3
train_loss,train,loss,AF-Muon,1309081600,4.01531780983,0.0395420181444,0.02282959482,3
train_loss,train,loss,AF-Muon,1310720000,4.01108522631,0.0371071986938,0.0214238511548,3
train_loss,train,loss,AF-Muon,1312358400,4.01983957867,0.0449212929191,0.0259353205592,3
train_loss,train,loss,AF-Muon,1313996800,4.01210826978,0.0499283463467,0.0288261442035,3
train_loss,train,loss,AF-Muon,1315635200,4.0174760737,0.0451367097994,0.026059691553,3
train_loss,train,loss,AF-Muon,1317273600,4.01639482766,0.039006262884,0.0225202763762,3
train_loss,train,loss,AF-Muon,1318912000,4.01735618964,0.0383764679511,0.0221566641021,3
train_loss,train,loss,AF-Muon,1320550400,4.00528665269,0.0504932625569,0.0291522987295,3
train_loss,train,loss,AF-Muon,1322188800,4.01419280296,0.0266429827188,0.0153823332447,3
train_loss,train,loss,AF-Muon,1323827200,4.02080153699,0.0497139064677,0.0287023372816,3
train_loss,train,loss,AF-Muon,1325465600,4.02989732047,0.029357391233,0.0169494977311,3
train_loss,train,loss,AF-Muon,1327104000,3.99506482507,0.0313182247458,0.0180815854875,3
train_loss,train,loss,AF-Muon,1328742400,4.01964753012,0.0504359681931,0.0291192198131,3
train_loss,train,loss,AF-Muon,1330380800,4.01374038522,0.0400050861583,0.0230969472624,3
train_loss,train,loss,AF-Muon,1332019200,4.00720377197,0.0309483663754,0.0178680476578,3
train_loss,train,loss,AF-Muon,1333657600,4.01940421219,0.0451618690148,0.0260742172328,3
train_loss,train,loss,AF-Muon,1335296000,4.01795802407,0.0454824645648,0.0262593131599,3
train_loss,train,loss,AF-Muon,1336934400,4.01796032799,0.0329788344905,0.0190403389707,3
train_loss,train,loss,AF-Muon,1338572800,4.00435194902,0.0237741736703,0.0137260255683,3
train_loss,train,loss,AF-Muon,1340211200,4.02451125575,0.0331475482713,0.0191377459174,3
eval_loss,eval,eval_loss,Hybrid Muon,81920000,5.07218648078,0.0166071310245,0.00958813156749,3
eval_loss,eval,eval_loss,Hybrid Muon,122880000,4.98113417511,0.0373957482325,0.0215904453086,3
eval_loss,eval,eval_loss,Hybrid Muon,163840000,4.91063462247,0.0272757338484,0.0157476522797,3
eval_loss,eval,eval_loss,Hybrid Muon,204800000,4.86608538488,0.0198160733346,0.011440815274,3
eval_loss,eval,eval_loss,Hybrid Muon,245760000,4.84113268579,0.019324901851,0.0111572372857,3
eval_loss,eval,eval_loss,Hybrid Muon,286720000,4.82039963808,0.013030650591,0.00752324962644,3
eval_loss,eval,eval_loss,Hybrid Muon,327680000,4.80641187092,0.0161022053548,0.00929661259614,3
eval_loss,eval,eval_loss,Hybrid Muon,368640000,4.79098684003,0.0116792777839,0.00674303417249,3
eval_loss,eval,eval_loss,Hybrid Muon,409600000,4.78226094445,0.012327720298,0.00711741263254,3
eval_loss,eval,eval_loss,Hybrid Muon,450560000,4.77261937862,0.0169666350439,0.00979569130986,3
eval_loss,eval,eval_loss,Hybrid Muon,491520000,4.77232152338,0.0179351898146,0.0103548866674,3
eval_loss,eval,eval_loss,Hybrid Muon,532480000,4.76472687925,0.0218873192151,0.0126366496407,3
eval_loss,eval,eval_loss,Hybrid Muon,573440000,4.7637544451,0.0182440048788,0.0105331811279,3
eval_loss,eval,eval_loss,Hybrid Muon,614400000,4.75626012154,0.0121933714105,0.00703984626619,3
eval_loss,eval,eval_loss,Hybrid Muon,655360000,4.75427808975,0.0090454141652,0.00522237230321,3
eval_loss,eval,eval_loss,Hybrid Muon,696320000,4.74929020183,0.00689060594534,0.00397829319742,3
eval_loss,eval,eval_loss,Hybrid Muon,737280000,4.74594372951,0.0102782356293,0.00593414210734,3
eval_loss,eval,eval_loss,Hybrid Muon,778240000,4.74325225058,0.0158579888867,0.00915561415256,3
eval_loss,eval,eval_loss,Hybrid Muon,819200000,4.74303405842,0.0200273245711,0.0115627812323,3
eval_loss,eval,eval_loss,Hybrid Muon,860160000,4.74860433623,0.0207210152771,0.0119632837481,3
eval_loss,eval,eval_loss,Hybrid Muon,901120000,4.74189893152,0.023716891436,0.0136929536549,3
eval_loss,eval,eval_loss,Hybrid Muon,942080000,4.73929459142,0.0219888932388,0.0126952934306,3
eval_loss,eval,eval_loss,Hybrid Muon,983040000,4.73378594399,0.0196502261109,0.0113450633348,3
eval_loss,eval,eval_loss,Hybrid Muon,1024000000,4.73235070046,0.0212226279989,0.0122528899881,3
eval_loss,eval,eval_loss,Hybrid Muon,1064960000,4.7306943627,0.02032224543,0.0117330538696,3
eval_loss,eval,eval_loss,Hybrid Muon,1105920000,4.72695993775,0.016519885301,0.00953776022552,3
eval_loss,eval,eval_loss,Hybrid Muon,1146880000,4.72535722357,0.0150296125359,0.00867735084343,3
eval_loss,eval,eval_loss,Hybrid Muon,1187840000,4.72661073074,0.012352465371,0.00713169920708,3
eval_loss,eval,eval_loss,Hybrid Muon,1228800000,4.72188499773,0.00747011787828,0.0043128745679,3
eval_loss,eval,eval_loss,Hybrid Muon,1269760000,4.71809419004,0.0119353944563,0.00689090320221,3
eval_loss,eval,eval_loss,Hybrid Muon,1310720000,4.71730547679,0.0141560755421,0.00817301402488,3
eval_loss,eval,eval_loss,SCION-style Sign,81920000,5.01257119169,0.0571769205899,0.033011110494,3
eval_loss,eval,eval_loss,SCION-style Sign,122880000,4.92097092245,0.134499940763,0.0776535770052,3
eval_loss,eval,eval_loss,SCION-style Sign,163840000,4.77087034301,0.138753627978,0.0801094444643,3
eval_loss,eval,eval_loss,SCION-style Sign,204800000,4.62230568017,0.105880365857,0.0611300577294,3
eval_loss,eval,eval_loss,SCION-style Sign,245760000,4.51515384792,0.0656952661935,0.0379291796213,3
eval_loss,eval,eval_loss,SCION-style Sign,286720000,4.44426721937,0.0490092528889,0.0282955053482,3
eval_loss,eval,eval_loss,SCION-style Sign,327680000,4.39322397341,0.0403134245657,0.023274966525,3
eval_loss,eval,eval_loss,SCION-style Sign,368640000,4.36110503377,0.0318356794483,0.0183803380993,3
eval_loss,eval,eval_loss,SCION-style Sign,409600000,4.33525038148,0.031728630222,0.0183185331997,3
eval_loss,eval,eval_loss,SCION-style Sign,450560000,4.3128819144,0.0234180890641,0.0135204400251,3
eval_loss,eval,eval_loss,SCION-style Sign,491520000,4.29490465178,0.0233182466938,0.0134627960057,3
eval_loss,eval,eval_loss,SCION-style Sign,532480000,4.28474814498,0.0170609527521,0.00985014566408,3
eval_loss,eval,eval_loss,SCION-style Sign,573440000,4.27280374278,0.020931647204,0.0120848921478,3
eval_loss,eval,eval_loss,SCION-style Sign,614400000,4.2603499058,0.0228766942766,0.0132078655988,3
eval_loss,eval,eval_loss,SCION-style Sign,655360000,4.25346386905,0.0198224317947,0.0114444863327,3
eval_loss,eval,eval_loss,SCION-style Sign,696320000,4.24475623879,0.0181420779641,0.0104743335963,3
eval_loss,eval,eval_loss,SCION-style Sign,737280000,4.23631101456,0.0200380026558,0.0115689462274,3
eval_loss,eval,eval_loss,SCION-style Sign,778240000,4.23107213653,0.0161192229846,0.00930643772927,3
eval_loss,eval,eval_loss,SCION-style Sign,819200000,4.22563583066,0.0172070072,0.00993447023886,3
eval_loss,eval,eval_loss,SCION-style Sign,860160000,4.22350333159,0.0140268721744,0.00809841842577,3
eval_loss,eval,eval_loss,SCION-style Sign,901120000,4.22045833206,0.0196169799354,0.0113258686464,3
eval_loss,eval,eval_loss,SCION-style Sign,942080000,4.21650615188,0.0176567585223,0.0101941342859,3
eval_loss,eval,eval_loss,SCION-style Sign,983040000,4.21182538382,0.0180592221347,0.0104264967608,3
eval_loss,eval,eval_loss,SCION-style Sign,1024000000,4.21140940536,0.0183911773601,0.0106181511996,3
eval_loss,eval,eval_loss,SCION-style Sign,1064960000,4.20841362372,0.0161704203531,0.00933599654377,3
eval_loss,eval,eval_loss,SCION-style Sign,1105920000,4.20505440374,0.0182622837325,0.010543734429,3
eval_loss,eval,eval_loss,SCION-style Sign,1146880000,4.19897309565,0.0154224734255,0.00890416918379,3
eval_loss,eval,eval_loss,SCION-style Sign,1187840000,4.1999807598,0.0125641680879,0.00725392582771,3
eval_loss,eval,eval_loss,SCION-style Sign,1228800000,4.19662288035,0.0170958076399,0.00987026914292,3
eval_loss,eval,eval_loss,SCION-style Sign,1269760000,4.19383468157,0.0161357959181,0.00931600611689,3
eval_loss,eval,eval_loss,SCION-style Sign,1310720000,4.19338361536,0.0197176438266,0.0113839869711,3
eval_loss,eval,eval_loss,AF-Muon,81920000,4.87495135137,0.343516804335,0.198329519454,3
eval_loss,eval,eval_loss,AF-Muon,122880000,4.72835188819,0.396735689993,0.229055457415,3
eval_loss,eval,eval_loss,AF-Muon,163840000,4.61784242085,0.415710716211,0.24001069391,3
eval_loss,eval,eval_loss,AF-Muon,204800000,4.54162511124,0.414008157545,0.239027721205,3
eval_loss,eval,eval_loss,AF-Muon,245760000,4.48544814238,0.416578570309,0.240511749706,3
eval_loss,eval,eval_loss,AF-Muon,286720000,4.44717021726,0.407276798565,0.235141369286,3
eval_loss,eval,eval_loss,AF-Muon,327680000,4.41116959101,0.398285771743,0.22995039753,3
eval_loss,eval,eval_loss,AF-Muon,368640000,4.38322624328,0.397241587792,0.229347537645,3
eval_loss,eval,eval_loss,AF-Muon,409600000,4.36917669306,0.39386671,0.227399051043,3
eval_loss,eval,eval_loss,AF-Muon,450560000,4.34298353451,0.382004237296,0.220550249234,3
eval_loss,eval,eval_loss,AF-Muon,491520000,4.32433130897,0.363154541905,0.209667372526,3
eval_loss,eval,eval_loss,AF-Muon,532480000,4.28385359301,0.307543608941,0.177560385409,3
eval_loss,eval,eval_loss,AF-Muon,573440000,4.24945119121,0.265615067874,0.153352930938,3
eval_loss,eval,eval_loss,AF-Muon,614400000,4.21546346918,0.227600656197,0.131405300123,3
eval_loss,eval,eval_loss,AF-Muon,655360000,4.18934133282,0.191439148471,0.110527443903,3
eval_loss,eval,eval_loss,AF-Muon,696320000,4.16928222547,0.167844901178,0.0969052988774,3
eval_loss,eval,eval_loss,AF-Muon,737280000,4.15233627515,0.140208139531,0.0809492071007,3
eval_loss,eval,eval_loss,AF-Muon,778240000,4.13990026208,0.127560255899,0.073646948081,3
eval_loss,eval,eval_loss,AF-Muon,819200000,4.12833309271,0.110187613245,0.0636168481681,3
eval_loss,eval,eval_loss,AF-Muon,860160000,4.12041307725,0.105263946112,0.0607741676238,3
eval_loss,eval,eval_loss,AF-Muon,901120000,4.11146837636,0.0902367725525,0.052098224924,3
eval_loss,eval,eval_loss,AF-Muon,942080000,4.1001781182,0.0849818209532,0.0490642772036,3
eval_loss,eval,eval_loss,AF-Muon,983040000,4.0932776143,0.0766684305212,0.0442645389997,3
eval_loss,eval,eval_loss,AF-Muon,1024000000,4.08696412454,0.0683938362342,0.0394871997607,3
eval_loss,eval,eval_loss,AF-Muon,1064960000,4.08037920809,0.0655745420369,0.037859479497,3
eval_loss,eval,eval_loss,AF-Muon,1105920000,4.07827158175,0.0589997281093,0.034063508906,3
eval_loss,eval,eval_loss,AF-Muon,1146880000,4.07021253902,0.0555966442878,0.0320987375456,3
eval_loss,eval,eval_loss,AF-Muon,1187840000,4.06867146297,0.0536022316478,0.030947262871,3
eval_loss,eval,eval_loss,AF-Muon,1228800000,4.06555660216,0.0520518946537,0.0300521753901,3
eval_loss,eval,eval_loss,AF-Muon,1269760000,4.06176327104,0.0461998234942,0.0266734805309,3
eval_loss,eval,eval_loss,AF-Muon,1310720000,4.05975438426,0.0419342577572,0.0242107550044,3
eval_ppl,eval,eval_ppl,Hybrid Muon,81920000,159.537389586,2.6450965382,1.52714719836,3
eval_ppl,eval,eval_ppl,Hybrid Muon,122880000,145.70719925,5.42777565758,3.13372773701,3
eval_ppl,eval,eval_ppl,Hybrid Muon,163840000,135.759111598,3.69095182229,2.13097202817,3
eval_ppl,eval,eval_ppl,Hybrid Muon,204800000,129.828733495,2.56886335745,1.48313395094,3
eval_ppl,eval,eval_ppl,Hybrid Muon,245760000,126.628424204,2.44219928567,1.410004415,3
eval_ppl,eval,eval_ppl,Hybrid Muon,286720000,124.021649734,1.61212184068,0.930758978681,3
eval_ppl,eval,eval_ppl,Hybrid Muon,327680000,122.302591798,1.96717599104,1.13574958797,3
eval_ppl,eval,eval_ppl,Hybrid Muon,368640000,120.425615248,1.40429877859,0.81077227784,3
eval_ppl,eval,eval_ppl,Hybrid Muon,409600000,119.379976407,1.46658011813,0.846730425992,3
eval_ppl,eval,eval_ppl,Hybrid Muon,450560000,118.239857813,2.00363757514,1.15680069337,3
eval_ppl,eval,eval_ppl,Hybrid Muon,491520000,118.205951178,2.11128055913,1.21894839915,3
eval_ppl,eval,eval_ppl,Hybrid Muon,532480000,117.317737972,2.55323365778,1.47411013962,3
eval_ppl,eval,eval_ppl,Hybrid Muon,573440000,117.198035014,2.12999194164,1.22975142088,3
eval_ppl,eval,eval_ppl,Hybrid Muon,614400000,116.315878018,1.41379502878,0.816254940445,3
eval_ppl,eval,eval_ppl,Hybrid Muon,655360000,116.082985235,1.04784355336,0.6049727576,3
eval_ppl,eval,eval_ppl,Hybrid Muon,696320000,115.504099102,0.795194534361,0.459105778472,3
eval_ppl,eval,eval_ppl,Hybrid Muon,737280000,115.120452131,1.18557653973,0.684492934359,3
eval_ppl,eval,eval_ppl,Hybrid Muon,778240000,114.816611927,1.82404005681,1.05311001781,3
eval_ppl,eval,eval_ppl,Hybrid Muon,819200000,114.79722072,2.28660347174,1.32017112994,3
eval_ppl,eval,eval_ppl,Hybrid Muon,860160000,115.439545584,2.38000465487,1.37409632816,3
eval_ppl,eval,eval_ppl,Hybrid Muon,901120000,114.67312862,2.70426333745,1.56130716584,3
eval_ppl,eval,eval_ppl,Hybrid Muon,942080000,114.371875417,2.50183187375,1.44443330577,3
eval_ppl,eval,eval_ppl,Hybrid Muon,983040000,113.739919056,2.22916764062,1.28701053738,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1024000000,113.579183356,2.39621463483,1.38345516446,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1064960000,113.389805445,2.2907620363,1.32257207831,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1105920000,112.961902847,1.85724487506,1.07228082857,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1146880000,112.779258963,1.69258653658,0.977215292521,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1187840000,112.917953218,1.39009319089,0.802570677957,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1228800000,112.381979206,0.839414205722,0.484636017635,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1269760000,111.960005396,1.33790034497,0.772437124317,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1310720000,111.873901704,1.58669488901,0.916078721292,3
eval_ppl,eval,eval_ppl,SCION-style Sign,81920000,150.453451919,8.51713119082,4.91736798575,3
eval_ppl,eval,eval_ppl,SCION-style Sign,122880000,137.959976825,18.3831151405,10.6134964749,3
eval_ppl,eval,eval_ppl,SCION-style Sign,163840000,118.774488499,16.2441639359,9.37857242117,3
eval_ppl,eval,eval_ppl,SCION-style Sign,204800000,102.10733669,10.7330860003,6.1967500915,3
eval_ppl,eval,eval_ppl,SCION-style Sign,245760000,91.5221827354,5.94271834191,3.43103003442,3
eval_ppl,eval,eval_ppl,SCION-style Sign,286720000,85.205402974,4.15227161243,2.39731513318,3
eval_ppl,eval,eval_ppl,SCION-style Sign,327680000,80.9443653635,3.2302320145,1.86497532311,3
eval_ppl,eval,eval_ppl,SCION-style Sign,368640000,78.3700126044,2.4781988988,1.43078880133,3
eval_ppl,eval,eval_ppl,SCION-style Sign,409600000,76.3695869686,2.40779175461,1.39013921768,3
eval_ppl,eval,eval_ppl,SCION-style Sign,450560000,74.6689448521,1.74224350391,1.00588475598,3
eval_ppl,eval,eval_ppl,SCION-style Sign,491520000,73.3384983792,1.70713668565,0.985615825002,3
eval_ppl,eval,eval_ppl,SCION-style Sign,532480000,72.59129477,1.23536255696,0.713236904805,3
eval_ppl,eval,eval_ppl,SCION-style Sign,573440000,71.732930345,1.50355829563,0.868079786723,3
eval_ppl,eval,eval_ppl,SCION-style Sign,614400000,70.8471087635,1.61801343483,0.93416049215,3
eval_ppl,eval,eval_ppl,SCION-style Sign,655360000,70.357876567,1.39297911684,0.804236868083,3
eval_ppl,eval,eval_ppl,SCION-style Sign,696320000,69.7464103551,1.26542231412,0.730591913693,3
eval_ppl,eval,eval_ppl,SCION-style Sign,737280000,69.1615241976,1.3834373593,0.798727931797,3
eval_ppl,eval,eval_ppl,SCION-style Sign,778240000,68.79689926,1.10758271109,0.639463176397,3
eval_ppl,eval,eval_ppl,SCION-style Sign,819200000,68.424744512,1.17732640609,0.679729717481,3
eval_ppl,eval,eval_ppl,SCION-style Sign,860160000,68.2767322581,0.96039587773,0.554484818536,3
eval_ppl,eval,eval_ppl,SCION-style Sign,901120000,68.0734310003,1.34135909943,0.774434037136,3
eval_ppl,eval,eval_ppl,SCION-style Sign,942080000,67.8032651246,1.20200920472,0.693980337913,3
eval_ppl,eval,eval_ppl,SCION-style Sign,983040000,67.4869537496,1.22221679083,0.705647193196,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1024000000,67.4591490673,1.24172830847,0.716912173155,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1064960000,67.25562993,1.08655678876,0.627323854478,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1105920000,67.0317068889,1.22696511019,0.708388636652,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1146880000,66.6231788164,1.03074298022,0.595099737098,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1187840000,66.6885605539,0.839151995546,0.48448463052,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1228800000,66.467998358,1.14158769753,0.659095964472,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1269760000,66.2822229638,1.07433777539,0.620269203821,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1310720000,66.2551825777,1.31361618061,0.758416655486,3
eval_ppl,eval,eval_ppl,AF-Muon,81920000,136.39978011,49.0219968272,28.3028630644,3
eval_ppl,eval,eval_ppl,AF-Muon,122880000,119.493758718,50.4113326485,29.1049964748,3
eval_ppl,eval,eval_ppl,AF-Muon,163840000,107.627108574,48.1056254512,27.7737958038,3
eval_ppl,eval,eval_ppl,AF-Muon,204800000,99.6956220958,44.5343437404,25.7119153467,3
eval_ppl,eval,eval_ppl,AF-Muon,245760000,94.3282770014,42.4681410529,24.5189926689,3
eval_ppl,eval,eval_ppl,AF-Muon,286720000,90.5395298825,39.8559148139,23.0108231466,3
eval_ppl,eval,eval_ppl,AF-Muon,327680000,87.1139266071,37.5025321914,21.652097056,3
eval_ppl,eval,eval_ppl,AF-Muon,368640000,84.6891031705,36.3699657951,20.9982095422,3
eval_ppl,eval,eval_ppl,AF-Muon,409600000,83.4267689421,35.5062109624,20.4995204571,3
eval_ppl,eval,eval_ppl,AF-Muon,450560000,81.0020426359,33.4039422126,19.2857750284,3
eval_ppl,eval,eval_ppl,AF-Muon,491520000,79.1048388955,30.9469312049,17.8672190617,3
eval_ppl,eval,eval_ppl,AF-Muon,532480000,74.9594672857,24.6525634852,14.2331641644,3
eval_ppl,eval,eval_ppl,AF-Muon,573440000,71.8079974535,20.2532158616,11.6931996297,3
eval_ppl,eval,eval_ppl,AF-Muon,614400000,68.9510693816,16.5600792566,9.56096621659,3
eval_ppl,eval,eval_ppl,AF-Muon,655360000,66.8173616249,13.4047458045,7.73923359866,3
eval_ppl,eval,eval_ppl,AF-Muon,696320000,65.2971549058,11.427359036,6.59758881558,3
eval_ppl,eval,eval_ppl,AF-Muon,737280000,64.0108685333,9.30306847006,5.37112908548,3
eval_ppl,eval,eval_ppl,AF-Muon,778240000,63.1459205308,8.32524443283,4.80658211437,3
eval_ppl,eval,eval_ppl,AF-Muon,819200000,62.3310746969,7.06772102949,4.08055063893,3
eval_ppl,eval,eval_ppl,AF-Muon,860160000,61.8168162693,6.68588370113,3.86009675462,3
eval_ppl,eval,eval_ppl,AF-Muon,901120000,61.2049092899,5.65764658642,3.26644377965,3
eval_ppl,eval,eval_ppl,AF-Muon,942080000,60.4987148888,5.25726304597,3.03528223479,3
eval_ppl,eval,eval_ppl,AF-Muon,983040000,60.0551552062,4.69638594591,2.71145969009,3
eval_ppl,eval,eval_ppl,AF-Muon,1024000000,59.6529094019,4.15582509044,2.39936673467,3
eval_ppl,eval,eval_ppl,AF-Muon,1064960000,59.2537839153,3.95433283309,2.28303512565,3
eval_ppl,eval,eval_ppl,AF-Muon,1105920000,59.1126071573,3.54265670893,2.04535380455,3
eval_ppl,eval,eval_ppl,AF-Muon,1146880000,58.6304021804,3.30906687528,1.91049065121,3
eval_ppl,eval,eval_ppl,AF-Muon,1187840000,58.5358100948,3.18399211263,1.83827870332,3
eval_ppl,eval,eval_ppl,AF-Muon,1228800000,58.3505368594,3.08140652231,1.77905088514,3
eval_ppl,eval,eval_ppl,AF-Muon,1269760000,58.1183060692,2.718489653,1.56952073295,3
eval_ppl,eval,eval_ppl,AF-Muon,1310720000,57.9943092053,2.45881608821,1.41959813041,3


==> figs/llama_10b/nanogpt_t5matched_3seeds_mbs16_matrixlr0p02_clip1/nanogpt_t5matched_aggregate.csv <==
activation_mode,autocast,aux_wd,best_loss_mean,best_loss_sd,best_ppl_mean,best_ppl_sd,eval_loss_mean,eval_loss_sd,eval_ppl_mean,eval_ppl_sd,grad_norm_mean,grad_norm_sd,master_params,matrix_lr,matrix_rms_mean_mean,matrix_rms_mean_sd,matrix_wd,max_grad_norm,multiplier_mode,muon_lr_multiplier,n,optimizer,params_mean,params_sd,rho_hidden,rho_output,seeds,step_mean,step_sd,tied_cap,tied_max_abs_mean,tied_max_abs_sd,tied_rms_mean,tied_rms_sd,tied_scale,tokens_mean,tokens_sd,train_loss_mean,train_loss_sd,vector_lr,warmdown_frac
all_scaled,bf16,0.01,3.5176501266291886,0.003176567746546591,33.70524596431318,0.10714735572186428,3.5176501266291886,0.003176567746546591,33.70524596431318,0.10714735572186428,0.4148146112759908,0.04016855413567772,fp32,0.02,0.04638862361510595,7.256709319923426e-05,0.1,1.0,muon_only,1.0,3,Hybrid Muon,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,,0.2536752869685491,0.003435644608472587,0.0428772047162056,0.00019041314892200627,,2621440000.0,0.0,3.514986025094986,0.002786691262479882,0.0003,0.0
all_scaled,bf16,0.0,3.5179784654919573,0.011620352669417296,33.71771527973814,0.39048867667430537,3.518810285505701,0.012405369620776577,33.7459856256778,0.41719168474869117,0.8902324835459391,0.4763591627589862,fp32,0.02,0.04700160647432009,0.0003383479928984188,0.1,1.0,muon_only,1.0,3,SCION-style Sign,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,1.0,7.865314960479736,0.032096326346682864,0.5771325826644897,0.040435561475105436,1.0,2621440000.0,0.0,3.512455177853505,0.010684049953828075,0.0003,0.0
all_scaled,bf16,0.0,3.4918517899643526,0.0019357959324269884,32.84675766682471,0.06357170774090415,3.4918517899643526,0.0019357959324269884,32.84675766682471,0.06357170774090415,0.3848521610101064,0.007613481061131148,fp32,0.02,0.04689372330904007,4.803324925346874e-05,0.1,1.0,muon_only,1.0,3,AF-Muon,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,3.0,8.187700748443604,2.0296208904322044,0.38548774520556134,0.0037326980415536555,0.5,2621440000.0,0.0,3.489834491411845,0.0010955566479926128,0.0003,0.0


==> figs/llama_10b/nanogpt_t5matched_3seeds_mbs16_matrixlr0p02_clip1/nanogpt_t5matched_curves_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,Hybrid Muon,52428800,5.88891012162,0.00633295252193,0.0036563318433,3
loss,Hybrid Muon,78643200,5.39529085139,0.00758961135954,0.00438186416147,3
loss,Hybrid Muon,104857600,5.01543882698,0.00654709373593,0.00377996633085,3
loss,Hybrid Muon,131072000,4.71445997755,0.0154967073192,0.00894702814227,3
loss,Hybrid Muon,157286400,4.47294204066,0.00469131106943,0.00270852970879,3
loss,Hybrid Muon,183500800,4.32497409875,0.00343784417743,0.00198484026127,3
loss,Hybrid Muon,209715200,4.21803797315,0.0017604548805,0.00101639909915,3
loss,Hybrid Muon,235929600,4.13967496499,0.00322887629434,0.00186419259772,3
loss,Hybrid Muon,262144000,4.07523627371,0.00142887238082,0.000824959853706,3
loss,Hybrid Muon,288358400,4.02265559996,0.00310003455131,0.0017898057827,3
loss,Hybrid Muon,314572800,3.98192216521,0.00259867361242,0.00150034490967,3
loss,Hybrid Muon,340787200,3.94701797282,0.000568921411101,0.000328466929847,3
loss,Hybrid Muon,367001600,3.9139256683,0.00236420988813,0.00136497721533,3
loss,Hybrid Muon,393216000,3.88539717411,0.00452588976357,0.00261302367332,3
loss,Hybrid Muon,419430400,3.86338604803,0.000815269284422,0.000470695940823,3
loss,Hybrid Muon,445644800,3.84346875305,0.00112826573979,0.000651404528587,3
loss,Hybrid Muon,471859200,3.82013131693,0.00288617253847,0.00166633249202,3
loss,Hybrid Muon,498073600,3.80399425338,0.00122265304538,0.000705899064875,3
loss,Hybrid Muon,524288000,3.78797742044,0.00229660259581,0.00132594412691,3
loss,Hybrid Muon,550502400,3.77506016816,0.00274463534983,0.00158461595805,3
loss,Hybrid Muon,576716800,3.76024223869,0.000712437080527,0.000411325740223,3
loss,Hybrid Muon,602931200,3.74738422602,0.00441459079217,0.00254876518222,3
loss,Hybrid Muon,629145600,3.73686487138,0.00508779180765,0.00293743796973,3
loss,Hybrid Muon,655360000,3.72326724281,0.00133228035582,0.000769192422067,3
loss,Hybrid Muon,681574400,3.71763613199,0.00214595791417,0.00123896937941,3
loss,Hybrid Muon,707788800,3.70862636864,0.00117088020386,0.000676008000889,3
loss,Hybrid Muon,734003200,3.70017671838,0.00409328637,0.00236325998759,3
loss,Hybrid Muon,760217600,3.69344455833,0.00381080545336,0.00220016955433,3
loss,Hybrid Muon,786432000,3.68585325291,0.00408844366118,0.00236046404835,3
loss,Hybrid Muon,812646400,3.67628359854,0.00370199825091,0.00213734968671,3
loss,Hybrid Muon,838860800,3.67133712207,0.0030525164434,0.0017623711903,3
loss,Hybrid Muon,865075200,3.66562427849,0.00235851228117,0.00136168770042,3
loss,Hybrid Muon,891289600,3.66081453264,0.0029807298826,0.0017209252001,3
loss,Hybrid Muon,917504000,3.6540682966,0.00154538828591,0.000892230342871,3
loss,Hybrid Muon,943718400,3.64959132791,0.00224179482822,0.00129430084754,3
loss,Hybrid Muon,969932800,3.64585177551,0.00186386224517,0.00107610136898,3
loss,Hybrid Muon,996147200,3.63810678303,0.00173769157011,0.00100325669577,3
loss,Hybrid Muon,1022361600,3.63518047452,0.000666200049247,0.000384630777767,3
loss,Hybrid Muon,1048576000,3.63079224805,0.000932467749509,0.00053836050619,3
loss,Hybrid Muon,1074790400,3.62563527619,0.0030277775601,0.00174808818937,3
loss,Hybrid Muon,1101004800,3.6188729774,0.00481275317144,0.00277864433907,3
loss,Hybrid Muon,1127219200,3.61579945569,0.00118401266782,0.000683590032488,3
loss,Hybrid Muon,1153433600,3.61470045542,0.00150674418834,0.000869919162741,3
loss,Hybrid Muon,1179648000,3.61178743362,0.00610636147377,0.00352550944065,3
loss,Hybrid Muon,1205862400,3.6082246616,0.0018833648754,0.0010873612178,3
loss,Hybrid Muon,1232076800,3.60314852864,0.00557854522425,0.00322077458691,3
loss,Hybrid Muon,1258291200,3.60313830222,0.00340351146035,0.00196501825782,3
loss,Hybrid Muon,1284505600,3.59735555435,0.000962709295776,0.000555820471067,3
loss,Hybrid Muon,1310720000,3.5945926249,0.00237327543579,0.00137021121172,3
loss,Hybrid Muon,1336934400,3.59146308243,0.00663278752403,0.00382944166247,3
loss,Hybrid Muon,1363148800,3.58810424979,0.00416993303826,0.00240751196214,3
loss,Hybrid Muon,1389363200,3.58749482974,0.00284223143439,0.00164096308375,3
loss,Hybrid Muon,1415577600,3.58388374095,0.00369458600912,0.00213307022691,3
loss,Hybrid Muon,1441792000,3.58345960925,0.000732655143863,0.000422998644533,3
loss,Hybrid Muon,1468006400,3.57987639318,0.00121440741805,0.000701138449715,3
loss,Hybrid Muon,1494220800,3.57543076853,0.00405727693642,0.00234246993142,3
loss,Hybrid Muon,1520435200,3.5722544086,0.00301452841798,0.0017404387936,3
loss,Hybrid Muon,1546649600,3.57013271332,0.00645205039219,0.00372509303075,3
loss,Hybrid Muon,1572864000,3.56827125837,0.00295560948954,0.00170642193441,3
loss,Hybrid Muon,1599078400,3.56823886375,0.00257798807705,0.00148840211025,3
loss,Hybrid Muon,1625292800,3.56912610168,0.00295326374796,0.00170506761987,3
loss,Hybrid Muon,1651507200,3.56410965845,0.00453401663933,0.00261771572723,3
loss,Hybrid Muon,1677721600,3.56794289748,0.00354367090978,0.00204593935368,3
loss,Hybrid Muon,1703936000,3.56071996257,0.00176511080805,0.00101908720018,3
loss,Hybrid Muon,1730150400,3.55815243502,0.00518785282447,0.00299520822472,3
loss,Hybrid Muon,1756364800,3.55721202547,0.00182923651961,0.00105611019701,3
loss,Hybrid Muon,1782579200,3.55552098706,0.00374284458509,0.00216093232874,3
loss,Hybrid Muon,1808793600,3.55300923834,0.00202352693847,0.00116828382264,3
loss,Hybrid Muon,1835008000,3.5517102844,0.00332390282247,0.00191905618931,3
loss,Hybrid Muon,1861222400,3.54978134856,0.00496125514074,0.00286438199102,3
loss,Hybrid Muon,1887436800,3.54881465062,0.00200056103307,0.00115502445097,3
loss,Hybrid Muon,1913651200,3.54622809907,0.00199183990005,0.00114998930248,3
loss,Hybrid Muon,1939865600,3.54749018485,0.00615090610508,0.00355122729553,3
loss,Hybrid Muon,1966080000,3.54707771455,0.00282733630755,0.00163236337825,3
loss,Hybrid Muon,1992294400,3.54420226281,0.00193800248738,0.00111890625778,3
loss,Hybrid Muon,2018508800,3.5408361651,0.00141785757459,0.000818600452363,3
loss,Hybrid Muon,2044723200,3.53948998431,0.00304208394997,0.00175634798741,3
loss,Hybrid Muon,2070937600,3.53895767863,0.00446995692809,0.0025807308357,3
loss,Hybrid Muon,2097152000,3.53730996589,0.00256655441351,0.00148180088153,3
loss,Hybrid Muon,2123366400,3.53787802483,0.00326478284433,0.00188492325402,3
loss,Hybrid Muon,2149580800,3.53566453367,0.00587670497395,0.00339291719866,3
loss,Hybrid Muon,2175795200,3.53207538749,0.00568431673118,0.00328184179491,3
loss,Hybrid Muon,2202009600,3.53397240336,0.0045588432526,0.00263204937908,3
loss,Hybrid Muon,2228224000,3.53371024897,0.00269004107168,0.00155309593686,3
loss,Hybrid Muon,2254438400,3.52997565816,0.00542698589718,0.00313327176862,3
loss,Hybrid Muon,2280652800,3.52997139494,0.000352556629721,0.000203548665074,3
loss,Hybrid Muon,2306867200,3.52746805459,0.00430921304162,0.00248792530957,3
loss,Hybrid Muon,2333081600,3.52628506412,0.00172687745162,0.000997013161552,3
loss,Hybrid Muon,2359296000,3.52630359898,0.00459668352394,0.00265389646993,3
loss,Hybrid Muon,2385510400,3.52627188489,0.000154721459925,8.93284765373e-05,3
loss,Hybrid Muon,2411724800,3.52245615413,0.00233577442557,0.00134855999337,3
loss,Hybrid Muon,2437939200,3.52358433828,0.00246899765675,0.00142547646175,3
loss,Hybrid Muon,2464153600,3.52352495904,0.00539393813054,0.00311419163166,3
loss,Hybrid Muon,2490368000,3.52146236857,0.00406417867446,0.00234645465174,3
loss,Hybrid Muon,2516582400,3.51855907122,0.00121245289753,0.000700010006769,3
loss,Hybrid Muon,2542796800,3.52114628265,0.00447513972758,0.00258372312638,3
loss,Hybrid Muon,2569011200,3.51768927385,0.000883143634564,0.000509883215149,3
loss,Hybrid Muon,2595225600,3.51838182534,0.000765032419514,0.000441691673345,3
loss,Hybrid Muon,2621440000,3.5137564677,0.00308463097743,0.00178091252517,3
loss,Hybrid Muon,2647654400,3.51266025588,0.00376056849772,0.00217116523447,3
loss,Hybrid Muon,2673868800,3.51498602509,0.00278669126248,0.00160889695054,3
loss,SCION-style Sign,52428800,5.60485780309,0.00841102594402,0.00485610809294,3
loss,SCION-style Sign,78643200,5.08482662827,0.0094319858745,0.00544555958363,3
loss,SCION-style Sign,104857600,4.75614359121,0.00256398421156,0.00148031697474,3
loss,SCION-style Sign,131072000,4.50930985282,0.0224173966503,0.0129426899906,3
loss,SCION-style Sign,157286400,4.28925981825,0.021795998125,0.0125839253847,3
loss,SCION-style Sign,183500800,4.16327957908,0.0147685852907,0.00852664669313,3
loss,SCION-style Sign,209715200,4.07756754031,0.0137728769951,0.00795177424062,3
loss,SCION-style Sign,235929600,4.0169883504,0.0107608901477,0.00621280282351,3
loss,SCION-style Sign,262144000,3.96551203792,0.0108977369327,0.00629181135163,3
loss,SCION-style Sign,288358400,3.92489921247,0.00694605604568,0.00401030732778,3
loss,SCION-style Sign,314572800,3.8938066421,0.00554175823276,0.00319953560747,3
loss,SCION-style Sign,340787200,3.86692355926,0.00701838178058,0.00405206461029,3
loss,SCION-style Sign,367001600,3.84167400892,0.00266705246702,0.00153982345978,3
loss,SCION-style Sign,393216000,3.81849141275,0.00204710795161,0.00118189832692,3
loss,SCION-style Sign,419430400,3.80174920648,0.00525004274848,0.00303111359409,3
loss,SCION-style Sign,445644800,3.78736754939,0.00446981637081,0.00258064968491,3
loss,SCION-style Sign,471859200,3.76917620877,0.00465331305058,0.00268659154238,3
loss,SCION-style Sign,498073600,3.75705065196,0.00363830895817,0.00210057865639,3
loss,SCION-style Sign,524288000,3.74439359074,0.00109007233916,0.00062935355845,3
loss,SCION-style Sign,550502400,3.73485491832,0.00364321105158,0.00210340888135,3
loss,SCION-style Sign,576716800,3.72236722415,0.00250217080965,0.00144462899051,3
loss,SCION-style Sign,602931200,3.71380057385,0.00527790455265,0.00304719961423,3
loss,SCION-style Sign,629145600,3.7057123589,0.00500877660141,0.00289181851914,3
loss,SCION-style Sign,655360000,3.69319346458,0.000676946511204,0.00039083525047,3
loss,SCION-style Sign,681574400,3.68941333984,0.00230736229408,0.0013321562416,3
loss,SCION-style Sign,707788800,3.68272529448,0.00308831671472,0.00178304048659,3
loss,SCION-style Sign,734003200,3.67632676949,0.00357736553788,0.00206539295629,3
loss,SCION-style Sign,760217600,3.67093052357,0.00461640721168,0.00266528394635,3
loss,SCION-style Sign,786432000,3.66424437925,0.00457189197066,0.00263958305997,3
loss,SCION-style Sign,812646400,3.65527135621,0.00523921868772,0.0030248643197,3
loss,SCION-style Sign,838860800,3.65349897524,0.00438754412568,0.00253314978204,3
loss,SCION-style Sign,865075200,3.64760913988,0.00235666203361,0.00136061945949,3
loss,SCION-style Sign,891289600,3.64396451483,0.00137743330487,0.000795261489356,3
loss,SCION-style Sign,917504000,3.6376535055,0.00133765269237,0.000772294142024,3
loss,SCION-style Sign,943718400,3.63382512197,0.00182285733666,0.00105242717401,3
loss,SCION-style Sign,969932800,3.63131016418,0.0019290176857,0.00111371888011,3
loss,SCION-style Sign,996147200,3.62499110565,0.00355521852498,0.00205260637243,3
loss,SCION-style Sign,1022361600,3.62194009066,0.000972279029569,0.000561345559449,3
loss,SCION-style Sign,1048576000,3.61816226984,0.0012828014806,0.000740625780138,3
loss,SCION-style Sign,1074790400,3.61413390671,0.0043207135687,0.00249456514198,3
loss,SCION-style Sign,1101004800,3.60793044393,0.00459977841349,0.00265568330524,3
loss,SCION-style Sign,1127219200,3.60568424215,0.00298982683145,0.00172617732597,3
loss,SCION-style Sign,1153433600,3.60429711873,0.00357749179927,0.00206546585333,3
loss,SCION-style Sign,1179648000,3.60260383228,0.00639794154945,0.00369385327583,3
loss,SCION-style Sign,1205862400,3.59875514756,0.00228412118464,0.00131873798081,3
loss,SCION-style Sign,1232076800,3.59436576962,0.00611037143131,0.00352782459072,3
loss,SCION-style Sign,1258291200,3.59445287546,0.00575034319132,0.00331996218944,3
loss,SCION-style Sign,1284505600,3.58910480728,0.00382396474307,0.00220776707378,3
loss,SCION-style Sign,1310720000,3.58742683897,0.00573497456102,0.0033110891066,3
loss,SCION-style Sign,1336934400,3.58369596039,0.00783391858462,0.00452291500364,3
loss,SCION-style Sign,1363148800,3.581008283,0.000247340422372,0.000142802059438,3
loss,SCION-style Sign,1389363200,3.58079300543,0.00578482894765,0.00333987255014,3
loss,SCION-style Sign,1415577600,3.57736923347,0.00567978731541,0.00327922673549,3
loss,SCION-style Sign,1441792000,3.57741846263,0.00452045474282,0.00260988576263,3
loss,SCION-style Sign,1468006400,3.5749605902,0.00443926369523,0.00256301008945,3
loss,SCION-style Sign,1494220800,3.56926261629,0.00627245362812,0.00362140279067,3
loss,SCION-style Sign,1520435200,3.56700671201,0.00515326774259,0.00297524051839,3
loss,SCION-style Sign,1546649600,3.56530697286,0.010805954424,0.00623882069553,3
loss,SCION-style Sign,1572864000,3.56340718617,0.00596560940262,0.00344424619448,3
loss,SCION-style Sign,1599078400,3.56446371307,0.00520681095192,0.00300615370471,3
loss,SCION-style Sign,1625292800,3.56440456669,0.005329061573,0.0030767351337,3
loss,SCION-style Sign,1651507200,3.55991212209,0.00713587739204,0.0041199007332,3
loss,SCION-style Sign,1677721600,3.5635590225,0.00426804347527,0.00246415604936,3
loss,SCION-style Sign,1703936000,3.55591109624,0.00743978270699,0.00429536054859,3
loss,SCION-style Sign,1730150400,3.55468510052,0.00965128851972,0.00557217402489,3
loss,SCION-style Sign,1756364800,3.55282327498,0.00502505706126,0.00290121804701,3
loss,SCION-style Sign,1782579200,3.55259735758,0.00879322251999,0.00507676938896,3
loss,SCION-style Sign,1808793600,3.54952854857,0.0035840701972,0.00206926389315,3
loss,SCION-style Sign,1835008000,3.54779431581,0.00807356128699,0.00466127278236,3
loss,SCION-style Sign,1861222400,3.54602524991,0.00219548242519,0.00126756236918,3
loss,SCION-style Sign,1887436800,3.54625448073,0.00733471861619,0.00423470176748,3
loss,SCION-style Sign,1913651200,3.54272786563,0.00763412523926,0.00440756426191,3
loss,SCION-style Sign,1939865600,3.5440486153,0.00638259016104,0.0036849901476,3
loss,SCION-style Sign,1966080000,3.5442768314,0.00467164478064,0.00269717537166,3
loss,SCION-style Sign,1992294400,3.54043137252,0.00721274943546,0.00416428282816,3
loss,SCION-style Sign,2018508800,3.53810425992,0.00711666178228,0.00410880659573,3
loss,SCION-style Sign,2044723200,3.53615731632,0.00483585816699,0.00279198401447,3
loss,SCION-style Sign,2070937600,3.53565697874,0.0100465453878,0.00580037568406,3
loss,SCION-style Sign,2097152000,3.53484274228,0.00808190018632,0.00466608724813,3
loss,SCION-style Sign,2123366400,3.53495399565,0.0110059920856,0.00635431249331,3
loss,SCION-style Sign,2149580800,3.53278101087,0.0123774512564,0.00714612481477,3
loss,SCION-style Sign,2175795200,3.5280645889,0.0132599228088,0.00765562000308,3
loss,SCION-style Sign,2202009600,3.53032200828,0.0116136130521,0.00670512262191,3
loss,SCION-style Sign,2228224000,3.53140904546,0.0108850250706,0.00628447215465,3
loss,SCION-style Sign,2254438400,3.52715823298,0.0111371179955,0.0064300180727,3
loss,SCION-style Sign,2280652800,3.52658400431,0.00806154469344,0.00465433499884,3
loss,SCION-style Sign,2306867200,3.52427134067,0.0101013783874,0.00583203353116,3
loss,SCION-style Sign,2333081600,3.52310074866,0.00943508986096,0.00544735167105,3
loss,SCION-style Sign,2359296000,3.52378857881,0.0112217309808,0.00647886940255,3
loss,SCION-style Sign,2385510400,3.52328649173,0.00900319291194,0.00519799585128,3
loss,SCION-style Sign,2411724800,3.5198372667,0.0106609804891,0.00615511995524,3
loss,SCION-style Sign,2437939200,3.52064985335,0.00952370753276,0.00549851510772,3
loss,SCION-style Sign,2464153600,3.5209267581,0.0139784826272,0.00807048070766,3
loss,SCION-style Sign,2490368000,3.5186834383,0.0101444760894,0.00585691600099,3
loss,SCION-style Sign,2516582400,3.51578367884,0.00892444382832,0.00515253004665,3
loss,SCION-style Sign,2542796800,3.51853739128,0.0101690389567,0.00587109737907,3
loss,SCION-style Sign,2569011200,3.51450198938,0.00947433525073,0.0054700100074,3
loss,SCION-style Sign,2595225600,3.5159517401,0.00887387197581,0.00512333237399,3
loss,SCION-style Sign,2621440000,3.51122449254,0.0079446160625,0.00458682622229,3
loss,SCION-style Sign,2647654400,3.51058423936,0.0118998162864,0.00687036213625,3
loss,SCION-style Sign,2673868800,3.51245517785,0.0106840499538,0.00616843911688,3
loss,AF-Muon,52428800,5.51886188686,0.00838614358809,0.00484174225804,3
loss,AF-Muon,78643200,5.02773433497,0.010646025577,0.00614648573268,3
loss,AF-Muon,104857600,4.71856759965,0.00785345437694,0.0045341939986,3
loss,AF-Muon,131072000,4.48216921111,0.00762150217103,0.00440027633007,3
loss,AF-Muon,157286400,4.28416152711,0.00530972713089,0.00306557238835,3
loss,AF-Muon,183500800,4.16258079703,0.0094222541855,0.00543994099037,3
loss,AF-Muon,209715200,4.06708692829,0.00736572459969,0.00425260308041,3
loss,AF-Muon,235929600,3.9982843632,0.00712841736363,0.00411559368379,3
loss,AF-Muon,262144000,3.94253660768,0.00205177642399,0.00118459367071,3
loss,AF-Muon,288358400,3.89937939833,0.00501192591831,0.0028936367781,3
loss,AF-Muon,314572800,3.867004633,0.00459065470984,0.00265041573248,3
loss,AF-Muon,340787200,3.83824617609,0.000866309714203,0.000500164146697,3
loss,AF-Muon,367001600,3.81236340543,0.00381102101073,0.00220029400643,3
loss,AF-Muon,393216000,3.78967777222,0.00487752682767,0.00281604142693,3
loss,AF-Muon,419430400,3.77216628442,0.00104954879202,0.000605957277603,3
loss,AF-Muon,445644800,3.75761263212,0.0019019507428,0.00109809177334,3
loss,AF-Muon,471859200,3.73862830818,0.00280462419154,0.00161925053196,3
loss,AF-Muon,498073600,3.72619023914,0.00217695024891,0.00125686281222,3
loss,AF-Muon,524288000,3.7132881023,0.00096589726467,0.000557661045767,3
loss,AF-Muon,550502400,3.70306824446,0.00276972786208,0.00159910312675,3
loss,AF-Muon,576716800,3.69131511922,0.00273503138782,0.001579071108,3
loss,AF-Muon,602931200,3.68151328564,0.00537911214939,0.00310563184745,3
loss,AF-Muon,629145600,3.67335574592,0.00338508872435,0.00195438188624,3
loss,AF-Muon,655360000,3.66211966197,0.00108301717922,0.000625280259957,3
loss,AF-Muon,681574400,3.65678536952,0.00207302704544,0.00119686272272,3
loss,AF-Muon,707788800,3.65050579965,0.00214561072317,0.0012387689286,3
loss,AF-Muon,734003200,3.64382939478,0.00294006754915,0.00169744879094,3
loss,AF-Muon,760217600,3.63882198875,0.00268126551459,0.00154802936662,3
loss,AF-Muon,786432000,3.63216111566,0.00339789187032,0.00196177378601,3
loss,AF-Muon,812646400,3.62438158308,0.00415115029313,0.00239666773918,3
loss,AF-Muon,838860800,3.62046653435,0.00224870175684,0.00129828856464,3
loss,AF-Muon,865075200,3.61642858177,0.00169873096766,0.000980762781457,3
loss,AF-Muon,891289600,3.61195784176,0.00318810398374,0.00184065269321,3
loss,AF-Muon,917504000,3.6060531268,0.000383572632678,0.000221455762731,3
loss,AF-Muon,943718400,3.60259379963,0.00324233774018,0.0018719645671,3
loss,AF-Muon,969932800,3.59970973775,0.00139043294333,0.00080276683412,3
loss,AF-Muon,996147200,3.59259524917,0.0010785045972,0.000622674919517,3
loss,AF-Muon,1022361600,3.5903709347,0.00187890568028,0.00108478670029,3
loss,AF-Muon,1048576000,3.58680492421,0.001425174854,0.0008228250856,3
loss,AF-Muon,1074790400,3.58248245746,0.00328974646338,0.0018993360062,3
loss,AF-Muon,1101004800,3.57681513528,0.00393532894719,0.00227206322701,3
loss,AF-Muon,1127219200,3.57414092461,0.00156781918851,0.00090518083053,3
loss,AF-Muon,1153433600,3.57360666836,0.00126520010784,0.000730463622842,3
loss,AF-Muon,1179648000,3.57128096913,0.00505165475814,0.00291657423447,3
loss,AF-Muon,1205862400,3.56832994665,0.00168257955074,0.00097143775655,3
loss,AF-Muon,1232076800,3.56366218189,0.0051316492225,0.00296275905999,3
loss,AF-Muon,1258291200,3.56379513005,0.00267624289093,0.0015451295535,3
loss,AF-Muon,1284505600,3.55860629499,0.000674478946568,0.000389410601364,3
loss,AF-Muon,1310720000,3.55654335057,0.00169533321097,0.000978801085719,3
loss,AF-Muon,1336934400,3.55364801511,0.00531445598768,0.00306830259508,3
loss,AF-Muon,1363148800,3.55115778287,0.00416438152272,0.00240430679315,3
loss,AF-Muon,1389363200,3.55061277608,0.00225019305616,0.0012991495667,3
loss,AF-Muon,1415577600,3.54746748487,0.0031603242189,0.00182461403851,3
loss,AF-Muon,1441792000,3.54769869809,0.0013902159988,0.000802641581141,3
loss,AF-Muon,1468006400,3.54500197421,0.0012622912721,0.000728784205744,3
loss,AF-Muon,1494220800,3.54025072768,0.00269073876874,0.00155349875245,3
loss,AF-Muon,1520435200,3.53748818293,0.00291428835585,0.00168256516675,3
loss,AF-Muon,1546649600,3.535947533,0.00558987273831,0.0032273145302,3
loss,AF-Muon,1572864000,3.5341046764,0.00244625202823,0.001412344267,3
loss,AF-Muon,1599078400,3.53459780425,0.00182097439769,0.00105134005869,3
loss,AF-Muon,1625292800,3.53553305537,0.00270685671919,0.00156280445548,3
loss,AF-Muon,1651507200,3.53125637641,0.00379650647895,0.0021919140376,3
loss,AF-Muon,1677721600,3.53441255589,0.00312644662063,0.00180505479803,3
loss,AF-Muon,1703936000,3.52714330748,0.00212842880485,0.00122884894343,3
loss,AF-Muon,1730150400,3.52556320493,0.00457987726741,0.0026441933732,3
loss,AF-Muon,1756364800,3.52440227638,0.000844552001144,0.000487602325205,3
loss,AF-Muon,1782579200,3.5232240886,0.00321180095243,0.00185433414447,3
loss,AF-Muon,1808793600,3.52100997016,0.00236623312263,0.00136614533032,3
loss,AF-Muon,1835008000,3.51967077235,0.0022884610469,0.00132124360146,3
loss,AF-Muon,1861222400,3.51767323732,0.00567313143531,0.00327538396132,3
loss,AF-Muon,1887436800,3.5164560995,0.00184740712237,0.00106660099941,3
loss,AF-Muon,1913651200,3.51494288156,0.00098446901454,0.000568383450554,3
loss,AF-Muon,1939865600,3.51581855943,0.00494630287398,0.00285574929578,3
loss,AF-Muon,1966080000,3.51674609855,0.00405150971018,0.0023391402218,3
loss,AF-Muon,1992294400,3.51333283067,0.00201508818249,0.0011634117046,3
loss,AF-Muon,2018508800,3.51001712903,0.00044130591124,0.000254788086649,3
loss,AF-Muon,2044723200,3.50948087891,0.00311304219741,0.00179731575067,3
loss,AF-Muon,2070937600,3.5089296261,0.00308070854566,0.00177864790813,3
loss,AF-Muon,2097152000,3.50760822584,0.00224588644434,0.00129666314321,3
loss,AF-Muon,2123366400,3.50800289338,0.00368321689804,0.00212650626757,3
loss,AF-Muon,2149580800,3.50621654208,0.00482672442816,0.0027867106479,3
loss,AF-Muon,2175795200,3.50249972448,0.00522802575699,0.00301840207813,3
loss,AF-Muon,2202009600,3.50521932811,0.00339880875719,0.00196230315089,3
loss,AF-Muon,2228224000,3.50440560699,0.00186597279877,0.00107731989767,3
loss,AF-Muon,2254438400,3.50147852187,0.00355510568241,0.00205254122274,3
loss,AF-Muon,2280652800,3.50173837622,0.0014497326347,0.000837003526898,3
loss,AF-Muon,2306867200,3.49947318658,0.00295923831401,0.00170851703719,3
loss,AF-Muon,2333081600,3.49824841097,0.00177370306331,0.00102404794107,3
loss,AF-Muon,2359296000,3.49883301352,0.00328081909958,0.0018941817903,3
loss,AF-Muon,2385510400,3.49807985455,0.00124399998145,0.000718223724161,3
loss,AF-Muon,2411724800,3.4946031342,0.00278526276597,0.0016080722077,3
loss,AF-Muon,2437939200,3.49641804556,0.0011295538034,0.000652148192457,3
loss,AF-Muon,2464153600,3.4969023933,0.00595649650511,0.00343898486065,3
loss,AF-Muon,2490368000,3.49413500428,0.00302368568131,0.00174572574205,3
loss,AF-Muon,2516582400,3.49179351454,0.00102016399351,0.000588991956269,3
loss,AF-Muon,2542796800,3.49448275308,0.0029973660566,0.00173053009964,3
loss,AF-Muon,2569011200,3.49141353423,0.00258864551805,0.00149455518668,3
loss,AF-Muon,2595225600,3.49235126729,0.00163968263457,0.000946671210452,3
loss,AF-Muon,2621440000,3.48758045862,0.00285542129758,0.00164857825481,3
loss,AF-Muon,2647654400,3.48730578239,0.00241254702873,0.00139288467647,3
loss,AF-Muon,2673868800,3.48983449141,0.00109555664799,0.000632519925631,3
eval_loss,Hybrid Muon,131072000,4.57342937683,0.00566884916634,0.00327291159218,3
eval_loss,Hybrid Muon,262144000,4.04551143203,0.00141709292242,0.000818158980224,3
eval_loss,Hybrid Muon,393216000,3.8741095014,0.000786488061341,0.00045407909393,3
eval_loss,Hybrid Muon,524288000,3.78197980552,0.00299800705589,0.00173090018075,3
eval_loss,Hybrid Muon,655360000,3.72359666538,0.00256863589452,0.00148300262515,3
eval_loss,Hybrid Muon,786432000,3.68312656319,0.00124258936948,0.000717409306964,3
eval_loss,Hybrid Muon,917504000,3.65379000283,0.00198155798999,0.00114405303894,3
eval_loss,Hybrid Muon,1048576000,3.63122265508,0.002068318111,0.00119414401816,3
eval_loss,Hybrid Muon,1179648000,3.61045677545,0.0033997500489,0.00196284660591,3
eval_loss,Hybrid Muon,1310720000,3.5956937089,0.00144787817817,0.000835932855919,3
eval_loss,Hybrid Muon,1441792000,3.58316919269,0.00223158206781,0.00128840450757,3
eval_loss,Hybrid Muon,1572864000,3.57161939522,0.00350554778475,0.00202392895718,3
eval_loss,Hybrid Muon,1703936000,3.56284275159,0.00455233136905,0.00262828974136,3
eval_loss,Hybrid Muon,1835008000,3.55425711382,0.00541433128537,0.00312596562509,3
eval_loss,Hybrid Muon,1966080000,3.54565352143,0.00239772070358,0.00138432469366,3
eval_loss,Hybrid Muon,2097152000,3.53952932644,0.00169311698578,0.000977521547511,3
eval_loss,Hybrid Muon,2228224000,3.53373715239,0.00179178139793,0.00103448547242,3
eval_loss,Hybrid Muon,2359296000,3.52876085662,0.00425978714578,0.0024593892553,3
eval_loss,Hybrid Muon,2490368000,3.52080235481,0.00339559328484,0.00196044669706,3
eval_loss,Hybrid Muon,2621440000,3.51765012663,0.00317656774655,0.00183399224357,3
eval_loss,SCION-style Sign,131072000,4.38450722538,0.0269415998962,0.0155547399525,3
eval_loss,SCION-style Sign,262144000,3.94411376708,0.0101594867452,0.00586558240715,3
eval_loss,SCION-style Sign,393216000,3.81166297725,0.00682349143158,0.00393954461483,3
eval_loss,SCION-style Sign,524288000,3.74154818801,0.00370470299243,0.00213891126995,3
eval_loss,SCION-style Sign,655360000,3.69336883019,0.00262578182226,0.00151599584191,3
eval_loss,SCION-style Sign,786432000,3.66387063089,0.00434757652013,0.00251007447422,3
eval_loss,SCION-style Sign,917504000,3.64077997156,0.00448961705772,0.00259208161683,3
eval_loss,SCION-style Sign,1048576000,3.621110173,0.00634799407916,0.00366501609042,3
eval_loss,SCION-style Sign,1179648000,3.60096515567,0.00785480442967,0.0045349734519,3
eval_loss,SCION-style Sign,1310720000,3.58540521606,0.00551167666195,0.00318216800446,3
eval_loss,SCION-style Sign,1441792000,3.5773577982,0.0063390825732,0.00365987103005,3
eval_loss,SCION-style Sign,1572864000,3.56942807,0.0067871021815,0.00391853527151,3
eval_loss,SCION-style Sign,1703936000,3.56137790498,0.00944956079821,0.00545570647057,3
eval_loss,SCION-style Sign,1835008000,3.55043757053,0.0104925470929,0.00605787488854,3
eval_loss,SCION-style Sign,1966080000,3.54380216234,0.00840557183586,0.00485295916213,3
eval_loss,SCION-style Sign,2097152000,3.5401374572,0.0136953144145,0.00790699346386,3
eval_loss,SCION-style Sign,2228224000,3.53568180428,0.0150725672518,0.0087021507602,3
eval_loss,SCION-style Sign,2359296000,3.52238998126,0.00725320394854,0.00418763925218,3
eval_loss,SCION-style Sign,2490368000,3.52398053232,0.0138059261118,0.00797085515706,3
eval_loss,SCION-style Sign,2621440000,3.51881028551,0.0124053696208,0.00716224348995,3
eval_loss,AF-Muon,131072000,4.369355486,0.00735506988317,0.00424645157696,3
eval_loss,AF-Muon,262144000,3.92056677172,0.00525184299937,0.00303215296943,3
eval_loss,AF-Muon,393216000,3.78030811867,0.000316611632912,0.00018279581149,3
eval_loss,AF-Muon,524288000,3.70662504102,0.00126573308674,0.00073077133835,3
eval_loss,AF-Muon,655360000,3.66322855975,0.000494716459403,0.000285624681009,3
eval_loss,AF-Muon,786432000,3.63251429803,0.0020286469484,0.00117123986175,3
eval_loss,AF-Muon,917504000,3.60719754605,0.00154450589622,0.000891720894946,3
eval_loss,AF-Muon,1048576000,3.58746245676,0.0041625737885,0.00240326309731,3
eval_loss,AF-Muon,1179648000,3.57269096661,0.0027139746844,0.00156691401461,3
eval_loss,AF-Muon,1310720000,3.56012187734,0.00179508712875,0.001036394037,3
eval_loss,AF-Muon,1441792000,3.54681503108,0.00170040478272,0.000981729159033,3
eval_loss,AF-Muon,1572864000,3.53846132404,0.00369604927651,0.00213391504473,3
eval_loss,AF-Muon,1703936000,3.52799037871,0.00201177709436,0.00116150004698,3
eval_loss,AF-Muon,1835008000,3.52167529669,0.00181425152811,0.00104745860813,3
eval_loss,AF-Muon,1966080000,3.5134541806,0.00183633603564,0.0010602091045,3
eval_loss,AF-Muon,2097152000,3.50884192055,0.00348559875,0.0020124113766,3
eval_loss,AF-Muon,2228224000,3.50645425463,0.00268792608392,0.00155187484811,3
eval_loss,AF-Muon,2359296000,3.49875533776,0.00214030297487,0.00123570449869,3
eval_loss,AF-Muon,2490368000,3.49679720415,0.000948168566287,0.000547425376983,3
eval_loss,AF-Muon,2621440000,3.49185178996,0.00193579593243,0.00111763230268,3
eval_ppl,Hybrid Muon,131072000,96.8768029683,0.549948769563,0.317513070148,3
eval_ppl,Hybrid Muon,262144000,57.140440233,0.0809403854814,0.046730953346,3
eval_ppl,Hybrid Muon,393216000,48.1398206887,0.0378548027005,0.0218554805292,3
eval_ppl,Hybrid Muon,524288000,43.9030064108,0.131579156168,0.0759672612331,3
eval_ppl,Hybrid Muon,655360000,41.4131665847,0.10630590225,0.0613757412804,3
eval_ppl,Hybrid Muon,786432000,39.7705654749,0.0494011669501,0.0285217770369,3
eval_ppl,Hybrid Muon,917504000,38.6208123818,0.0765600543571,0.0442019679922,3
eval_ppl,Hybrid Muon,1048576000,37.7590084478,0.0781422140853,0.0451154283372,3
eval_ppl,Hybrid Muon,1179648000,36.9830843571,0.125750648341,0.0726021706702,3
eval_ppl,Hybrid Muon,1310720000,36.4409961122,0.052763832453,0.0304632128702,3
eval_ppl,Hybrid Muon,1441792000,35.9874711178,0.0803593514397,0.0463954931856,3
eval_ppl,Hybrid Muon,1572864000,35.5743008501,0.124681406546,0.0719848436325,3
eval_ppl,Hybrid Muon,1703936000,35.2635432776,0.160615949935,0.0927316619311,3
eval_ppl,Hybrid Muon,1835008000,34.9621789536,0.189018120558,0.109129662786,3
eval_ppl,Hybrid Muon,1966080000,34.662396914,0.0830562652071,0.0479525570752,3
eval_ppl,Hybrid Muon,2097152000,34.4507332693,0.0583540358202,0.0336907182891,3
eval_ppl,Hybrid Muon,2228224000,34.2517693394,0.0614031793365,0.0354511421191,3
eval_ppl,Hybrid Muon,2359296000,34.0819153109,0.14502341456,0.0837293074348,3
eval_ppl,Hybrid Muon,2490368000,33.8116763137,0.114709280215,0.0662274338107,3
eval_ppl,Hybrid Muon,2621440000,33.7052459643,0.107147355722,0.061861554669,3
eval_ppl,SCION-style Sign,131072000,80.218189636,2.17612132767,1.25638423432,3
eval_ppl,SCION-style Sign,262144000,51.632340153,0.525727101286,0.303528683448,3
eval_ppl,SCION-style Sign,393216000,45.2262872422,0.308502171518,0.178113811772,3
eval_ppl,SCION-style Sign,524288000,42.163409245,0.156328945744,0.0902565589075,3
eval_ppl,SCION-style Sign,655360000,40.1800711116,0.105557975875,0.0609439257866,3
eval_ppl,SCION-style Sign,786432000,39.0122982654,0.169818635518,0.0980448349296,3
eval_ppl,SCION-style Sign,917504000,38.1218152,0.171353170717,0.09893079924,3
eval_ppl,SCION-style Sign,1048576000,37.3795438706,0.237129005262,0.13690649502,3
eval_ppl,SCION-style Sign,1179648000,36.6343290369,0.28840492097,0.166510658758,3
eval_ppl,SCION-style Sign,1310720000,36.0683354449,0.198905563378,0.114838180559,3
eval_ppl,SCION-style Sign,1441792000,35.7793601532,0.226865812322,0.130981037814,3
eval_ppl,SCION-style Sign,1572864000,35.4968309482,0.240885758982,0.139075457792,3
eval_ppl,SCION-style Sign,1703936000,35.2127283105,0.331859341758,0.191599080297,3
eval_ppl,SCION-style Sign,1835008000,34.8298326232,0.365609740965,0.211084882364,3
eval_ppl,SCION-style Sign,1966080000,34.5990313238,0.290299977043,0.167604769891,3
eval_ppl,SCION-style Sign,2097152000,34.4738076377,0.470530439952,0.271660876168,3
eval_ppl,SCION-style Sign,2228224000,34.3209986447,0.515669013303,0.297721643643,3
eval_ppl,SCION-style Sign,2359296000,33.8658624379,0.245251109638,0.141595794168,3
eval_ppl,SCION-style Sign,2490368000,33.9213267204,0.466726442289,0.269464637094,3
eval_ppl,SCION-style Sign,2621440000,33.7459856257,0.417191684749,0.240865731493,3
eval_ppl,AF-Muon,131072000,78.9941260338,0.579911627981,0.334812134521,3
eval_ppl,AF-Muon,262144000,50.4294816338,0.26447752124,0.152696168082,3
eval_ppl,AF-Muon,393216000,43.8295458209,0.0138763793625,0.00801153136033,3
eval_ppl,AF-Muon,524288000,40.7161807609,0.0515481625923,0.0297613455489,3
eval_ppl,AF-Muon,655360000,38.9870149751,0.0192864340292,0.0111350278785,3
eval_ppl,AF-Muon,786432000,37.8078090542,0.0767148975583,0.0442913667561,3
eval_ppl,AF-Muon,917504000,36.8626314915,0.056934824582,0.0328713362987,3
eval_ppl,AF-Muon,1048576000,36.1424558478,0.150607775604,0.086953439787,3
eval_ppl,AF-Muon,1179648000,35.6123833002,0.0967132591502,0.0558374262046,3
eval_ppl,AF-Muon,1310720000,35.1675207899,0.0631611367073,0.0364660992803,3
eval_ppl,AF-Muon,1441792000,34.70264798,0.0589929180463,0.0340595771143,3
eval_ppl,AF-Muon,1572864000,34.4140832093,0.127137021675,0.0734025936878,3
eval_ppl,AF-Muon,1703936000,34.0555061522,0.0684799797884,0.0395369347649,3
eval_ppl,AF-Muon,1835008000,33.8411119672,0.0613871263418,0.0354418739182,3
eval_ppl,AF-Muon,1966080000,33.564041632,0.0616137981175,0.0355727429289,3
eval_ppl,AF-Muon,2097152000,33.4096897245,0.116412640501,0.0672108693305,3
eval_ppl,AF-Muon,2228224000,33.3299590447,0.0896214463954,0.0517429662015,3
eval_ppl,AF-Muon,2359296000,33.0743105374,0.0707629768913,0.0408550237569,3
eval_ppl,AF-Muon,2490368000,33.009569484,0.031293982795,0.0180675893907,3
eval_ppl,AF-Muon,2621440000,32.8467576668,0.0635717077409,0.0367031425771,3


==> figs/llama_10b/nanogpt_t5matched_3seeds_mbs16_matrixlr0p02_clip1/nanogpt_t5matched_curves_tail500m_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,Hybrid Muon,524288000,3.78797742044,0.00229660259581,0.00132594412691,3
loss,Hybrid Muon,550502400,3.77506016816,0.00274463534983,0.00158461595805,3
loss,Hybrid Muon,576716800,3.76024223869,0.000712437080527,0.000411325740223,3
loss,Hybrid Muon,602931200,3.74738422602,0.00441459079217,0.00254876518222,3
loss,Hybrid Muon,629145600,3.73686487138,0.00508779180765,0.00293743796973,3
loss,Hybrid Muon,655360000,3.72326724281,0.00133228035582,0.000769192422067,3
loss,Hybrid Muon,681574400,3.71763613199,0.00214595791417,0.00123896937941,3
loss,Hybrid Muon,707788800,3.70862636864,0.00117088020386,0.000676008000889,3
loss,Hybrid Muon,734003200,3.70017671838,0.00409328637,0.00236325998759,3
loss,Hybrid Muon,760217600,3.69344455833,0.00381080545336,0.00220016955433,3
loss,Hybrid Muon,786432000,3.68585325291,0.00408844366118,0.00236046404835,3
loss,Hybrid Muon,812646400,3.67628359854,0.00370199825091,0.00213734968671,3
loss,Hybrid Muon,838860800,3.67133712207,0.0030525164434,0.0017623711903,3
loss,Hybrid Muon,865075200,3.66562427849,0.00235851228117,0.00136168770042,3
loss,Hybrid Muon,891289600,3.66081453264,0.0029807298826,0.0017209252001,3
loss,Hybrid Muon,917504000,3.6540682966,0.00154538828591,0.000892230342871,3
loss,Hybrid Muon,943718400,3.64959132791,0.00224179482822,0.00129430084754,3
loss,Hybrid Muon,969932800,3.64585177551,0.00186386224517,0.00107610136898,3
loss,Hybrid Muon,996147200,3.63810678303,0.00173769157011,0.00100325669577,3
loss,Hybrid Muon,1022361600,3.63518047452,0.000666200049247,0.000384630777767,3
loss,Hybrid Muon,1048576000,3.63079224805,0.000932467749509,0.00053836050619,3
loss,Hybrid Muon,1074790400,3.62563527619,0.0030277775601,0.00174808818937,3
loss,Hybrid Muon,1101004800,3.6188729774,0.00481275317144,0.00277864433907,3
loss,Hybrid Muon,1127219200,3.61579945569,0.00118401266782,0.000683590032488,3
loss,Hybrid Muon,1153433600,3.61470045542,0.00150674418834,0.000869919162741,3
loss,Hybrid Muon,1179648000,3.61178743362,0.00610636147377,0.00352550944065,3
loss,Hybrid Muon,1205862400,3.6082246616,0.0018833648754,0.0010873612178,3
loss,Hybrid Muon,1232076800,3.60314852864,0.00557854522425,0.00322077458691,3
loss,Hybrid Muon,1258291200,3.60313830222,0.00340351146035,0.00196501825782,3
loss,Hybrid Muon,1284505600,3.59735555435,0.000962709295776,0.000555820471067,3
loss,Hybrid Muon,1310720000,3.5945926249,0.00237327543579,0.00137021121172,3
loss,Hybrid Muon,1336934400,3.59146308243,0.00663278752403,0.00382944166247,3
loss,Hybrid Muon,1363148800,3.58810424979,0.00416993303826,0.00240751196214,3
loss,Hybrid Muon,1389363200,3.58749482974,0.00284223143439,0.00164096308375,3
loss,Hybrid Muon,1415577600,3.58388374095,0.00369458600912,0.00213307022691,3
loss,Hybrid Muon,1441792000,3.58345960925,0.000732655143863,0.000422998644533,3
loss,Hybrid Muon,1468006400,3.57987639318,0.00121440741805,0.000701138449715,3
loss,Hybrid Muon,1494220800,3.57543076853,0.00405727693642,0.00234246993142,3
loss,Hybrid Muon,1520435200,3.5722544086,0.00301452841798,0.0017404387936,3
loss,Hybrid Muon,1546649600,3.57013271332,0.00645205039219,0.00372509303075,3
loss,Hybrid Muon,1572864000,3.56827125837,0.00295560948954,0.00170642193441,3
loss,Hybrid Muon,1599078400,3.56823886375,0.00257798807705,0.00148840211025,3
loss,Hybrid Muon,1625292800,3.56912610168,0.00295326374796,0.00170506761987,3
loss,Hybrid Muon,1651507200,3.56410965845,0.00453401663933,0.00261771572723,3
loss,Hybrid Muon,1677721600,3.56794289748,0.00354367090978,0.00204593935368,3
loss,Hybrid Muon,1703936000,3.56071996257,0.00176511080805,0.00101908720018,3
loss,Hybrid Muon,1730150400,3.55815243502,0.00518785282447,0.00299520822472,3
loss,Hybrid Muon,1756364800,3.55721202547,0.00182923651961,0.00105611019701,3
loss,Hybrid Muon,1782579200,3.55552098706,0.00374284458509,0.00216093232874,3
loss,Hybrid Muon,1808793600,3.55300923834,0.00202352693847,0.00116828382264,3
loss,Hybrid Muon,1835008000,3.5517102844,0.00332390282247,0.00191905618931,3
loss,Hybrid Muon,1861222400,3.54978134856,0.00496125514074,0.00286438199102,3
loss,Hybrid Muon,1887436800,3.54881465062,0.00200056103307,0.00115502445097,3
loss,Hybrid Muon,1913651200,3.54622809907,0.00199183990005,0.00114998930248,3
loss,Hybrid Muon,1939865600,3.54749018485,0.00615090610508,0.00355122729553,3
loss,Hybrid Muon,1966080000,3.54707771455,0.00282733630755,0.00163236337825,3
loss,Hybrid Muon,1992294400,3.54420226281,0.00193800248738,0.00111890625778,3
loss,Hybrid Muon,2018508800,3.5408361651,0.00141785757459,0.000818600452363,3
loss,Hybrid Muon,2044723200,3.53948998431,0.00304208394997,0.00175634798741,3
loss,Hybrid Muon,2070937600,3.53895767863,0.00446995692809,0.0025807308357,3
loss,Hybrid Muon,2097152000,3.53730996589,0.00256655441351,0.00148180088153,3
loss,Hybrid Muon,2123366400,3.53787802483,0.00326478284433,0.00188492325402,3
loss,Hybrid Muon,2149580800,3.53566453367,0.00587670497395,0.00339291719866,3
loss,Hybrid Muon,2175795200,3.53207538749,0.00568431673118,0.00328184179491,3
loss,Hybrid Muon,2202009600,3.53397240336,0.0045588432526,0.00263204937908,3
loss,Hybrid Muon,2228224000,3.53371024897,0.00269004107168,0.00155309593686,3
loss,Hybrid Muon,2254438400,3.52997565816,0.00542698589718,0.00313327176862,3
loss,Hybrid Muon,2280652800,3.52997139494,0.000352556629721,0.000203548665074,3
loss,Hybrid Muon,2306867200,3.52746805459,0.00430921304162,0.00248792530957,3
loss,Hybrid Muon,2333081600,3.52628506412,0.00172687745162,0.000997013161552,3
loss,Hybrid Muon,2359296000,3.52630359898,0.00459668352394,0.00265389646993,3
loss,Hybrid Muon,2385510400,3.52627188489,0.000154721459925,8.93284765373e-05,3
loss,Hybrid Muon,2411724800,3.52245615413,0.00233577442557,0.00134855999337,3
loss,Hybrid Muon,2437939200,3.52358433828,0.00246899765675,0.00142547646175,3
loss,Hybrid Muon,2464153600,3.52352495904,0.00539393813054,0.00311419163166,3
loss,Hybrid Muon,2490368000,3.52146236857,0.00406417867446,0.00234645465174,3
loss,Hybrid Muon,2516582400,3.51855907122,0.00121245289753,0.000700010006769,3
loss,Hybrid Muon,2542796800,3.52114628265,0.00447513972758,0.00258372312638,3
loss,Hybrid Muon,2569011200,3.51768927385,0.000883143634564,0.000509883215149,3
loss,Hybrid Muon,2595225600,3.51838182534,0.000765032419514,0.000441691673345,3
loss,Hybrid Muon,2621440000,3.5137564677,0.00308463097743,0.00178091252517,3
loss,Hybrid Muon,2647654400,3.51266025588,0.00376056849772,0.00217116523447,3
loss,Hybrid Muon,2673868800,3.51498602509,0.00278669126248,0.00160889695054,3
loss,SCION-style Sign,524288000,3.74439359074,0.00109007233916,0.00062935355845,3
loss,SCION-style Sign,550502400,3.73485491832,0.00364321105158,0.00210340888135,3
loss,SCION-style Sign,576716800,3.72236722415,0.00250217080965,0.00144462899051,3
loss,SCION-style Sign,602931200,3.71380057385,0.00527790455265,0.00304719961423,3
loss,SCION-style Sign,629145600,3.7057123589,0.00500877660141,0.00289181851914,3
loss,SCION-style Sign,655360000,3.69319346458,0.000676946511204,0.00039083525047,3
loss,SCION-style Sign,681574400,3.68941333984,0.00230736229408,0.0013321562416,3
loss,SCION-style Sign,707788800,3.68272529448,0.00308831671472,0.00178304048659,3
loss,SCION-style Sign,734003200,3.67632676949,0.00357736553788,0.00206539295629,3
loss,SCION-style Sign,760217600,3.67093052357,0.00461640721168,0.00266528394635,3
loss,SCION-style Sign,786432000,3.66424437925,0.00457189197066,0.00263958305997,3
loss,SCION-style Sign,812646400,3.65527135621,0.00523921868772,0.0030248643197,3
loss,SCION-style Sign,838860800,3.65349897524,0.00438754412568,0.00253314978204,3
loss,SCION-style Sign,865075200,3.64760913988,0.00235666203361,0.00136061945949,3
loss,SCION-style Sign,891289600,3.64396451483,0.00137743330487,0.000795261489356,3
loss,SCION-style Sign,917504000,3.6376535055,0.00133765269237,0.000772294142024,3
loss,SCION-style Sign,943718400,3.63382512197,0.00182285733666,0.00105242717401,3
loss,SCION-style Sign,969932800,3.63131016418,0.0019290176857,0.00111371888011,3
loss,SCION-style Sign,996147200,3.62499110565,0.00355521852498,0.00205260637243,3
loss,SCION-style Sign,1022361600,3.62194009066,0.000972279029569,0.000561345559449,3
loss,SCION-style Sign,1048576000,3.61816226984,0.0012828014806,0.000740625780138,3
loss,SCION-style Sign,1074790400,3.61413390671,0.0043207135687,0.00249456514198,3
loss,SCION-style Sign,1101004800,3.60793044393,0.00459977841349,0.00265568330524,3
loss,SCION-style Sign,1127219200,3.60568424215,0.00298982683145,0.00172617732597,3
loss,SCION-style Sign,1153433600,3.60429711873,0.00357749179927,0.00206546585333,3
loss,SCION-style Sign,1179648000,3.60260383228,0.00639794154945,0.00369385327583,3
loss,SCION-style Sign,1205862400,3.59875514756,0.00228412118464,0.00131873798081,3
loss,SCION-style Sign,1232076800,3.59436576962,0.00611037143131,0.00352782459072,3
loss,SCION-style Sign,1258291200,3.59445287546,0.00575034319132,0.00331996218944,3
loss,SCION-style Sign,1284505600,3.58910480728,0.00382396474307,0.00220776707378,3
loss,SCION-style Sign,1310720000,3.58742683897,0.00573497456102,0.0033110891066,3
loss,SCION-style Sign,1336934400,3.58369596039,0.00783391858462,0.00452291500364,3
loss,SCION-style Sign,1363148800,3.581008283,0.000247340422372,0.000142802059438,3
loss,SCION-style Sign,1389363200,3.58079300543,0.00578482894765,0.00333987255014,3
loss,SCION-style Sign,1415577600,3.57736923347,0.00567978731541,0.00327922673549,3
loss,SCION-style Sign,1441792000,3.57741846263,0.00452045474282,0.00260988576263,3
loss,SCION-style Sign,1468006400,3.5749605902,0.00443926369523,0.00256301008945,3
loss,SCION-style Sign,1494220800,3.56926261629,0.00627245362812,0.00362140279067,3
loss,SCION-style Sign,1520435200,3.56700671201,0.00515326774259,0.00297524051839,3
loss,SCION-style Sign,1546649600,3.56530697286,0.010805954424,0.00623882069553,3
loss,SCION-style Sign,1572864000,3.56340718617,0.00596560940262,0.00344424619448,3
loss,SCION-style Sign,1599078400,3.56446371307,0.00520681095192,0.00300615370471,3
loss,SCION-style Sign,1625292800,3.56440456669,0.005329061573,0.0030767351337,3
loss,SCION-style Sign,1651507200,3.55991212209,0.00713587739204,0.0041199007332,3
loss,SCION-style Sign,1677721600,3.5635590225,0.00426804347527,0.00246415604936,3
loss,SCION-style Sign,1703936000,3.55591109624,0.00743978270699,0.00429536054859,3
loss,SCION-style Sign,1730150400,3.55468510052,0.00965128851972,0.00557217402489,3
loss,SCION-style Sign,1756364800,3.55282327498,0.00502505706126,0.00290121804701,3
loss,SCION-style Sign,1782579200,3.55259735758,0.00879322251999,0.00507676938896,3
loss,SCION-style Sign,1808793600,3.54952854857,0.0035840701972,0.00206926389315,3
loss,SCION-style Sign,1835008000,3.54779431581,0.00807356128699,0.00466127278236,3
loss,SCION-style Sign,1861222400,3.54602524991,0.00219548242519,0.00126756236918,3
loss,SCION-style Sign,1887436800,3.54625448073,0.00733471861619,0.00423470176748,3
loss,SCION-style Sign,1913651200,3.54272786563,0.00763412523926,0.00440756426191,3
loss,SCION-style Sign,1939865600,3.5440486153,0.00638259016104,0.0036849901476,3
loss,SCION-style Sign,1966080000,3.5442768314,0.00467164478064,0.00269717537166,3
loss,SCION-style Sign,1992294400,3.54043137252,0.00721274943546,0.00416428282816,3
loss,SCION-style Sign,2018508800,3.53810425992,0.00711666178228,0.00410880659573,3
loss,SCION-style Sign,2044723200,3.53615731632,0.00483585816699,0.00279198401447,3
loss,SCION-style Sign,2070937600,3.53565697874,0.0100465453878,0.00580037568406,3
loss,SCION-style Sign,2097152000,3.53484274228,0.00808190018632,0.00466608724813,3
loss,SCION-style Sign,2123366400,3.53495399565,0.0110059920856,0.00635431249331,3
loss,SCION-style Sign,2149580800,3.53278101087,0.0123774512564,0.00714612481477,3
loss,SCION-style Sign,2175795200,3.5280645889,0.0132599228088,0.00765562000308,3
loss,SCION-style Sign,2202009600,3.53032200828,0.0116136130521,0.00670512262191,3
loss,SCION-style Sign,2228224000,3.53140904546,0.0108850250706,0.00628447215465,3
loss,SCION-style Sign,2254438400,3.52715823298,0.0111371179955,0.0064300180727,3
loss,SCION-style Sign,2280652800,3.52658400431,0.00806154469344,0.00465433499884,3
loss,SCION-style Sign,2306867200,3.52427134067,0.0101013783874,0.00583203353116,3
loss,SCION-style Sign,2333081600,3.52310074866,0.00943508986096,0.00544735167105,3
loss,SCION-style Sign,2359296000,3.52378857881,0.0112217309808,0.00647886940255,3
loss,SCION-style Sign,2385510400,3.52328649173,0.00900319291194,0.00519799585128,3
loss,SCION-style Sign,2411724800,3.5198372667,0.0106609804891,0.00615511995524,3
loss,SCION-style Sign,2437939200,3.52064985335,0.00952370753276,0.00549851510772,3
loss,SCION-style Sign,2464153600,3.5209267581,0.0139784826272,0.00807048070766,3
loss,SCION-style Sign,2490368000,3.5186834383,0.0101444760894,0.00585691600099,3
loss,SCION-style Sign,2516582400,3.51578367884,0.00892444382832,0.00515253004665,3
loss,SCION-style Sign,2542796800,3.51853739128,0.0101690389567,0.00587109737907,3
loss,SCION-style Sign,2569011200,3.51450198938,0.00947433525073,0.0054700100074,3
loss,SCION-style Sign,2595225600,3.5159517401,0.00887387197581,0.00512333237399,3
loss,SCION-style Sign,2621440000,3.51122449254,0.0079446160625,0.00458682622229,3
loss,SCION-style Sign,2647654400,3.51058423936,0.0118998162864,0.00687036213625,3
loss,SCION-style Sign,2673868800,3.51245517785,0.0106840499538,0.00616843911688,3
loss,AF-Muon,524288000,3.7132881023,0.00096589726467,0.000557661045767,3
loss,AF-Muon,550502400,3.70306824446,0.00276972786208,0.00159910312675,3
loss,AF-Muon,576716800,3.69131511922,0.00273503138782,0.001579071108,3
loss,AF-Muon,602931200,3.68151328564,0.00537911214939,0.00310563184745,3
loss,AF-Muon,629145600,3.67335574592,0.00338508872435,0.00195438188624,3
loss,AF-Muon,655360000,3.66211966197,0.00108301717922,0.000625280259957,3
loss,AF-Muon,681574400,3.65678536952,0.00207302704544,0.00119686272272,3
loss,AF-Muon,707788800,3.65050579965,0.00214561072317,0.0012387689286,3
loss,AF-Muon,734003200,3.64382939478,0.00294006754915,0.00169744879094,3
loss,AF-Muon,760217600,3.63882198875,0.00268126551459,0.00154802936662,3
loss,AF-Muon,786432000,3.63216111566,0.00339789187032,0.00196177378601,3
loss,AF-Muon,812646400,3.62438158308,0.00415115029313,0.00239666773918,3
loss,AF-Muon,838860800,3.62046653435,0.00224870175684,0.00129828856464,3
loss,AF-Muon,865075200,3.61642858177,0.00169873096766,0.000980762781457,3
loss,AF-Muon,891289600,3.61195784176,0.00318810398374,0.00184065269321,3
loss,AF-Muon,917504000,3.6060531268,0.000383572632678,0.000221455762731,3
loss,AF-Muon,943718400,3.60259379963,0.00324233774018,0.0018719645671,3
loss,AF-Muon,969932800,3.59970973775,0.00139043294333,0.00080276683412,3
loss,AF-Muon,996147200,3.59259524917,0.0010785045972,0.000622674919517,3
loss,AF-Muon,1022361600,3.5903709347,0.00187890568028,0.00108478670029,3
loss,AF-Muon,1048576000,3.58680492421,0.001425174854,0.0008228250856,3
loss,AF-Muon,1074790400,3.58248245746,0.00328974646338,0.0018993360062,3
loss,AF-Muon,1101004800,3.57681513528,0.00393532894719,0.00227206322701,3
loss,AF-Muon,1127219200,3.57414092461,0.00156781918851,0.00090518083053,3
loss,AF-Muon,1153433600,3.57360666836,0.00126520010784,0.000730463622842,3
loss,AF-Muon,1179648000,3.57128096913,0.00505165475814,0.00291657423447,3
loss,AF-Muon,1205862400,3.56832994665,0.00168257955074,0.00097143775655,3
loss,AF-Muon,1232076800,3.56366218189,0.0051316492225,0.00296275905999,3
loss,AF-Muon,1258291200,3.56379513005,0.00267624289093,0.0015451295535,3
loss,AF-Muon,1284505600,3.55860629499,0.000674478946568,0.000389410601364,3
loss,AF-Muon,1310720000,3.55654335057,0.00169533321097,0.000978801085719,3
loss,AF-Muon,1336934400,3.55364801511,0.00531445598768,0.00306830259508,3
loss,AF-Muon,1363148800,3.55115778287,0.00416438152272,0.00240430679315,3
loss,AF-Muon,1389363200,3.55061277608,0.00225019305616,0.0012991495667,3
loss,AF-Muon,1415577600,3.54746748487,0.0031603242189,0.00182461403851,3
loss,AF-Muon,1441792000,3.54769869809,0.0013902159988,0.000802641581141,3
loss,AF-Muon,1468006400,3.54500197421,0.0012622912721,0.000728784205744,3
loss,AF-Muon,1494220800,3.54025072768,0.00269073876874,0.00155349875245,3
loss,AF-Muon,1520435200,3.53748818293,0.00291428835585,0.00168256516675,3
loss,AF-Muon,1546649600,3.535947533,0.00558987273831,0.0032273145302,3
loss,AF-Muon,1572864000,3.5341046764,0.00244625202823,0.001412344267,3
loss,AF-Muon,1599078400,3.53459780425,0.00182097439769,0.00105134005869,3
loss,AF-Muon,1625292800,3.53553305537,0.00270685671919,0.00156280445548,3
loss,AF-Muon,1651507200,3.53125637641,0.00379650647895,0.0021919140376,3
loss,AF-Muon,1677721600,3.53441255589,0.00312644662063,0.00180505479803,3
loss,AF-Muon,1703936000,3.52714330748,0.00212842880485,0.00122884894343,3
loss,AF-Muon,1730150400,3.52556320493,0.00457987726741,0.0026441933732,3
loss,AF-Muon,1756364800,3.52440227638,0.000844552001144,0.000487602325205,3
loss,AF-Muon,1782579200,3.5232240886,0.00321180095243,0.00185433414447,3
loss,AF-Muon,1808793600,3.52100997016,0.00236623312263,0.00136614533032,3
loss,AF-Muon,1835008000,3.51967077235,0.0022884610469,0.00132124360146,3
loss,AF-Muon,1861222400,3.51767323732,0.00567313143531,0.00327538396132,3
loss,AF-Muon,1887436800,3.5164560995,0.00184740712237,0.00106660099941,3
loss,AF-Muon,1913651200,3.51494288156,0.00098446901454,0.000568383450554,3
loss,AF-Muon,1939865600,3.51581855943,0.00494630287398,0.00285574929578,3
loss,AF-Muon,1966080000,3.51674609855,0.00405150971018,0.0023391402218,3
loss,AF-Muon,1992294400,3.51333283067,0.00201508818249,0.0011634117046,3
loss,AF-Muon,2018508800,3.51001712903,0.00044130591124,0.000254788086649,3
loss,AF-Muon,2044723200,3.50948087891,0.00311304219741,0.00179731575067,3
loss,AF-Muon,2070937600,3.5089296261,0.00308070854566,0.00177864790813,3
loss,AF-Muon,2097152000,3.50760822584,0.00224588644434,0.00129666314321,3
loss,AF-Muon,2123366400,3.50800289338,0.00368321689804,0.00212650626757,3
loss,AF-Muon,2149580800,3.50621654208,0.00482672442816,0.0027867106479,3
loss,AF-Muon,2175795200,3.50249972448,0.00522802575699,0.00301840207813,3
loss,AF-Muon,2202009600,3.50521932811,0.00339880875719,0.00196230315089,3
loss,AF-Muon,2228224000,3.50440560699,0.00186597279877,0.00107731989767,3
loss,AF-Muon,2254438400,3.50147852187,0.00355510568241,0.00205254122274,3
loss,AF-Muon,2280652800,3.50173837622,0.0014497326347,0.000837003526898,3
loss,AF-Muon,2306867200,3.49947318658,0.00295923831401,0.00170851703719,3
loss,AF-Muon,2333081600,3.49824841097,0.00177370306331,0.00102404794107,3
loss,AF-Muon,2359296000,3.49883301352,0.00328081909958,0.0018941817903,3
loss,AF-Muon,2385510400,3.49807985455,0.00124399998145,0.000718223724161,3
loss,AF-Muon,2411724800,3.4946031342,0.00278526276597,0.0016080722077,3
loss,AF-Muon,2437939200,3.49641804556,0.0011295538034,0.000652148192457,3
loss,AF-Muon,2464153600,3.4969023933,0.00595649650511,0.00343898486065,3
loss,AF-Muon,2490368000,3.49413500428,0.00302368568131,0.00174572574205,3
loss,AF-Muon,2516582400,3.49179351454,0.00102016399351,0.000588991956269,3
loss,AF-Muon,2542796800,3.49448275308,0.0029973660566,0.00173053009964,3
loss,AF-Muon,2569011200,3.49141353423,0.00258864551805,0.00149455518668,3
loss,AF-Muon,2595225600,3.49235126729,0.00163968263457,0.000946671210452,3
loss,AF-Muon,2621440000,3.48758045862,0.00285542129758,0.00164857825481,3
loss,AF-Muon,2647654400,3.48730578239,0.00241254702873,0.00139288467647,3
loss,AF-Muon,2673868800,3.48983449141,0.00109555664799,0.000632519925631,3
eval_loss,Hybrid Muon,524288000,3.78197980552,0.00299800705589,0.00173090018075,3
eval_loss,Hybrid Muon,655360000,3.72359666538,0.00256863589452,0.00148300262515,3
eval_loss,Hybrid Muon,786432000,3.68312656319,0.00124258936948,0.000717409306964,3
eval_loss,Hybrid Muon,917504000,3.65379000283,0.00198155798999,0.00114405303894,3
eval_loss,Hybrid Muon,1048576000,3.63122265508,0.002068318111,0.00119414401816,3
eval_loss,Hybrid Muon,1179648000,3.61045677545,0.0033997500489,0.00196284660591,3
eval_loss,Hybrid Muon,1310720000,3.5956937089,0.00144787817817,0.000835932855919,3
eval_loss,Hybrid Muon,1441792000,3.58316919269,0.00223158206781,0.00128840450757,3
eval_loss,Hybrid Muon,1572864000,3.57161939522,0.00350554778475,0.00202392895718,3
eval_loss,Hybrid Muon,1703936000,3.56284275159,0.00455233136905,0.00262828974136,3
eval_loss,Hybrid Muon,1835008000,3.55425711382,0.00541433128537,0.00312596562509,3
eval_loss,Hybrid Muon,1966080000,3.54565352143,0.00239772070358,0.00138432469366,3
eval_loss,Hybrid Muon,2097152000,3.53952932644,0.00169311698578,0.000977521547511,3
eval_loss,Hybrid Muon,2228224000,3.53373715239,0.00179178139793,0.00103448547242,3
eval_loss,Hybrid Muon,2359296000,3.52876085662,0.00425978714578,0.0024593892553,3
eval_loss,Hybrid Muon,2490368000,3.52080235481,0.00339559328484,0.00196044669706,3
eval_loss,Hybrid Muon,2621440000,3.51765012663,0.00317656774655,0.00183399224357,3
eval_loss,SCION-style Sign,524288000,3.74154818801,0.00370470299243,0.00213891126995,3
eval_loss,SCION-style Sign,655360000,3.69336883019,0.00262578182226,0.00151599584191,3
eval_loss,SCION-style Sign,786432000,3.66387063089,0.00434757652013,0.00251007447422,3
eval_loss,SCION-style Sign,917504000,3.64077997156,0.00448961705772,0.00259208161683,3
eval_loss,SCION-style Sign,1048576000,3.621110173,0.00634799407916,0.00366501609042,3
eval_loss,SCION-style Sign,1179648000,3.60096515567,0.00785480442967,0.0045349734519,3
eval_loss,SCION-style Sign,1310720000,3.58540521606,0.00551167666195,0.00318216800446,3
eval_loss,SCION-style Sign,1441792000,3.5773577982,0.0063390825732,0.00365987103005,3
eval_loss,SCION-style Sign,1572864000,3.56942807,0.0067871021815,0.00391853527151,3
eval_loss,SCION-style Sign,1703936000,3.56137790498,0.00944956079821,0.00545570647057,3
eval_loss,SCION-style Sign,1835008000,3.55043757053,0.0104925470929,0.00605787488854,3
eval_loss,SCION-style Sign,1966080000,3.54380216234,0.00840557183586,0.00485295916213,3
eval_loss,SCION-style Sign,2097152000,3.5401374572,0.0136953144145,0.00790699346386,3
eval_loss,SCION-style Sign,2228224000,3.53568180428,0.0150725672518,0.0087021507602,3
eval_loss,SCION-style Sign,2359296000,3.52238998126,0.00725320394854,0.00418763925218,3
eval_loss,SCION-style Sign,2490368000,3.52398053232,0.0138059261118,0.00797085515706,3
eval_loss,SCION-style Sign,2621440000,3.51881028551,0.0124053696208,0.00716224348995,3
eval_loss,AF-Muon,524288000,3.70662504102,0.00126573308674,0.00073077133835,3
eval_loss,AF-Muon,655360000,3.66322855975,0.000494716459403,0.000285624681009,3
eval_loss,AF-Muon,786432000,3.63251429803,0.0020286469484,0.00117123986175,3
eval_loss,AF-Muon,917504000,3.60719754605,0.00154450589622,0.000891720894946,3
eval_loss,AF-Muon,1048576000,3.58746245676,0.0041625737885,0.00240326309731,3
eval_loss,AF-Muon,1179648000,3.57269096661,0.0027139746844,0.00156691401461,3
eval_loss,AF-Muon,1310720000,3.56012187734,0.00179508712875,0.001036394037,3
eval_loss,AF-Muon,1441792000,3.54681503108,0.00170040478272,0.000981729159033,3
eval_loss,AF-Muon,1572864000,3.53846132404,0.00369604927651,0.00213391504473,3
eval_loss,AF-Muon,1703936000,3.52799037871,0.00201177709436,0.00116150004698,3
eval_loss,AF-Muon,1835008000,3.52167529669,0.00181425152811,0.00104745860813,3
eval_loss,AF-Muon,1966080000,3.5134541806,0.00183633603564,0.0010602091045,3
eval_loss,AF-Muon,2097152000,3.50884192055,0.00348559875,0.0020124113766,3
eval_loss,AF-Muon,2228224000,3.50645425463,0.00268792608392,0.00155187484811,3
eval_loss,AF-Muon,2359296000,3.49875533776,0.00214030297487,0.00123570449869,3
eval_loss,AF-Muon,2490368000,3.49679720415,0.000948168566287,0.000547425376983,3
eval_loss,AF-Muon,2621440000,3.49185178996,0.00193579593243,0.00111763230268,3
eval_ppl,Hybrid Muon,524288000,43.9030064108,0.131579156168,0.0759672612331,3
eval_ppl,Hybrid Muon,655360000,41.4131665847,0.10630590225,0.0613757412804,3
eval_ppl,Hybrid Muon,786432000,39.7705654749,0.0494011669501,0.0285217770369,3
eval_ppl,Hybrid Muon,917504000,38.6208123818,0.0765600543571,0.0442019679922,3
eval_ppl,Hybrid Muon,1048576000,37.7590084478,0.0781422140853,0.0451154283372,3
eval_ppl,Hybrid Muon,1179648000,36.9830843571,0.125750648341,0.0726021706702,3
eval_ppl,Hybrid Muon,1310720000,36.4409961122,0.052763832453,0.0304632128702,3
eval_ppl,Hybrid Muon,1441792000,35.9874711178,0.0803593514397,0.0463954931856,3
eval_ppl,Hybrid Muon,1572864000,35.5743008501,0.124681406546,0.0719848436325,3
eval_ppl,Hybrid Muon,1703936000,35.2635432776,0.160615949935,0.0927316619311,3
eval_ppl,Hybrid Muon,1835008000,34.9621789536,0.189018120558,0.109129662786,3
eval_ppl,Hybrid Muon,1966080000,34.662396914,0.0830562652071,0.0479525570752,3
eval_ppl,Hybrid Muon,2097152000,34.4507332693,0.0583540358202,0.0336907182891,3
eval_ppl,Hybrid Muon,2228224000,34.2517693394,0.0614031793365,0.0354511421191,3
eval_ppl,Hybrid Muon,2359296000,34.0819153109,0.14502341456,0.0837293074348,3
eval_ppl,Hybrid Muon,2490368000,33.8116763137,0.114709280215,0.0662274338107,3
eval_ppl,Hybrid Muon,2621440000,33.7052459643,0.107147355722,0.061861554669,3
eval_ppl,SCION-style Sign,524288000,42.163409245,0.156328945744,0.0902565589075,3
eval_ppl,SCION-style Sign,655360000,40.1800711116,0.105557975875,0.0609439257866,3
eval_ppl,SCION-style Sign,786432000,39.0122982654,0.169818635518,0.0980448349296,3
eval_ppl,SCION-style Sign,917504000,38.1218152,0.171353170717,0.09893079924,3
eval_ppl,SCION-style Sign,1048576000,37.3795438706,0.237129005262,0.13690649502,3
eval_ppl,SCION-style Sign,1179648000,36.6343290369,0.28840492097,0.166510658758,3
eval_ppl,SCION-style Sign,1310720000,36.0683354449,0.198905563378,0.114838180559,3
eval_ppl,SCION-style Sign,1441792000,35.7793601532,0.226865812322,0.130981037814,3
eval_ppl,SCION-style Sign,1572864000,35.4968309482,0.240885758982,0.139075457792,3
eval_ppl,SCION-style Sign,1703936000,35.2127283105,0.331859341758,0.191599080297,3
eval_ppl,SCION-style Sign,1835008000,34.8298326232,0.365609740965,0.211084882364,3
eval_ppl,SCION-style Sign,1966080000,34.5990313238,0.290299977043,0.167604769891,3
eval_ppl,SCION-style Sign,2097152000,34.4738076377,0.470530439952,0.271660876168,3
eval_ppl,SCION-style Sign,2228224000,34.3209986447,0.515669013303,0.297721643643,3
eval_ppl,SCION-style Sign,2359296000,33.8658624379,0.245251109638,0.141595794168,3
eval_ppl,SCION-style Sign,2490368000,33.9213267204,0.466726442289,0.269464637094,3
eval_ppl,SCION-style Sign,2621440000,33.7459856257,0.417191684749,0.240865731493,3
eval_ppl,AF-Muon,524288000,40.7161807609,0.0515481625923,0.0297613455489,3
eval_ppl,AF-Muon,655360000,38.9870149751,0.0192864340292,0.0111350278785,3
eval_ppl,AF-Muon,786432000,37.8078090542,0.0767148975583,0.0442913667561,3
eval_ppl,AF-Muon,917504000,36.8626314915,0.056934824582,0.0328713362987,3
eval_ppl,AF-Muon,1048576000,36.1424558478,0.150607775604,0.086953439787,3
eval_ppl,AF-Muon,1179648000,35.6123833002,0.0967132591502,0.0558374262046,3
eval_ppl,AF-Muon,1310720000,35.1675207899,0.0631611367073,0.0364660992803,3
eval_ppl,AF-Muon,1441792000,34.70264798,0.0589929180463,0.0340595771143,3
eval_ppl,AF-Muon,1572864000,34.4140832093,0.127137021675,0.0734025936878,3
eval_ppl,AF-Muon,1703936000,34.0555061522,0.0684799797884,0.0395369347649,3
eval_ppl,AF-Muon,1835008000,33.8411119672,0.0613871263418,0.0354418739182,3
eval_ppl,AF-Muon,1966080000,33.564041632,0.0616137981175,0.0355727429289,3
eval_ppl,AF-Muon,2097152000,33.4096897245,0.116412640501,0.0672108693305,3
eval_ppl,AF-Muon,2228224000,33.3299590447,0.0896214463954,0.0517429662015,3
eval_ppl,AF-Muon,2359296000,33.0743105374,0.0707629768913,0.0408550237569,3
eval_ppl,AF-Muon,2490368000,33.009569484,0.031293982795,0.0180675893907,3
eval_ppl,AF-Muon,2621440000,32.8467576668,0.0635717077409,0.0367031425771,3


==> figs/nanogpt/nanogpt_t5matched_aggregate.csv <==
activation_mode,autocast,aux_wd,best_loss_mean,best_loss_sd,best_ppl_mean,best_ppl_sd,eval_loss_mean,eval_loss_sd,eval_ppl_mean,eval_ppl_sd,grad_norm_mean,grad_norm_sd,master_params,matrix_lr,matrix_rms_mean_mean,matrix_rms_mean_sd,matrix_wd,max_grad_norm,multiplier_mode,muon_lr_multiplier,n,optimizer,params_mean,params_sd,rho_hidden,rho_output,seeds,step_mean,step_sd,tied_cap,tied_max_abs_mean,tied_max_abs_sd,tied_rms_mean,tied_rms_sd,tied_scale,tokens_mean,tokens_sd,train_loss_mean,train_loss_sd,vector_lr,warmdown_frac
all_scaled,bf16,0.01,3.5176501266291886,0.003176567746546591,33.70524596431318,0.10714735572186428,3.5176501266291886,0.003176567746546591,33.70524596431318,0.10714735572186428,0.4148146112759908,0.04016855413567772,fp32,0.02,0.04638862361510595,7.256709319923426e-05,0.1,1.0,muon_only,1.0,3,Hybrid Muon,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,,0.2536752869685491,0.003435644608472587,0.0428772047162056,0.00019041314892200627,,2621440000.0,0.0,3.514986025094986,0.002786691262479882,0.0003,0.0
all_scaled,bf16,0.0,3.5179784654919573,0.011620352669417296,33.71771527973814,0.39048867667430537,3.518810285505701,0.012405369620776577,33.7459856256778,0.41719168474869117,0.8902324835459391,0.4763591627589862,fp32,0.02,0.04700160647432009,0.0003383479928984188,0.1,1.0,muon_only,1.0,3,SCION-style Sign,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,1.0,7.865314960479736,0.032096326346682864,0.5771325826644897,0.040435561475105436,1.0,2621440000.0,0.0,3.512455177853505,0.010684049953828075,0.0003,0.0
all_scaled,bf16,0.0,3.4918517899643526,0.0019357959324269884,32.84675766682471,0.06357170774090415,3.4918517899643526,0.0019357959324269884,32.84675766682471,0.06357170774090415,0.3848521610101064,0.007613481061131148,fp32,0.02,0.04689372330904007,4.803324925346874e-05,0.1,1.0,muon_only,1.0,3,AF-Muon,123587328.0,0.0,50.0,3000.0,"43,44,45",5000.0,0.0,3.0,8.187700748443604,2.0296208904322044,0.38548774520556134,0.0037326980415536555,0.5,2621440000.0,0.0,3.489834491411845,0.0010955566479926128,0.0003,0.0


==> figs/nanogpt/nanogpt_t5matched_curves_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,Hybrid Muon,52428800,5.88891012162,0.00633295252193,0.0036563318433,3
loss,Hybrid Muon,78643200,5.39529085139,0.00758961135954,0.00438186416147,3
loss,Hybrid Muon,104857600,5.01543882698,0.00654709373593,0.00377996633085,3
loss,Hybrid Muon,131072000,4.71445997755,0.0154967073192,0.00894702814227,3
loss,Hybrid Muon,157286400,4.47294204066,0.00469131106943,0.00270852970879,3
loss,Hybrid Muon,183500800,4.32497409875,0.00343784417743,0.00198484026127,3
loss,Hybrid Muon,209715200,4.21803797315,0.0017604548805,0.00101639909915,3
loss,Hybrid Muon,235929600,4.13967496499,0.00322887629434,0.00186419259772,3
loss,Hybrid Muon,262144000,4.07523627371,0.00142887238082,0.000824959853706,3
loss,Hybrid Muon,288358400,4.02265559996,0.00310003455131,0.0017898057827,3
loss,Hybrid Muon,314572800,3.98192216521,0.00259867361242,0.00150034490967,3
loss,Hybrid Muon,340787200,3.94701797282,0.000568921411101,0.000328466929847,3
loss,Hybrid Muon,367001600,3.9139256683,0.00236420988813,0.00136497721533,3
loss,Hybrid Muon,393216000,3.88539717411,0.00452588976357,0.00261302367332,3
loss,Hybrid Muon,419430400,3.86338604803,0.000815269284422,0.000470695940823,3
loss,Hybrid Muon,445644800,3.84346875305,0.00112826573979,0.000651404528587,3
loss,Hybrid Muon,471859200,3.82013131693,0.00288617253847,0.00166633249202,3
loss,Hybrid Muon,498073600,3.80399425338,0.00122265304538,0.000705899064875,3
loss,Hybrid Muon,524288000,3.78797742044,0.00229660259581,0.00132594412691,3
loss,Hybrid Muon,550502400,3.77506016816,0.00274463534983,0.00158461595805,3
loss,Hybrid Muon,576716800,3.76024223869,0.000712437080527,0.000411325740223,3
loss,Hybrid Muon,602931200,3.74738422602,0.00441459079217,0.00254876518222,3
loss,Hybrid Muon,629145600,3.73686487138,0.00508779180765,0.00293743796973,3
loss,Hybrid Muon,655360000,3.72326724281,0.00133228035582,0.000769192422067,3
loss,Hybrid Muon,681574400,3.71763613199,0.00214595791417,0.00123896937941,3
loss,Hybrid Muon,707788800,3.70862636864,0.00117088020386,0.000676008000889,3
loss,Hybrid Muon,734003200,3.70017671838,0.00409328637,0.00236325998759,3
loss,Hybrid Muon,760217600,3.69344455833,0.00381080545336,0.00220016955433,3
loss,Hybrid Muon,786432000,3.68585325291,0.00408844366118,0.00236046404835,3
loss,Hybrid Muon,812646400,3.67628359854,0.00370199825091,0.00213734968671,3
loss,Hybrid Muon,838860800,3.67133712207,0.0030525164434,0.0017623711903,3
loss,Hybrid Muon,865075200,3.66562427849,0.00235851228117,0.00136168770042,3
loss,Hybrid Muon,891289600,3.66081453264,0.0029807298826,0.0017209252001,3
loss,Hybrid Muon,917504000,3.6540682966,0.00154538828591,0.000892230342871,3
loss,Hybrid Muon,943718400,3.64959132791,0.00224179482822,0.00129430084754,3
loss,Hybrid Muon,969932800,3.64585177551,0.00186386224517,0.00107610136898,3
loss,Hybrid Muon,996147200,3.63810678303,0.00173769157011,0.00100325669577,3
loss,Hybrid Muon,1022361600,3.63518047452,0.000666200049247,0.000384630777767,3
loss,Hybrid Muon,1048576000,3.63079224805,0.000932467749509,0.00053836050619,3
loss,Hybrid Muon,1074790400,3.62563527619,0.0030277775601,0.00174808818937,3
loss,Hybrid Muon,1101004800,3.6188729774,0.00481275317144,0.00277864433907,3
loss,Hybrid Muon,1127219200,3.61579945569,0.00118401266782,0.000683590032488,3
loss,Hybrid Muon,1153433600,3.61470045542,0.00150674418834,0.000869919162741,3
loss,Hybrid Muon,1179648000,3.61178743362,0.00610636147377,0.00352550944065,3
loss,Hybrid Muon,1205862400,3.6082246616,0.0018833648754,0.0010873612178,3
loss,Hybrid Muon,1232076800,3.60314852864,0.00557854522425,0.00322077458691,3
loss,Hybrid Muon,1258291200,3.60313830222,0.00340351146035,0.00196501825782,3
loss,Hybrid Muon,1284505600,3.59735555435,0.000962709295776,0.000555820471067,3
loss,Hybrid Muon,1310720000,3.5945926249,0.00237327543579,0.00137021121172,3
loss,Hybrid Muon,1336934400,3.59146308243,0.00663278752403,0.00382944166247,3
loss,Hybrid Muon,1363148800,3.58810424979,0.00416993303826,0.00240751196214,3
loss,Hybrid Muon,1389363200,3.58749482974,0.00284223143439,0.00164096308375,3
loss,Hybrid Muon,1415577600,3.58388374095,0.00369458600912,0.00213307022691,3
loss,Hybrid Muon,1441792000,3.58345960925,0.000732655143863,0.000422998644533,3
loss,Hybrid Muon,1468006400,3.57987639318,0.00121440741805,0.000701138449715,3
loss,Hybrid Muon,1494220800,3.57543076853,0.00405727693642,0.00234246993142,3
loss,Hybrid Muon,1520435200,3.5722544086,0.00301452841798,0.0017404387936,3
loss,Hybrid Muon,1546649600,3.57013271332,0.00645205039219,0.00372509303075,3
loss,Hybrid Muon,1572864000,3.56827125837,0.00295560948954,0.00170642193441,3
loss,Hybrid Muon,1599078400,3.56823886375,0.00257798807705,0.00148840211025,3
loss,Hybrid Muon,1625292800,3.56912610168,0.00295326374796,0.00170506761987,3
loss,Hybrid Muon,1651507200,3.56410965845,0.00453401663933,0.00261771572723,3
loss,Hybrid Muon,1677721600,3.56794289748,0.00354367090978,0.00204593935368,3
loss,Hybrid Muon,1703936000,3.56071996257,0.00176511080805,0.00101908720018,3
loss,Hybrid Muon,1730150400,3.55815243502,0.00518785282447,0.00299520822472,3
loss,Hybrid Muon,1756364800,3.55721202547,0.00182923651961,0.00105611019701,3
loss,Hybrid Muon,1782579200,3.55552098706,0.00374284458509,0.00216093232874,3
loss,Hybrid Muon,1808793600,3.55300923834,0.00202352693847,0.00116828382264,3
loss,Hybrid Muon,1835008000,3.5517102844,0.00332390282247,0.00191905618931,3
loss,Hybrid Muon,1861222400,3.54978134856,0.00496125514074,0.00286438199102,3
loss,Hybrid Muon,1887436800,3.54881465062,0.00200056103307,0.00115502445097,3
loss,Hybrid Muon,1913651200,3.54622809907,0.00199183990005,0.00114998930248,3
loss,Hybrid Muon,1939865600,3.54749018485,0.00615090610508,0.00355122729553,3
loss,Hybrid Muon,1966080000,3.54707771455,0.00282733630755,0.00163236337825,3
loss,Hybrid Muon,1992294400,3.54420226281,0.00193800248738,0.00111890625778,3
loss,Hybrid Muon,2018508800,3.5408361651,0.00141785757459,0.000818600452363,3
loss,Hybrid Muon,2044723200,3.53948998431,0.00304208394997,0.00175634798741,3
loss,Hybrid Muon,2070937600,3.53895767863,0.00446995692809,0.0025807308357,3
loss,Hybrid Muon,2097152000,3.53730996589,0.00256655441351,0.00148180088153,3
loss,Hybrid Muon,2123366400,3.53787802483,0.00326478284433,0.00188492325402,3
loss,Hybrid Muon,2149580800,3.53566453367,0.00587670497395,0.00339291719866,3
loss,Hybrid Muon,2175795200,3.53207538749,0.00568431673118,0.00328184179491,3
loss,Hybrid Muon,2202009600,3.53397240336,0.0045588432526,0.00263204937908,3
loss,Hybrid Muon,2228224000,3.53371024897,0.00269004107168,0.00155309593686,3
loss,Hybrid Muon,2254438400,3.52997565816,0.00542698589718,0.00313327176862,3
loss,Hybrid Muon,2280652800,3.52997139494,0.000352556629721,0.000203548665074,3
loss,Hybrid Muon,2306867200,3.52746805459,0.00430921304162,0.00248792530957,3
loss,Hybrid Muon,2333081600,3.52628506412,0.00172687745162,0.000997013161552,3
loss,Hybrid Muon,2359296000,3.52630359898,0.00459668352394,0.00265389646993,3
loss,Hybrid Muon,2385510400,3.52627188489,0.000154721459925,8.93284765373e-05,3
loss,Hybrid Muon,2411724800,3.52245615413,0.00233577442557,0.00134855999337,3
loss,Hybrid Muon,2437939200,3.52358433828,0.00246899765675,0.00142547646175,3
loss,Hybrid Muon,2464153600,3.52352495904,0.00539393813054,0.00311419163166,3
loss,Hybrid Muon,2490368000,3.52146236857,0.00406417867446,0.00234645465174,3
loss,Hybrid Muon,2516582400,3.51855907122,0.00121245289753,0.000700010006769,3
loss,Hybrid Muon,2542796800,3.52114628265,0.00447513972758,0.00258372312638,3
loss,Hybrid Muon,2569011200,3.51768927385,0.000883143634564,0.000509883215149,3
loss,Hybrid Muon,2595225600,3.51838182534,0.000765032419514,0.000441691673345,3
loss,Hybrid Muon,2621440000,3.5137564677,0.00308463097743,0.00178091252517,3
loss,Hybrid Muon,2647654400,3.51266025588,0.00376056849772,0.00217116523447,3
loss,Hybrid Muon,2673868800,3.51498602509,0.00278669126248,0.00160889695054,3
loss,SCION-style Sign,52428800,5.60485780309,0.00841102594402,0.00485610809294,3
loss,SCION-style Sign,78643200,5.08482662827,0.0094319858745,0.00544555958363,3
loss,SCION-style Sign,104857600,4.75614359121,0.00256398421156,0.00148031697474,3
loss,SCION-style Sign,131072000,4.50930985282,0.0224173966503,0.0129426899906,3
loss,SCION-style Sign,157286400,4.28925981825,0.021795998125,0.0125839253847,3
loss,SCION-style Sign,183500800,4.16327957908,0.0147685852907,0.00852664669313,3
loss,SCION-style Sign,209715200,4.07756754031,0.0137728769951,0.00795177424062,3
loss,SCION-style Sign,235929600,4.0169883504,0.0107608901477,0.00621280282351,3
loss,SCION-style Sign,262144000,3.96551203792,0.0108977369327,0.00629181135163,3
loss,SCION-style Sign,288358400,3.92489921247,0.00694605604568,0.00401030732778,3
loss,SCION-style Sign,314572800,3.8938066421,0.00554175823276,0.00319953560747,3
loss,SCION-style Sign,340787200,3.86692355926,0.00701838178058,0.00405206461029,3
loss,SCION-style Sign,367001600,3.84167400892,0.00266705246702,0.00153982345978,3
loss,SCION-style Sign,393216000,3.81849141275,0.00204710795161,0.00118189832692,3
loss,SCION-style Sign,419430400,3.80174920648,0.00525004274848,0.00303111359409,3
loss,SCION-style Sign,445644800,3.78736754939,0.00446981637081,0.00258064968491,3
loss,SCION-style Sign,471859200,3.76917620877,0.00465331305058,0.00268659154238,3
loss,SCION-style Sign,498073600,3.75705065196,0.00363830895817,0.00210057865639,3
loss,SCION-style Sign,524288000,3.74439359074,0.00109007233916,0.00062935355845,3
loss,SCION-style Sign,550502400,3.73485491832,0.00364321105158,0.00210340888135,3
loss,SCION-style Sign,576716800,3.72236722415,0.00250217080965,0.00144462899051,3
loss,SCION-style Sign,602931200,3.71380057385,0.00527790455265,0.00304719961423,3
loss,SCION-style Sign,629145600,3.7057123589,0.00500877660141,0.00289181851914,3
loss,SCION-style Sign,655360000,3.69319346458,0.000676946511204,0.00039083525047,3
loss,SCION-style Sign,681574400,3.68941333984,0.00230736229408,0.0013321562416,3
loss,SCION-style Sign,707788800,3.68272529448,0.00308831671472,0.00178304048659,3
loss,SCION-style Sign,734003200,3.67632676949,0.00357736553788,0.00206539295629,3
loss,SCION-style Sign,760217600,3.67093052357,0.00461640721168,0.00266528394635,3
loss,SCION-style Sign,786432000,3.66424437925,0.00457189197066,0.00263958305997,3
loss,SCION-style Sign,812646400,3.65527135621,0.00523921868772,0.0030248643197,3
loss,SCION-style Sign,838860800,3.65349897524,0.00438754412568,0.00253314978204,3
loss,SCION-style Sign,865075200,3.64760913988,0.00235666203361,0.00136061945949,3
loss,SCION-style Sign,891289600,3.64396451483,0.00137743330487,0.000795261489356,3
loss,SCION-style Sign,917504000,3.6376535055,0.00133765269237,0.000772294142024,3
loss,SCION-style Sign,943718400,3.63382512197,0.00182285733666,0.00105242717401,3
loss,SCION-style Sign,969932800,3.63131016418,0.0019290176857,0.00111371888011,3
loss,SCION-style Sign,996147200,3.62499110565,0.00355521852498,0.00205260637243,3
loss,SCION-style Sign,1022361600,3.62194009066,0.000972279029569,0.000561345559449,3
loss,SCION-style Sign,1048576000,3.61816226984,0.0012828014806,0.000740625780138,3
loss,SCION-style Sign,1074790400,3.61413390671,0.0043207135687,0.00249456514198,3
loss,SCION-style Sign,1101004800,3.60793044393,0.00459977841349,0.00265568330524,3
loss,SCION-style Sign,1127219200,3.60568424215,0.00298982683145,0.00172617732597,3
loss,SCION-style Sign,1153433600,3.60429711873,0.00357749179927,0.00206546585333,3
loss,SCION-style Sign,1179648000,3.60260383228,0.00639794154945,0.00369385327583,3
loss,SCION-style Sign,1205862400,3.59875514756,0.00228412118464,0.00131873798081,3
loss,SCION-style Sign,1232076800,3.59436576962,0.00611037143131,0.00352782459072,3
loss,SCION-style Sign,1258291200,3.59445287546,0.00575034319132,0.00331996218944,3
loss,SCION-style Sign,1284505600,3.58910480728,0.00382396474307,0.00220776707378,3
loss,SCION-style Sign,1310720000,3.58742683897,0.00573497456102,0.0033110891066,3
loss,SCION-style Sign,1336934400,3.58369596039,0.00783391858462,0.00452291500364,3
loss,SCION-style Sign,1363148800,3.581008283,0.000247340422372,0.000142802059438,3
loss,SCION-style Sign,1389363200,3.58079300543,0.00578482894765,0.00333987255014,3
loss,SCION-style Sign,1415577600,3.57736923347,0.00567978731541,0.00327922673549,3
loss,SCION-style Sign,1441792000,3.57741846263,0.00452045474282,0.00260988576263,3
loss,SCION-style Sign,1468006400,3.5749605902,0.00443926369523,0.00256301008945,3
loss,SCION-style Sign,1494220800,3.56926261629,0.00627245362812,0.00362140279067,3
loss,SCION-style Sign,1520435200,3.56700671201,0.00515326774259,0.00297524051839,3
loss,SCION-style Sign,1546649600,3.56530697286,0.010805954424,0.00623882069553,3
loss,SCION-style Sign,1572864000,3.56340718617,0.00596560940262,0.00344424619448,3
loss,SCION-style Sign,1599078400,3.56446371307,0.00520681095192,0.00300615370471,3
loss,SCION-style Sign,1625292800,3.56440456669,0.005329061573,0.0030767351337,3
loss,SCION-style Sign,1651507200,3.55991212209,0.00713587739204,0.0041199007332,3
loss,SCION-style Sign,1677721600,3.5635590225,0.00426804347527,0.00246415604936,3
loss,SCION-style Sign,1703936000,3.55591109624,0.00743978270699,0.00429536054859,3
loss,SCION-style Sign,1730150400,3.55468510052,0.00965128851972,0.00557217402489,3
loss,SCION-style Sign,1756364800,3.55282327498,0.00502505706126,0.00290121804701,3
loss,SCION-style Sign,1782579200,3.55259735758,0.00879322251999,0.00507676938896,3
loss,SCION-style Sign,1808793600,3.54952854857,0.0035840701972,0.00206926389315,3
loss,SCION-style Sign,1835008000,3.54779431581,0.00807356128699,0.00466127278236,3
loss,SCION-style Sign,1861222400,3.54602524991,0.00219548242519,0.00126756236918,3
loss,SCION-style Sign,1887436800,3.54625448073,0.00733471861619,0.00423470176748,3
loss,SCION-style Sign,1913651200,3.54272786563,0.00763412523926,0.00440756426191,3
loss,SCION-style Sign,1939865600,3.5440486153,0.00638259016104,0.0036849901476,3
loss,SCION-style Sign,1966080000,3.5442768314,0.00467164478064,0.00269717537166,3
loss,SCION-style Sign,1992294400,3.54043137252,0.00721274943546,0.00416428282816,3
loss,SCION-style Sign,2018508800,3.53810425992,0.00711666178228,0.00410880659573,3
loss,SCION-style Sign,2044723200,3.53615731632,0.00483585816699,0.00279198401447,3
loss,SCION-style Sign,2070937600,3.53565697874,0.0100465453878,0.00580037568406,3
loss,SCION-style Sign,2097152000,3.53484274228,0.00808190018632,0.00466608724813,3
loss,SCION-style Sign,2123366400,3.53495399565,0.0110059920856,0.00635431249331,3
loss,SCION-style Sign,2149580800,3.53278101087,0.0123774512564,0.00714612481477,3
loss,SCION-style Sign,2175795200,3.5280645889,0.0132599228088,0.00765562000308,3
loss,SCION-style Sign,2202009600,3.53032200828,0.0116136130521,0.00670512262191,3
loss,SCION-style Sign,2228224000,3.53140904546,0.0108850250706,0.00628447215465,3
loss,SCION-style Sign,2254438400,3.52715823298,0.0111371179955,0.0064300180727,3
loss,SCION-style Sign,2280652800,3.52658400431,0.00806154469344,0.00465433499884,3
loss,SCION-style Sign,2306867200,3.52427134067,0.0101013783874,0.00583203353116,3
loss,SCION-style Sign,2333081600,3.52310074866,0.00943508986096,0.00544735167105,3
loss,SCION-style Sign,2359296000,3.52378857881,0.0112217309808,0.00647886940255,3
loss,SCION-style Sign,2385510400,3.52328649173,0.00900319291194,0.00519799585128,3
loss,SCION-style Sign,2411724800,3.5198372667,0.0106609804891,0.00615511995524,3
loss,SCION-style Sign,2437939200,3.52064985335,0.00952370753276,0.00549851510772,3
loss,SCION-style Sign,2464153600,3.5209267581,0.0139784826272,0.00807048070766,3
loss,SCION-style Sign,2490368000,3.5186834383,0.0101444760894,0.00585691600099,3
loss,SCION-style Sign,2516582400,3.51578367884,0.00892444382832,0.00515253004665,3
loss,SCION-style Sign,2542796800,3.51853739128,0.0101690389567,0.00587109737907,3
loss,SCION-style Sign,2569011200,3.51450198938,0.00947433525073,0.0054700100074,3
loss,SCION-style Sign,2595225600,3.5159517401,0.00887387197581,0.00512333237399,3
loss,SCION-style Sign,2621440000,3.51122449254,0.0079446160625,0.00458682622229,3
loss,SCION-style Sign,2647654400,3.51058423936,0.0118998162864,0.00687036213625,3
loss,SCION-style Sign,2673868800,3.51245517785,0.0106840499538,0.00616843911688,3
loss,AF-Muon,52428800,5.51886188686,0.00838614358809,0.00484174225804,3
loss,AF-Muon,78643200,5.02773433497,0.010646025577,0.00614648573268,3
loss,AF-Muon,104857600,4.71856759965,0.00785345437694,0.0045341939986,3
loss,AF-Muon,131072000,4.48216921111,0.00762150217103,0.00440027633007,3
loss,AF-Muon,157286400,4.28416152711,0.00530972713089,0.00306557238835,3
loss,AF-Muon,183500800,4.16258079703,0.0094222541855,0.00543994099037,3
loss,AF-Muon,209715200,4.06708692829,0.00736572459969,0.00425260308041,3
loss,AF-Muon,235929600,3.9982843632,0.00712841736363,0.00411559368379,3
loss,AF-Muon,262144000,3.94253660768,0.00205177642399,0.00118459367071,3
loss,AF-Muon,288358400,3.89937939833,0.00501192591831,0.0028936367781,3
loss,AF-Muon,314572800,3.867004633,0.00459065470984,0.00265041573248,3
loss,AF-Muon,340787200,3.83824617609,0.000866309714203,0.000500164146697,3
loss,AF-Muon,367001600,3.81236340543,0.00381102101073,0.00220029400643,3
loss,AF-Muon,393216000,3.78967777222,0.00487752682767,0.00281604142693,3
loss,AF-Muon,419430400,3.77216628442,0.00104954879202,0.000605957277603,3
loss,AF-Muon,445644800,3.75761263212,0.0019019507428,0.00109809177334,3
loss,AF-Muon,471859200,3.73862830818,0.00280462419154,0.00161925053196,3
loss,AF-Muon,498073600,3.72619023914,0.00217695024891,0.00125686281222,3
loss,AF-Muon,524288000,3.7132881023,0.00096589726467,0.000557661045767,3
loss,AF-Muon,550502400,3.70306824446,0.00276972786208,0.00159910312675,3
loss,AF-Muon,576716800,3.69131511922,0.00273503138782,0.001579071108,3
loss,AF-Muon,602931200,3.68151328564,0.00537911214939,0.00310563184745,3
loss,AF-Muon,629145600,3.67335574592,0.00338508872435,0.00195438188624,3
loss,AF-Muon,655360000,3.66211966197,0.00108301717922,0.000625280259957,3
loss,AF-Muon,681574400,3.65678536952,0.00207302704544,0.00119686272272,3
loss,AF-Muon,707788800,3.65050579965,0.00214561072317,0.0012387689286,3
loss,AF-Muon,734003200,3.64382939478,0.00294006754915,0.00169744879094,3
loss,AF-Muon,760217600,3.63882198875,0.00268126551459,0.00154802936662,3
loss,AF-Muon,786432000,3.63216111566,0.00339789187032,0.00196177378601,3
loss,AF-Muon,812646400,3.62438158308,0.00415115029313,0.00239666773918,3
loss,AF-Muon,838860800,3.62046653435,0.00224870175684,0.00129828856464,3
loss,AF-Muon,865075200,3.61642858177,0.00169873096766,0.000980762781457,3
loss,AF-Muon,891289600,3.61195784176,0.00318810398374,0.00184065269321,3
loss,AF-Muon,917504000,3.6060531268,0.000383572632678,0.000221455762731,3
loss,AF-Muon,943718400,3.60259379963,0.00324233774018,0.0018719645671,3
loss,AF-Muon,969932800,3.59970973775,0.00139043294333,0.00080276683412,3
loss,AF-Muon,996147200,3.59259524917,0.0010785045972,0.000622674919517,3
loss,AF-Muon,1022361600,3.5903709347,0.00187890568028,0.00108478670029,3
loss,AF-Muon,1048576000,3.58680492421,0.001425174854,0.0008228250856,3
loss,AF-Muon,1074790400,3.58248245746,0.00328974646338,0.0018993360062,3
loss,AF-Muon,1101004800,3.57681513528,0.00393532894719,0.00227206322701,3
loss,AF-Muon,1127219200,3.57414092461,0.00156781918851,0.00090518083053,3
loss,AF-Muon,1153433600,3.57360666836,0.00126520010784,0.000730463622842,3
loss,AF-Muon,1179648000,3.57128096913,0.00505165475814,0.00291657423447,3
loss,AF-Muon,1205862400,3.56832994665,0.00168257955074,0.00097143775655,3
loss,AF-Muon,1232076800,3.56366218189,0.0051316492225,0.00296275905999,3
loss,AF-Muon,1258291200,3.56379513005,0.00267624289093,0.0015451295535,3
loss,AF-Muon,1284505600,3.55860629499,0.000674478946568,0.000389410601364,3
loss,AF-Muon,1310720000,3.55654335057,0.00169533321097,0.000978801085719,3
loss,AF-Muon,1336934400,3.55364801511,0.00531445598768,0.00306830259508,3
loss,AF-Muon,1363148800,3.55115778287,0.00416438152272,0.00240430679315,3
loss,AF-Muon,1389363200,3.55061277608,0.00225019305616,0.0012991495667,3
loss,AF-Muon,1415577600,3.54746748487,0.0031603242189,0.00182461403851,3
loss,AF-Muon,1441792000,3.54769869809,0.0013902159988,0.000802641581141,3
loss,AF-Muon,1468006400,3.54500197421,0.0012622912721,0.000728784205744,3
loss,AF-Muon,1494220800,3.54025072768,0.00269073876874,0.00155349875245,3
loss,AF-Muon,1520435200,3.53748818293,0.00291428835585,0.00168256516675,3
loss,AF-Muon,1546649600,3.535947533,0.00558987273831,0.0032273145302,3
loss,AF-Muon,1572864000,3.5341046764,0.00244625202823,0.001412344267,3
loss,AF-Muon,1599078400,3.53459780425,0.00182097439769,0.00105134005869,3
loss,AF-Muon,1625292800,3.53553305537,0.00270685671919,0.00156280445548,3
loss,AF-Muon,1651507200,3.53125637641,0.00379650647895,0.0021919140376,3
loss,AF-Muon,1677721600,3.53441255589,0.00312644662063,0.00180505479803,3
loss,AF-Muon,1703936000,3.52714330748,0.00212842880485,0.00122884894343,3
loss,AF-Muon,1730150400,3.52556320493,0.00457987726741,0.0026441933732,3
loss,AF-Muon,1756364800,3.52440227638,0.000844552001144,0.000487602325205,3
loss,AF-Muon,1782579200,3.5232240886,0.00321180095243,0.00185433414447,3
loss,AF-Muon,1808793600,3.52100997016,0.00236623312263,0.00136614533032,3
loss,AF-Muon,1835008000,3.51967077235,0.0022884610469,0.00132124360146,3
loss,AF-Muon,1861222400,3.51767323732,0.00567313143531,0.00327538396132,3
loss,AF-Muon,1887436800,3.5164560995,0.00184740712237,0.00106660099941,3
loss,AF-Muon,1913651200,3.51494288156,0.00098446901454,0.000568383450554,3
loss,AF-Muon,1939865600,3.51581855943,0.00494630287398,0.00285574929578,3
loss,AF-Muon,1966080000,3.51674609855,0.00405150971018,0.0023391402218,3
loss,AF-Muon,1992294400,3.51333283067,0.00201508818249,0.0011634117046,3
loss,AF-Muon,2018508800,3.51001712903,0.00044130591124,0.000254788086649,3
loss,AF-Muon,2044723200,3.50948087891,0.00311304219741,0.00179731575067,3
loss,AF-Muon,2070937600,3.5089296261,0.00308070854566,0.00177864790813,3
loss,AF-Muon,2097152000,3.50760822584,0.00224588644434,0.00129666314321,3
loss,AF-Muon,2123366400,3.50800289338,0.00368321689804,0.00212650626757,3
loss,AF-Muon,2149580800,3.50621654208,0.00482672442816,0.0027867106479,3
loss,AF-Muon,2175795200,3.50249972448,0.00522802575699,0.00301840207813,3
loss,AF-Muon,2202009600,3.50521932811,0.00339880875719,0.00196230315089,3
loss,AF-Muon,2228224000,3.50440560699,0.00186597279877,0.00107731989767,3
loss,AF-Muon,2254438400,3.50147852187,0.00355510568241,0.00205254122274,3
loss,AF-Muon,2280652800,3.50173837622,0.0014497326347,0.000837003526898,3
loss,AF-Muon,2306867200,3.49947318658,0.00295923831401,0.00170851703719,3
loss,AF-Muon,2333081600,3.49824841097,0.00177370306331,0.00102404794107,3
loss,AF-Muon,2359296000,3.49883301352,0.00328081909958,0.0018941817903,3
loss,AF-Muon,2385510400,3.49807985455,0.00124399998145,0.000718223724161,3
loss,AF-Muon,2411724800,3.4946031342,0.00278526276597,0.0016080722077,3
loss,AF-Muon,2437939200,3.49641804556,0.0011295538034,0.000652148192457,3
loss,AF-Muon,2464153600,3.4969023933,0.00595649650511,0.00343898486065,3
loss,AF-Muon,2490368000,3.49413500428,0.00302368568131,0.00174572574205,3
loss,AF-Muon,2516582400,3.49179351454,0.00102016399351,0.000588991956269,3
loss,AF-Muon,2542796800,3.49448275308,0.0029973660566,0.00173053009964,3
loss,AF-Muon,2569011200,3.49141353423,0.00258864551805,0.00149455518668,3
loss,AF-Muon,2595225600,3.49235126729,0.00163968263457,0.000946671210452,3
loss,AF-Muon,2621440000,3.48758045862,0.00285542129758,0.00164857825481,3
loss,AF-Muon,2647654400,3.48730578239,0.00241254702873,0.00139288467647,3
loss,AF-Muon,2673868800,3.48983449141,0.00109555664799,0.000632519925631,3
eval_loss,Hybrid Muon,131072000,4.57342937683,0.00566884916634,0.00327291159218,3
eval_loss,Hybrid Muon,262144000,4.04551143203,0.00141709292242,0.000818158980224,3
eval_loss,Hybrid Muon,393216000,3.8741095014,0.000786488061341,0.00045407909393,3
eval_loss,Hybrid Muon,524288000,3.78197980552,0.00299800705589,0.00173090018075,3
eval_loss,Hybrid Muon,655360000,3.72359666538,0.00256863589452,0.00148300262515,3
eval_loss,Hybrid Muon,786432000,3.68312656319,0.00124258936948,0.000717409306964,3
eval_loss,Hybrid Muon,917504000,3.65379000283,0.00198155798999,0.00114405303894,3
eval_loss,Hybrid Muon,1048576000,3.63122265508,0.002068318111,0.00119414401816,3
eval_loss,Hybrid Muon,1179648000,3.61045677545,0.0033997500489,0.00196284660591,3
eval_loss,Hybrid Muon,1310720000,3.5956937089,0.00144787817817,0.000835932855919,3
eval_loss,Hybrid Muon,1441792000,3.58316919269,0.00223158206781,0.00128840450757,3
eval_loss,Hybrid Muon,1572864000,3.57161939522,0.00350554778475,0.00202392895718,3
eval_loss,Hybrid Muon,1703936000,3.56284275159,0.00455233136905,0.00262828974136,3
eval_loss,Hybrid Muon,1835008000,3.55425711382,0.00541433128537,0.00312596562509,3
eval_loss,Hybrid Muon,1966080000,3.54565352143,0.00239772070358,0.00138432469366,3
eval_loss,Hybrid Muon,2097152000,3.53952932644,0.00169311698578,0.000977521547511,3
eval_loss,Hybrid Muon,2228224000,3.53373715239,0.00179178139793,0.00103448547242,3
eval_loss,Hybrid Muon,2359296000,3.52876085662,0.00425978714578,0.0024593892553,3
eval_loss,Hybrid Muon,2490368000,3.52080235481,0.00339559328484,0.00196044669706,3
eval_loss,Hybrid Muon,2621440000,3.51765012663,0.00317656774655,0.00183399224357,3
eval_loss,SCION-style Sign,131072000,4.38450722538,0.0269415998962,0.0155547399525,3
eval_loss,SCION-style Sign,262144000,3.94411376708,0.0101594867452,0.00586558240715,3
eval_loss,SCION-style Sign,393216000,3.81166297725,0.00682349143158,0.00393954461483,3
eval_loss,SCION-style Sign,524288000,3.74154818801,0.00370470299243,0.00213891126995,3
eval_loss,SCION-style Sign,655360000,3.69336883019,0.00262578182226,0.00151599584191,3
eval_loss,SCION-style Sign,786432000,3.66387063089,0.00434757652013,0.00251007447422,3
eval_loss,SCION-style Sign,917504000,3.64077997156,0.00448961705772,0.00259208161683,3
eval_loss,SCION-style Sign,1048576000,3.621110173,0.00634799407916,0.00366501609042,3
eval_loss,SCION-style Sign,1179648000,3.60096515567,0.00785480442967,0.0045349734519,3
eval_loss,SCION-style Sign,1310720000,3.58540521606,0.00551167666195,0.00318216800446,3
eval_loss,SCION-style Sign,1441792000,3.5773577982,0.0063390825732,0.00365987103005,3
eval_loss,SCION-style Sign,1572864000,3.56942807,0.0067871021815,0.00391853527151,3
eval_loss,SCION-style Sign,1703936000,3.56137790498,0.00944956079821,0.00545570647057,3
eval_loss,SCION-style Sign,1835008000,3.55043757053,0.0104925470929,0.00605787488854,3
eval_loss,SCION-style Sign,1966080000,3.54380216234,0.00840557183586,0.00485295916213,3
eval_loss,SCION-style Sign,2097152000,3.5401374572,0.0136953144145,0.00790699346386,3
eval_loss,SCION-style Sign,2228224000,3.53568180428,0.0150725672518,0.0087021507602,3
eval_loss,SCION-style Sign,2359296000,3.52238998126,0.00725320394854,0.00418763925218,3
eval_loss,SCION-style Sign,2490368000,3.52398053232,0.0138059261118,0.00797085515706,3
eval_loss,SCION-style Sign,2621440000,3.51881028551,0.0124053696208,0.00716224348995,3
eval_loss,AF-Muon,131072000,4.369355486,0.00735506988317,0.00424645157696,3
eval_loss,AF-Muon,262144000,3.92056677172,0.00525184299937,0.00303215296943,3
eval_loss,AF-Muon,393216000,3.78030811867,0.000316611632912,0.00018279581149,3
eval_loss,AF-Muon,524288000,3.70662504102,0.00126573308674,0.00073077133835,3
eval_loss,AF-Muon,655360000,3.66322855975,0.000494716459403,0.000285624681009,3
eval_loss,AF-Muon,786432000,3.63251429803,0.0020286469484,0.00117123986175,3
eval_loss,AF-Muon,917504000,3.60719754605,0.00154450589622,0.000891720894946,3
eval_loss,AF-Muon,1048576000,3.58746245676,0.0041625737885,0.00240326309731,3
eval_loss,AF-Muon,1179648000,3.57269096661,0.0027139746844,0.00156691401461,3
eval_loss,AF-Muon,1310720000,3.56012187734,0.00179508712875,0.001036394037,3
eval_loss,AF-Muon,1441792000,3.54681503108,0.00170040478272,0.000981729159033,3
eval_loss,AF-Muon,1572864000,3.53846132404,0.00369604927651,0.00213391504473,3
eval_loss,AF-Muon,1703936000,3.52799037871,0.00201177709436,0.00116150004698,3
eval_loss,AF-Muon,1835008000,3.52167529669,0.00181425152811,0.00104745860813,3
eval_loss,AF-Muon,1966080000,3.5134541806,0.00183633603564,0.0010602091045,3
eval_loss,AF-Muon,2097152000,3.50884192055,0.00348559875,0.0020124113766,3
eval_loss,AF-Muon,2228224000,3.50645425463,0.00268792608392,0.00155187484811,3
eval_loss,AF-Muon,2359296000,3.49875533776,0.00214030297487,0.00123570449869,3
eval_loss,AF-Muon,2490368000,3.49679720415,0.000948168566287,0.000547425376983,3
eval_loss,AF-Muon,2621440000,3.49185178996,0.00193579593243,0.00111763230268,3
eval_ppl,Hybrid Muon,131072000,96.8768029683,0.549948769563,0.317513070148,3
eval_ppl,Hybrid Muon,262144000,57.140440233,0.0809403854814,0.046730953346,3
eval_ppl,Hybrid Muon,393216000,48.1398206887,0.0378548027005,0.0218554805292,3
eval_ppl,Hybrid Muon,524288000,43.9030064108,0.131579156168,0.0759672612331,3
eval_ppl,Hybrid Muon,655360000,41.4131665847,0.10630590225,0.0613757412804,3
eval_ppl,Hybrid Muon,786432000,39.7705654749,0.0494011669501,0.0285217770369,3
eval_ppl,Hybrid Muon,917504000,38.6208123818,0.0765600543571,0.0442019679922,3
eval_ppl,Hybrid Muon,1048576000,37.7590084478,0.0781422140853,0.0451154283372,3
eval_ppl,Hybrid Muon,1179648000,36.9830843571,0.125750648341,0.0726021706702,3
eval_ppl,Hybrid Muon,1310720000,36.4409961122,0.052763832453,0.0304632128702,3
eval_ppl,Hybrid Muon,1441792000,35.9874711178,0.0803593514397,0.0463954931856,3
eval_ppl,Hybrid Muon,1572864000,35.5743008501,0.124681406546,0.0719848436325,3
eval_ppl,Hybrid Muon,1703936000,35.2635432776,0.160615949935,0.0927316619311,3
eval_ppl,Hybrid Muon,1835008000,34.9621789536,0.189018120558,0.109129662786,3
eval_ppl,Hybrid Muon,1966080000,34.662396914,0.0830562652071,0.0479525570752,3
eval_ppl,Hybrid Muon,2097152000,34.4507332693,0.0583540358202,0.0336907182891,3
eval_ppl,Hybrid Muon,2228224000,34.2517693394,0.0614031793365,0.0354511421191,3
eval_ppl,Hybrid Muon,2359296000,34.0819153109,0.14502341456,0.0837293074348,3
eval_ppl,Hybrid Muon,2490368000,33.8116763137,0.114709280215,0.0662274338107,3
eval_ppl,Hybrid Muon,2621440000,33.7052459643,0.107147355722,0.061861554669,3
eval_ppl,SCION-style Sign,131072000,80.218189636,2.17612132767,1.25638423432,3
eval_ppl,SCION-style Sign,262144000,51.632340153,0.525727101286,0.303528683448,3
eval_ppl,SCION-style Sign,393216000,45.2262872422,0.308502171518,0.178113811772,3
eval_ppl,SCION-style Sign,524288000,42.163409245,0.156328945744,0.0902565589075,3
eval_ppl,SCION-style Sign,655360000,40.1800711116,0.105557975875,0.0609439257866,3
eval_ppl,SCION-style Sign,786432000,39.0122982654,0.169818635518,0.0980448349296,3
eval_ppl,SCION-style Sign,917504000,38.1218152,0.171353170717,0.09893079924,3
eval_ppl,SCION-style Sign,1048576000,37.3795438706,0.237129005262,0.13690649502,3
eval_ppl,SCION-style Sign,1179648000,36.6343290369,0.28840492097,0.166510658758,3
eval_ppl,SCION-style Sign,1310720000,36.0683354449,0.198905563378,0.114838180559,3
eval_ppl,SCION-style Sign,1441792000,35.7793601532,0.226865812322,0.130981037814,3
eval_ppl,SCION-style Sign,1572864000,35.4968309482,0.240885758982,0.139075457792,3
eval_ppl,SCION-style Sign,1703936000,35.2127283105,0.331859341758,0.191599080297,3
eval_ppl,SCION-style Sign,1835008000,34.8298326232,0.365609740965,0.211084882364,3
eval_ppl,SCION-style Sign,1966080000,34.5990313238,0.290299977043,0.167604769891,3
eval_ppl,SCION-style Sign,2097152000,34.4738076377,0.470530439952,0.271660876168,3
eval_ppl,SCION-style Sign,2228224000,34.3209986447,0.515669013303,0.297721643643,3
eval_ppl,SCION-style Sign,2359296000,33.8658624379,0.245251109638,0.141595794168,3
eval_ppl,SCION-style Sign,2490368000,33.9213267204,0.466726442289,0.269464637094,3
eval_ppl,SCION-style Sign,2621440000,33.7459856257,0.417191684749,0.240865731493,3
eval_ppl,AF-Muon,131072000,78.9941260338,0.579911627981,0.334812134521,3
eval_ppl,AF-Muon,262144000,50.4294816338,0.26447752124,0.152696168082,3
eval_ppl,AF-Muon,393216000,43.8295458209,0.0138763793625,0.00801153136033,3
eval_ppl,AF-Muon,524288000,40.7161807609,0.0515481625923,0.0297613455489,3
eval_ppl,AF-Muon,655360000,38.9870149751,0.0192864340292,0.0111350278785,3
eval_ppl,AF-Muon,786432000,37.8078090542,0.0767148975583,0.0442913667561,3
eval_ppl,AF-Muon,917504000,36.8626314915,0.056934824582,0.0328713362987,3
eval_ppl,AF-Muon,1048576000,36.1424558478,0.150607775604,0.086953439787,3
eval_ppl,AF-Muon,1179648000,35.6123833002,0.0967132591502,0.0558374262046,3
eval_ppl,AF-Muon,1310720000,35.1675207899,0.0631611367073,0.0364660992803,3
eval_ppl,AF-Muon,1441792000,34.70264798,0.0589929180463,0.0340595771143,3
eval_ppl,AF-Muon,1572864000,34.4140832093,0.127137021675,0.0734025936878,3
eval_ppl,AF-Muon,1703936000,34.0555061522,0.0684799797884,0.0395369347649,3
eval_ppl,AF-Muon,1835008000,33.8411119672,0.0613871263418,0.0354418739182,3
eval_ppl,AF-Muon,1966080000,33.564041632,0.0616137981175,0.0355727429289,3
eval_ppl,AF-Muon,2097152000,33.4096897245,0.116412640501,0.0672108693305,3
eval_ppl,AF-Muon,2228224000,33.3299590447,0.0896214463954,0.0517429662015,3
eval_ppl,AF-Muon,2359296000,33.0743105374,0.0707629768913,0.0408550237569,3
eval_ppl,AF-Muon,2490368000,33.009569484,0.031293982795,0.0180675893907,3
eval_ppl,AF-Muon,2621440000,32.8467576668,0.0635717077409,0.0367031425771,3


==> figs/nanogpt/nanogpt_t5matched_curves_tail500m_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,Hybrid Muon,524288000,3.78797742044,0.00229660259581,0.00132594412691,3
loss,Hybrid Muon,550502400,3.77506016816,0.00274463534983,0.00158461595805,3
loss,Hybrid Muon,576716800,3.76024223869,0.000712437080527,0.000411325740223,3
loss,Hybrid Muon,602931200,3.74738422602,0.00441459079217,0.00254876518222,3
loss,Hybrid Muon,629145600,3.73686487138,0.00508779180765,0.00293743796973,3
loss,Hybrid Muon,655360000,3.72326724281,0.00133228035582,0.000769192422067,3
loss,Hybrid Muon,681574400,3.71763613199,0.00214595791417,0.00123896937941,3
loss,Hybrid Muon,707788800,3.70862636864,0.00117088020386,0.000676008000889,3
loss,Hybrid Muon,734003200,3.70017671838,0.00409328637,0.00236325998759,3
loss,Hybrid Muon,760217600,3.69344455833,0.00381080545336,0.00220016955433,3
loss,Hybrid Muon,786432000,3.68585325291,0.00408844366118,0.00236046404835,3
loss,Hybrid Muon,812646400,3.67628359854,0.00370199825091,0.00213734968671,3
loss,Hybrid Muon,838860800,3.67133712207,0.0030525164434,0.0017623711903,3
loss,Hybrid Muon,865075200,3.66562427849,0.00235851228117,0.00136168770042,3
loss,Hybrid Muon,891289600,3.66081453264,0.0029807298826,0.0017209252001,3
loss,Hybrid Muon,917504000,3.6540682966,0.00154538828591,0.000892230342871,3
loss,Hybrid Muon,943718400,3.64959132791,0.00224179482822,0.00129430084754,3
loss,Hybrid Muon,969932800,3.64585177551,0.00186386224517,0.00107610136898,3
loss,Hybrid Muon,996147200,3.63810678303,0.00173769157011,0.00100325669577,3
loss,Hybrid Muon,1022361600,3.63518047452,0.000666200049247,0.000384630777767,3
loss,Hybrid Muon,1048576000,3.63079224805,0.000932467749509,0.00053836050619,3
loss,Hybrid Muon,1074790400,3.62563527619,0.0030277775601,0.00174808818937,3
loss,Hybrid Muon,1101004800,3.6188729774,0.00481275317144,0.00277864433907,3
loss,Hybrid Muon,1127219200,3.61579945569,0.00118401266782,0.000683590032488,3
loss,Hybrid Muon,1153433600,3.61470045542,0.00150674418834,0.000869919162741,3
loss,Hybrid Muon,1179648000,3.61178743362,0.00610636147377,0.00352550944065,3
loss,Hybrid Muon,1205862400,3.6082246616,0.0018833648754,0.0010873612178,3
loss,Hybrid Muon,1232076800,3.60314852864,0.00557854522425,0.00322077458691,3
loss,Hybrid Muon,1258291200,3.60313830222,0.00340351146035,0.00196501825782,3
loss,Hybrid Muon,1284505600,3.59735555435,0.000962709295776,0.000555820471067,3
loss,Hybrid Muon,1310720000,3.5945926249,0.00237327543579,0.00137021121172,3
loss,Hybrid Muon,1336934400,3.59146308243,0.00663278752403,0.00382944166247,3
loss,Hybrid Muon,1363148800,3.58810424979,0.00416993303826,0.00240751196214,3
loss,Hybrid Muon,1389363200,3.58749482974,0.00284223143439,0.00164096308375,3
loss,Hybrid Muon,1415577600,3.58388374095,0.00369458600912,0.00213307022691,3
loss,Hybrid Muon,1441792000,3.58345960925,0.000732655143863,0.000422998644533,3
loss,Hybrid Muon,1468006400,3.57987639318,0.00121440741805,0.000701138449715,3
loss,Hybrid Muon,1494220800,3.57543076853,0.00405727693642,0.00234246993142,3
loss,Hybrid Muon,1520435200,3.5722544086,0.00301452841798,0.0017404387936,3
loss,Hybrid Muon,1546649600,3.57013271332,0.00645205039219,0.00372509303075,3
loss,Hybrid Muon,1572864000,3.56827125837,0.00295560948954,0.00170642193441,3
loss,Hybrid Muon,1599078400,3.56823886375,0.00257798807705,0.00148840211025,3
loss,Hybrid Muon,1625292800,3.56912610168,0.00295326374796,0.00170506761987,3
loss,Hybrid Muon,1651507200,3.56410965845,0.00453401663933,0.00261771572723,3
loss,Hybrid Muon,1677721600,3.56794289748,0.00354367090978,0.00204593935368,3
loss,Hybrid Muon,1703936000,3.56071996257,0.00176511080805,0.00101908720018,3
loss,Hybrid Muon,1730150400,3.55815243502,0.00518785282447,0.00299520822472,3
loss,Hybrid Muon,1756364800,3.55721202547,0.00182923651961,0.00105611019701,3
loss,Hybrid Muon,1782579200,3.55552098706,0.00374284458509,0.00216093232874,3
loss,Hybrid Muon,1808793600,3.55300923834,0.00202352693847,0.00116828382264,3
loss,Hybrid Muon,1835008000,3.5517102844,0.00332390282247,0.00191905618931,3
loss,Hybrid Muon,1861222400,3.54978134856,0.00496125514074,0.00286438199102,3
loss,Hybrid Muon,1887436800,3.54881465062,0.00200056103307,0.00115502445097,3
loss,Hybrid Muon,1913651200,3.54622809907,0.00199183990005,0.00114998930248,3
loss,Hybrid Muon,1939865600,3.54749018485,0.00615090610508,0.00355122729553,3
loss,Hybrid Muon,1966080000,3.54707771455,0.00282733630755,0.00163236337825,3
loss,Hybrid Muon,1992294400,3.54420226281,0.00193800248738,0.00111890625778,3
loss,Hybrid Muon,2018508800,3.5408361651,0.00141785757459,0.000818600452363,3
loss,Hybrid Muon,2044723200,3.53948998431,0.00304208394997,0.00175634798741,3
loss,Hybrid Muon,2070937600,3.53895767863,0.00446995692809,0.0025807308357,3
loss,Hybrid Muon,2097152000,3.53730996589,0.00256655441351,0.00148180088153,3
loss,Hybrid Muon,2123366400,3.53787802483,0.00326478284433,0.00188492325402,3
loss,Hybrid Muon,2149580800,3.53566453367,0.00587670497395,0.00339291719866,3
loss,Hybrid Muon,2175795200,3.53207538749,0.00568431673118,0.00328184179491,3
loss,Hybrid Muon,2202009600,3.53397240336,0.0045588432526,0.00263204937908,3
loss,Hybrid Muon,2228224000,3.53371024897,0.00269004107168,0.00155309593686,3
loss,Hybrid Muon,2254438400,3.52997565816,0.00542698589718,0.00313327176862,3
loss,Hybrid Muon,2280652800,3.52997139494,0.000352556629721,0.000203548665074,3
loss,Hybrid Muon,2306867200,3.52746805459,0.00430921304162,0.00248792530957,3
loss,Hybrid Muon,2333081600,3.52628506412,0.00172687745162,0.000997013161552,3
loss,Hybrid Muon,2359296000,3.52630359898,0.00459668352394,0.00265389646993,3
loss,Hybrid Muon,2385510400,3.52627188489,0.000154721459925,8.93284765373e-05,3
loss,Hybrid Muon,2411724800,3.52245615413,0.00233577442557,0.00134855999337,3
loss,Hybrid Muon,2437939200,3.52358433828,0.00246899765675,0.00142547646175,3
loss,Hybrid Muon,2464153600,3.52352495904,0.00539393813054,0.00311419163166,3
loss,Hybrid Muon,2490368000,3.52146236857,0.00406417867446,0.00234645465174,3
loss,Hybrid Muon,2516582400,3.51855907122,0.00121245289753,0.000700010006769,3
loss,Hybrid Muon,2542796800,3.52114628265,0.00447513972758,0.00258372312638,3
loss,Hybrid Muon,2569011200,3.51768927385,0.000883143634564,0.000509883215149,3
loss,Hybrid Muon,2595225600,3.51838182534,0.000765032419514,0.000441691673345,3
loss,Hybrid Muon,2621440000,3.5137564677,0.00308463097743,0.00178091252517,3
loss,Hybrid Muon,2647654400,3.51266025588,0.00376056849772,0.00217116523447,3
loss,Hybrid Muon,2673868800,3.51498602509,0.00278669126248,0.00160889695054,3
loss,SCION-style Sign,524288000,3.74439359074,0.00109007233916,0.00062935355845,3
loss,SCION-style Sign,550502400,3.73485491832,0.00364321105158,0.00210340888135,3
loss,SCION-style Sign,576716800,3.72236722415,0.00250217080965,0.00144462899051,3
loss,SCION-style Sign,602931200,3.71380057385,0.00527790455265,0.00304719961423,3
loss,SCION-style Sign,629145600,3.7057123589,0.00500877660141,0.00289181851914,3
loss,SCION-style Sign,655360000,3.69319346458,0.000676946511204,0.00039083525047,3
loss,SCION-style Sign,681574400,3.68941333984,0.00230736229408,0.0013321562416,3
loss,SCION-style Sign,707788800,3.68272529448,0.00308831671472,0.00178304048659,3
loss,SCION-style Sign,734003200,3.67632676949,0.00357736553788,0.00206539295629,3
loss,SCION-style Sign,760217600,3.67093052357,0.00461640721168,0.00266528394635,3
loss,SCION-style Sign,786432000,3.66424437925,0.00457189197066,0.00263958305997,3
loss,SCION-style Sign,812646400,3.65527135621,0.00523921868772,0.0030248643197,3
loss,SCION-style Sign,838860800,3.65349897524,0.00438754412568,0.00253314978204,3
loss,SCION-style Sign,865075200,3.64760913988,0.00235666203361,0.00136061945949,3
loss,SCION-style Sign,891289600,3.64396451483,0.00137743330487,0.000795261489356,3
loss,SCION-style Sign,917504000,3.6376535055,0.00133765269237,0.000772294142024,3
loss,SCION-style Sign,943718400,3.63382512197,0.00182285733666,0.00105242717401,3
loss,SCION-style Sign,969932800,3.63131016418,0.0019290176857,0.00111371888011,3
loss,SCION-style Sign,996147200,3.62499110565,0.00355521852498,0.00205260637243,3
loss,SCION-style Sign,1022361600,3.62194009066,0.000972279029569,0.000561345559449,3
loss,SCION-style Sign,1048576000,3.61816226984,0.0012828014806,0.000740625780138,3
loss,SCION-style Sign,1074790400,3.61413390671,0.0043207135687,0.00249456514198,3
loss,SCION-style Sign,1101004800,3.60793044393,0.00459977841349,0.00265568330524,3
loss,SCION-style Sign,1127219200,3.60568424215,0.00298982683145,0.00172617732597,3
loss,SCION-style Sign,1153433600,3.60429711873,0.00357749179927,0.00206546585333,3
loss,SCION-style Sign,1179648000,3.60260383228,0.00639794154945,0.00369385327583,3
loss,SCION-style Sign,1205862400,3.59875514756,0.00228412118464,0.00131873798081,3
loss,SCION-style Sign,1232076800,3.59436576962,0.00611037143131,0.00352782459072,3
loss,SCION-style Sign,1258291200,3.59445287546,0.00575034319132,0.00331996218944,3
loss,SCION-style Sign,1284505600,3.58910480728,0.00382396474307,0.00220776707378,3
loss,SCION-style Sign,1310720000,3.58742683897,0.00573497456102,0.0033110891066,3
loss,SCION-style Sign,1336934400,3.58369596039,0.00783391858462,0.00452291500364,3
loss,SCION-style Sign,1363148800,3.581008283,0.000247340422372,0.000142802059438,3
loss,SCION-style Sign,1389363200,3.58079300543,0.00578482894765,0.00333987255014,3
loss,SCION-style Sign,1415577600,3.57736923347,0.00567978731541,0.00327922673549,3
loss,SCION-style Sign,1441792000,3.57741846263,0.00452045474282,0.00260988576263,3
loss,SCION-style Sign,1468006400,3.5749605902,0.00443926369523,0.00256301008945,3
loss,SCION-style Sign,1494220800,3.56926261629,0.00627245362812,0.00362140279067,3
loss,SCION-style Sign,1520435200,3.56700671201,0.00515326774259,0.00297524051839,3
loss,SCION-style Sign,1546649600,3.56530697286,0.010805954424,0.00623882069553,3
loss,SCION-style Sign,1572864000,3.56340718617,0.00596560940262,0.00344424619448,3
loss,SCION-style Sign,1599078400,3.56446371307,0.00520681095192,0.00300615370471,3
loss,SCION-style Sign,1625292800,3.56440456669,0.005329061573,0.0030767351337,3
loss,SCION-style Sign,1651507200,3.55991212209,0.00713587739204,0.0041199007332,3
loss,SCION-style Sign,1677721600,3.5635590225,0.00426804347527,0.00246415604936,3
loss,SCION-style Sign,1703936000,3.55591109624,0.00743978270699,0.00429536054859,3
loss,SCION-style Sign,1730150400,3.55468510052,0.00965128851972,0.00557217402489,3
loss,SCION-style Sign,1756364800,3.55282327498,0.00502505706126,0.00290121804701,3
loss,SCION-style Sign,1782579200,3.55259735758,0.00879322251999,0.00507676938896,3
loss,SCION-style Sign,1808793600,3.54952854857,0.0035840701972,0.00206926389315,3
loss,SCION-style Sign,1835008000,3.54779431581,0.00807356128699,0.00466127278236,3
loss,SCION-style Sign,1861222400,3.54602524991,0.00219548242519,0.00126756236918,3
loss,SCION-style Sign,1887436800,3.54625448073,0.00733471861619,0.00423470176748,3
loss,SCION-style Sign,1913651200,3.54272786563,0.00763412523926,0.00440756426191,3
loss,SCION-style Sign,1939865600,3.5440486153,0.00638259016104,0.0036849901476,3
loss,SCION-style Sign,1966080000,3.5442768314,0.00467164478064,0.00269717537166,3
loss,SCION-style Sign,1992294400,3.54043137252,0.00721274943546,0.00416428282816,3
loss,SCION-style Sign,2018508800,3.53810425992,0.00711666178228,0.00410880659573,3
loss,SCION-style Sign,2044723200,3.53615731632,0.00483585816699,0.00279198401447,3
loss,SCION-style Sign,2070937600,3.53565697874,0.0100465453878,0.00580037568406,3
loss,SCION-style Sign,2097152000,3.53484274228,0.00808190018632,0.00466608724813,3
loss,SCION-style Sign,2123366400,3.53495399565,0.0110059920856,0.00635431249331,3
loss,SCION-style Sign,2149580800,3.53278101087,0.0123774512564,0.00714612481477,3
loss,SCION-style Sign,2175795200,3.5280645889,0.0132599228088,0.00765562000308,3
loss,SCION-style Sign,2202009600,3.53032200828,0.0116136130521,0.00670512262191,3
loss,SCION-style Sign,2228224000,3.53140904546,0.0108850250706,0.00628447215465,3
loss,SCION-style Sign,2254438400,3.52715823298,0.0111371179955,0.0064300180727,3
loss,SCION-style Sign,2280652800,3.52658400431,0.00806154469344,0.00465433499884,3
loss,SCION-style Sign,2306867200,3.52427134067,0.0101013783874,0.00583203353116,3
loss,SCION-style Sign,2333081600,3.52310074866,0.00943508986096,0.00544735167105,3
loss,SCION-style Sign,2359296000,3.52378857881,0.0112217309808,0.00647886940255,3
loss,SCION-style Sign,2385510400,3.52328649173,0.00900319291194,0.00519799585128,3
loss,SCION-style Sign,2411724800,3.5198372667,0.0106609804891,0.00615511995524,3
loss,SCION-style Sign,2437939200,3.52064985335,0.00952370753276,0.00549851510772,3
loss,SCION-style Sign,2464153600,3.5209267581,0.0139784826272,0.00807048070766,3
loss,SCION-style Sign,2490368000,3.5186834383,0.0101444760894,0.00585691600099,3
loss,SCION-style Sign,2516582400,3.51578367884,0.00892444382832,0.00515253004665,3
loss,SCION-style Sign,2542796800,3.51853739128,0.0101690389567,0.00587109737907,3
loss,SCION-style Sign,2569011200,3.51450198938,0.00947433525073,0.0054700100074,3
loss,SCION-style Sign,2595225600,3.5159517401,0.00887387197581,0.00512333237399,3
loss,SCION-style Sign,2621440000,3.51122449254,0.0079446160625,0.00458682622229,3
loss,SCION-style Sign,2647654400,3.51058423936,0.0118998162864,0.00687036213625,3
loss,SCION-style Sign,2673868800,3.51245517785,0.0106840499538,0.00616843911688,3
loss,AF-Muon,524288000,3.7132881023,0.00096589726467,0.000557661045767,3
loss,AF-Muon,550502400,3.70306824446,0.00276972786208,0.00159910312675,3
loss,AF-Muon,576716800,3.69131511922,0.00273503138782,0.001579071108,3
loss,AF-Muon,602931200,3.68151328564,0.00537911214939,0.00310563184745,3
loss,AF-Muon,629145600,3.67335574592,0.00338508872435,0.00195438188624,3
loss,AF-Muon,655360000,3.66211966197,0.00108301717922,0.000625280259957,3
loss,AF-Muon,681574400,3.65678536952,0.00207302704544,0.00119686272272,3
loss,AF-Muon,707788800,3.65050579965,0.00214561072317,0.0012387689286,3
loss,AF-Muon,734003200,3.64382939478,0.00294006754915,0.00169744879094,3
loss,AF-Muon,760217600,3.63882198875,0.00268126551459,0.00154802936662,3
loss,AF-Muon,786432000,3.63216111566,0.00339789187032,0.00196177378601,3
loss,AF-Muon,812646400,3.62438158308,0.00415115029313,0.00239666773918,3
loss,AF-Muon,838860800,3.62046653435,0.00224870175684,0.00129828856464,3
loss,AF-Muon,865075200,3.61642858177,0.00169873096766,0.000980762781457,3
loss,AF-Muon,891289600,3.61195784176,0.00318810398374,0.00184065269321,3
loss,AF-Muon,917504000,3.6060531268,0.000383572632678,0.000221455762731,3
loss,AF-Muon,943718400,3.60259379963,0.00324233774018,0.0018719645671,3
loss,AF-Muon,969932800,3.59970973775,0.00139043294333,0.00080276683412,3
loss,AF-Muon,996147200,3.59259524917,0.0010785045972,0.000622674919517,3
loss,AF-Muon,1022361600,3.5903709347,0.00187890568028,0.00108478670029,3
loss,AF-Muon,1048576000,3.58680492421,0.001425174854,0.0008228250856,3
loss,AF-Muon,1074790400,3.58248245746,0.00328974646338,0.0018993360062,3
loss,AF-Muon,1101004800,3.57681513528,0.00393532894719,0.00227206322701,3
loss,AF-Muon,1127219200,3.57414092461,0.00156781918851,0.00090518083053,3
loss,AF-Muon,1153433600,3.57360666836,0.00126520010784,0.000730463622842,3
loss,AF-Muon,1179648000,3.57128096913,0.00505165475814,0.00291657423447,3
loss,AF-Muon,1205862400,3.56832994665,0.00168257955074,0.00097143775655,3
loss,AF-Muon,1232076800,3.56366218189,0.0051316492225,0.00296275905999,3
loss,AF-Muon,1258291200,3.56379513005,0.00267624289093,0.0015451295535,3
loss,AF-Muon,1284505600,3.55860629499,0.000674478946568,0.000389410601364,3
loss,AF-Muon,1310720000,3.55654335057,0.00169533321097,0.000978801085719,3
loss,AF-Muon,1336934400,3.55364801511,0.00531445598768,0.00306830259508,3
loss,AF-Muon,1363148800,3.55115778287,0.00416438152272,0.00240430679315,3
loss,AF-Muon,1389363200,3.55061277608,0.00225019305616,0.0012991495667,3
loss,AF-Muon,1415577600,3.54746748487,0.0031603242189,0.00182461403851,3
loss,AF-Muon,1441792000,3.54769869809,0.0013902159988,0.000802641581141,3
loss,AF-Muon,1468006400,3.54500197421,0.0012622912721,0.000728784205744,3
loss,AF-Muon,1494220800,3.54025072768,0.00269073876874,0.00155349875245,3
loss,AF-Muon,1520435200,3.53748818293,0.00291428835585,0.00168256516675,3
loss,AF-Muon,1546649600,3.535947533,0.00558987273831,0.0032273145302,3
loss,AF-Muon,1572864000,3.5341046764,0.00244625202823,0.001412344267,3
loss,AF-Muon,1599078400,3.53459780425,0.00182097439769,0.00105134005869,3
loss,AF-Muon,1625292800,3.53553305537,0.00270685671919,0.00156280445548,3
loss,AF-Muon,1651507200,3.53125637641,0.00379650647895,0.0021919140376,3
loss,AF-Muon,1677721600,3.53441255589,0.00312644662063,0.00180505479803,3
loss,AF-Muon,1703936000,3.52714330748,0.00212842880485,0.00122884894343,3
loss,AF-Muon,1730150400,3.52556320493,0.00457987726741,0.0026441933732,3
loss,AF-Muon,1756364800,3.52440227638,0.000844552001144,0.000487602325205,3
loss,AF-Muon,1782579200,3.5232240886,0.00321180095243,0.00185433414447,3
loss,AF-Muon,1808793600,3.52100997016,0.00236623312263,0.00136614533032,3
loss,AF-Muon,1835008000,3.51967077235,0.0022884610469,0.00132124360146,3
loss,AF-Muon,1861222400,3.51767323732,0.00567313143531,0.00327538396132,3
loss,AF-Muon,1887436800,3.5164560995,0.00184740712237,0.00106660099941,3
loss,AF-Muon,1913651200,3.51494288156,0.00098446901454,0.000568383450554,3
loss,AF-Muon,1939865600,3.51581855943,0.00494630287398,0.00285574929578,3
loss,AF-Muon,1966080000,3.51674609855,0.00405150971018,0.0023391402218,3
loss,AF-Muon,1992294400,3.51333283067,0.00201508818249,0.0011634117046,3
loss,AF-Muon,2018508800,3.51001712903,0.00044130591124,0.000254788086649,3
loss,AF-Muon,2044723200,3.50948087891,0.00311304219741,0.00179731575067,3
loss,AF-Muon,2070937600,3.5089296261,0.00308070854566,0.00177864790813,3
loss,AF-Muon,2097152000,3.50760822584,0.00224588644434,0.00129666314321,3
loss,AF-Muon,2123366400,3.50800289338,0.00368321689804,0.00212650626757,3
loss,AF-Muon,2149580800,3.50621654208,0.00482672442816,0.0027867106479,3
loss,AF-Muon,2175795200,3.50249972448,0.00522802575699,0.00301840207813,3
loss,AF-Muon,2202009600,3.50521932811,0.00339880875719,0.00196230315089,3
loss,AF-Muon,2228224000,3.50440560699,0.00186597279877,0.00107731989767,3
loss,AF-Muon,2254438400,3.50147852187,0.00355510568241,0.00205254122274,3
loss,AF-Muon,2280652800,3.50173837622,0.0014497326347,0.000837003526898,3
loss,AF-Muon,2306867200,3.49947318658,0.00295923831401,0.00170851703719,3
loss,AF-Muon,2333081600,3.49824841097,0.00177370306331,0.00102404794107,3
loss,AF-Muon,2359296000,3.49883301352,0.00328081909958,0.0018941817903,3
loss,AF-Muon,2385510400,3.49807985455,0.00124399998145,0.000718223724161,3
loss,AF-Muon,2411724800,3.4946031342,0.00278526276597,0.0016080722077,3
loss,AF-Muon,2437939200,3.49641804556,0.0011295538034,0.000652148192457,3
loss,AF-Muon,2464153600,3.4969023933,0.00595649650511,0.00343898486065,3
loss,AF-Muon,2490368000,3.49413500428,0.00302368568131,0.00174572574205,3
loss,AF-Muon,2516582400,3.49179351454,0.00102016399351,0.000588991956269,3
loss,AF-Muon,2542796800,3.49448275308,0.0029973660566,0.00173053009964,3
loss,AF-Muon,2569011200,3.49141353423,0.00258864551805,0.00149455518668,3
loss,AF-Muon,2595225600,3.49235126729,0.00163968263457,0.000946671210452,3
loss,AF-Muon,2621440000,3.48758045862,0.00285542129758,0.00164857825481,3
loss,AF-Muon,2647654400,3.48730578239,0.00241254702873,0.00139288467647,3
loss,AF-Muon,2673868800,3.48983449141,0.00109555664799,0.000632519925631,3
eval_loss,Hybrid Muon,524288000,3.78197980552,0.00299800705589,0.00173090018075,3
eval_loss,Hybrid Muon,655360000,3.72359666538,0.00256863589452,0.00148300262515,3
eval_loss,Hybrid Muon,786432000,3.68312656319,0.00124258936948,0.000717409306964,3
eval_loss,Hybrid Muon,917504000,3.65379000283,0.00198155798999,0.00114405303894,3
eval_loss,Hybrid Muon,1048576000,3.63122265508,0.002068318111,0.00119414401816,3
eval_loss,Hybrid Muon,1179648000,3.61045677545,0.0033997500489,0.00196284660591,3
eval_loss,Hybrid Muon,1310720000,3.5956937089,0.00144787817817,0.000835932855919,3
eval_loss,Hybrid Muon,1441792000,3.58316919269,0.00223158206781,0.00128840450757,3
eval_loss,Hybrid Muon,1572864000,3.57161939522,0.00350554778475,0.00202392895718,3
eval_loss,Hybrid Muon,1703936000,3.56284275159,0.00455233136905,0.00262828974136,3
eval_loss,Hybrid Muon,1835008000,3.55425711382,0.00541433128537,0.00312596562509,3
eval_loss,Hybrid Muon,1966080000,3.54565352143,0.00239772070358,0.00138432469366,3
eval_loss,Hybrid Muon,2097152000,3.53952932644,0.00169311698578,0.000977521547511,3
eval_loss,Hybrid Muon,2228224000,3.53373715239,0.00179178139793,0.00103448547242,3
eval_loss,Hybrid Muon,2359296000,3.52876085662,0.00425978714578,0.0024593892553,3
eval_loss,Hybrid Muon,2490368000,3.52080235481,0.00339559328484,0.00196044669706,3
eval_loss,Hybrid Muon,2621440000,3.51765012663,0.00317656774655,0.00183399224357,3
eval_loss,SCION-style Sign,524288000,3.74154818801,0.00370470299243,0.00213891126995,3
eval_loss,SCION-style Sign,655360000,3.69336883019,0.00262578182226,0.00151599584191,3
eval_loss,SCION-style Sign,786432000,3.66387063089,0.00434757652013,0.00251007447422,3
eval_loss,SCION-style Sign,917504000,3.64077997156,0.00448961705772,0.00259208161683,3
eval_loss,SCION-style Sign,1048576000,3.621110173,0.00634799407916,0.00366501609042,3
eval_loss,SCION-style Sign,1179648000,3.60096515567,0.00785480442967,0.0045349734519,3
eval_loss,SCION-style Sign,1310720000,3.58540521606,0.00551167666195,0.00318216800446,3
eval_loss,SCION-style Sign,1441792000,3.5773577982,0.0063390825732,0.00365987103005,3
eval_loss,SCION-style Sign,1572864000,3.56942807,0.0067871021815,0.00391853527151,3
eval_loss,SCION-style Sign,1703936000,3.56137790498,0.00944956079821,0.00545570647057,3
eval_loss,SCION-style Sign,1835008000,3.55043757053,0.0104925470929,0.00605787488854,3
eval_loss,SCION-style Sign,1966080000,3.54380216234,0.00840557183586,0.00485295916213,3
eval_loss,SCION-style Sign,2097152000,3.5401374572,0.0136953144145,0.00790699346386,3
eval_loss,SCION-style Sign,2228224000,3.53568180428,0.0150725672518,0.0087021507602,3
eval_loss,SCION-style Sign,2359296000,3.52238998126,0.00725320394854,0.00418763925218,3
eval_loss,SCION-style Sign,2490368000,3.52398053232,0.0138059261118,0.00797085515706,3
eval_loss,SCION-style Sign,2621440000,3.51881028551,0.0124053696208,0.00716224348995,3
eval_loss,AF-Muon,524288000,3.70662504102,0.00126573308674,0.00073077133835,3
eval_loss,AF-Muon,655360000,3.66322855975,0.000494716459403,0.000285624681009,3
eval_loss,AF-Muon,786432000,3.63251429803,0.0020286469484,0.00117123986175,3
eval_loss,AF-Muon,917504000,3.60719754605,0.00154450589622,0.000891720894946,3
eval_loss,AF-Muon,1048576000,3.58746245676,0.0041625737885,0.00240326309731,3
eval_loss,AF-Muon,1179648000,3.57269096661,0.0027139746844,0.00156691401461,3
eval_loss,AF-Muon,1310720000,3.56012187734,0.00179508712875,0.001036394037,3
eval_loss,AF-Muon,1441792000,3.54681503108,0.00170040478272,0.000981729159033,3
eval_loss,AF-Muon,1572864000,3.53846132404,0.00369604927651,0.00213391504473,3
eval_loss,AF-Muon,1703936000,3.52799037871,0.00201177709436,0.00116150004698,3
eval_loss,AF-Muon,1835008000,3.52167529669,0.00181425152811,0.00104745860813,3
eval_loss,AF-Muon,1966080000,3.5134541806,0.00183633603564,0.0010602091045,3
eval_loss,AF-Muon,2097152000,3.50884192055,0.00348559875,0.0020124113766,3
eval_loss,AF-Muon,2228224000,3.50645425463,0.00268792608392,0.00155187484811,3
eval_loss,AF-Muon,2359296000,3.49875533776,0.00214030297487,0.00123570449869,3
eval_loss,AF-Muon,2490368000,3.49679720415,0.000948168566287,0.000547425376983,3
eval_loss,AF-Muon,2621440000,3.49185178996,0.00193579593243,0.00111763230268,3
eval_ppl,Hybrid Muon,524288000,43.9030064108,0.131579156168,0.0759672612331,3
eval_ppl,Hybrid Muon,655360000,41.4131665847,0.10630590225,0.0613757412804,3
eval_ppl,Hybrid Muon,786432000,39.7705654749,0.0494011669501,0.0285217770369,3
eval_ppl,Hybrid Muon,917504000,38.6208123818,0.0765600543571,0.0442019679922,3
eval_ppl,Hybrid Muon,1048576000,37.7590084478,0.0781422140853,0.0451154283372,3
eval_ppl,Hybrid Muon,1179648000,36.9830843571,0.125750648341,0.0726021706702,3
eval_ppl,Hybrid Muon,1310720000,36.4409961122,0.052763832453,0.0304632128702,3
eval_ppl,Hybrid Muon,1441792000,35.9874711178,0.0803593514397,0.0463954931856,3
eval_ppl,Hybrid Muon,1572864000,35.5743008501,0.124681406546,0.0719848436325,3
eval_ppl,Hybrid Muon,1703936000,35.2635432776,0.160615949935,0.0927316619311,3
eval_ppl,Hybrid Muon,1835008000,34.9621789536,0.189018120558,0.109129662786,3
eval_ppl,Hybrid Muon,1966080000,34.662396914,0.0830562652071,0.0479525570752,3
eval_ppl,Hybrid Muon,2097152000,34.4507332693,0.0583540358202,0.0336907182891,3
eval_ppl,Hybrid Muon,2228224000,34.2517693394,0.0614031793365,0.0354511421191,3
eval_ppl,Hybrid Muon,2359296000,34.0819153109,0.14502341456,0.0837293074348,3
eval_ppl,Hybrid Muon,2490368000,33.8116763137,0.114709280215,0.0662274338107,3
eval_ppl,Hybrid Muon,2621440000,33.7052459643,0.107147355722,0.061861554669,3
eval_ppl,SCION-style Sign,524288000,42.163409245,0.156328945744,0.0902565589075,3
eval_ppl,SCION-style Sign,655360000,40.1800711116,0.105557975875,0.0609439257866,3
eval_ppl,SCION-style Sign,786432000,39.0122982654,0.169818635518,0.0980448349296,3
eval_ppl,SCION-style Sign,917504000,38.1218152,0.171353170717,0.09893079924,3
eval_ppl,SCION-style Sign,1048576000,37.3795438706,0.237129005262,0.13690649502,3
eval_ppl,SCION-style Sign,1179648000,36.6343290369,0.28840492097,0.166510658758,3
eval_ppl,SCION-style Sign,1310720000,36.0683354449,0.198905563378,0.114838180559,3
eval_ppl,SCION-style Sign,1441792000,35.7793601532,0.226865812322,0.130981037814,3
eval_ppl,SCION-style Sign,1572864000,35.4968309482,0.240885758982,0.139075457792,3
eval_ppl,SCION-style Sign,1703936000,35.2127283105,0.331859341758,0.191599080297,3
eval_ppl,SCION-style Sign,1835008000,34.8298326232,0.365609740965,0.211084882364,3
eval_ppl,SCION-style Sign,1966080000,34.5990313238,0.290299977043,0.167604769891,3
eval_ppl,SCION-style Sign,2097152000,34.4738076377,0.470530439952,0.271660876168,3
eval_ppl,SCION-style Sign,2228224000,34.3209986447,0.515669013303,0.297721643643,3
eval_ppl,SCION-style Sign,2359296000,33.8658624379,0.245251109638,0.141595794168,3
eval_ppl,SCION-style Sign,2490368000,33.9213267204,0.466726442289,0.269464637094,3
eval_ppl,SCION-style Sign,2621440000,33.7459856257,0.417191684749,0.240865731493,3
eval_ppl,AF-Muon,524288000,40.7161807609,0.0515481625923,0.0297613455489,3
eval_ppl,AF-Muon,655360000,38.9870149751,0.0192864340292,0.0111350278785,3
eval_ppl,AF-Muon,786432000,37.8078090542,0.0767148975583,0.0442913667561,3
eval_ppl,AF-Muon,917504000,36.8626314915,0.056934824582,0.0328713362987,3
eval_ppl,AF-Muon,1048576000,36.1424558478,0.150607775604,0.086953439787,3
eval_ppl,AF-Muon,1179648000,35.6123833002,0.0967132591502,0.0558374262046,3
eval_ppl,AF-Muon,1310720000,35.1675207899,0.0631611367073,0.0364660992803,3
eval_ppl,AF-Muon,1441792000,34.70264798,0.0589929180463,0.0340595771143,3
eval_ppl,AF-Muon,1572864000,34.4140832093,0.127137021675,0.0734025936878,3
eval_ppl,AF-Muon,1703936000,34.0555061522,0.0684799797884,0.0395369347649,3
eval_ppl,AF-Muon,1835008000,33.8411119672,0.0613871263418,0.0354418739182,3
eval_ppl,AF-Muon,1966080000,33.564041632,0.0616137981175,0.0355727429289,3
eval_ppl,AF-Muon,2097152000,33.4096897245,0.116412640501,0.0672108693305,3
eval_ppl,AF-Muon,2228224000,33.3299590447,0.0896214463954,0.0517429662015,3
eval_ppl,AF-Muon,2359296000,33.0743105374,0.0707629768913,0.0408550237569,3
eval_ppl,AF-Muon,2490368000,33.009569484,0.031293982795,0.0180675893907,3
eval_ppl,AF-Muon,2621440000,32.8467576668,0.0635717077409,0.0367031425771,3


==> figs/nanogpt_factorial_tied_ablate/fig_nanogpt_factorial_tied_vs_1d_curves_tail_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,AdamW tied / AdamW 1D,104857600,5.01948959351,0.0101709873694,0.00587222229567,3
loss,AdamW tied / AdamW 1D,131072000,4.71108591894,0.0218501270558,0.0126151767375,3
loss,AdamW tied / AdamW 1D,157286400,4.47274729282,0.0100808265089,0.00582016789856,3
loss,AdamW tied / AdamW 1D,183500800,4.32795929795,0.00610614473963,0.00352538430914,3
loss,AdamW tied / AdamW 1D,209715200,4.21939576308,0.00372670342059,0.00215161322307,3
loss,AdamW tied / AdamW 1D,235929600,4.14077556113,0.00476600993683,0.00275165711999,3
loss,AdamW tied / AdamW 1D,262144000,4.07769084762,0.00546061389598,0.00315268690278,3
loss,AdamW tied / AdamW 1D,288358400,4.02591179426,0.00262708970882,0.00151675095057,3
loss,AdamW tied / AdamW 1D,314572800,3.98378678987,0.00462746339534,0.00267166723697,3
loss,AdamW tied / AdamW 1D,340787200,3.94922550107,0.00241328851172,0.00139331277187,3
loss,AdamW tied / AdamW 1D,367001600,3.91482514923,0.00380681905893,0.00219786800843,3
loss,AdamW tied / AdamW 1D,393216000,3.89074027861,0.00512102457694,0.00295662491802,3
loss,AdamW tied / AdamW 1D,419430400,3.86239948059,0.00275306036811,0.00158948014462,3
loss,AdamW tied / AdamW 1D,445644800,3.84422884951,0.000777704486763,0.000449007894783,3
loss,AdamW tied / AdamW 1D,471859200,3.8223615627,0.00361333835558,0.00208616187227,3
loss,AdamW tied / AdamW 1D,498073600,3.80534325997,0.0025807864076,0.00149001772715,3
loss,AdamW tied / AdamW 1D,524288000,3.79265597065,0.00260727265577,0.00150530956966,3
loss,AdamW tied / AdamW 1D,550502400,3.77737071385,0.00169968946548,0.000981316170434,3
loss,AdamW tied / AdamW 1D,576716800,3.76344964797,0.00240010146183,0.00138569922507,3
loss,AdamW tied / AdamW 1D,602931200,3.74964420617,0.00463525793114,0.00267616741431,3
loss,AdamW tied / AdamW 1D,629145600,3.74027958338,0.00459855689125,0.00265497805904,3
loss,AdamW tied / AdamW 1D,655360000,3.72645649215,0.000905452349596,0.000522763157777,3
loss,AdamW tied / AdamW 1D,681574400,3.7189231046,0.00348603952994,0.00201266586102,3
loss,AdamW tied / AdamW 1D,707788800,3.71096861973,0.00310604961271,0.00179327858001,3
loss,AdamW tied / AdamW 1D,734003200,3.70319318195,0.00454540014949,0.00262428799988,3
loss,AdamW tied / AdamW 1D,760217600,3.69361540139,0.00521999763113,0.0030137670375,3
loss,AdamW tied / AdamW 1D,786432000,3.68733766461,0.00320337994791,0.00184947227524,3
loss,AdamW tied / AdamW 1D,812646400,3.67831992969,0.0042596579605,0.00245931467015,3
loss,AdamW tied / AdamW 1D,838860800,3.67376003385,0.00240041074576,0.00138587779023,3
loss,AdamW tied / AdamW 1D,865075200,3.66905840427,0.00561115691471,0.00323960295517,3
loss,AdamW tied / AdamW 1D,891289600,3.66139082501,0.00157349721465,0.000908459040447,3
loss,AdamW tied / AdamW 1D,917504000,3.6578065071,0.00136392703001,0.000787463637933,3
loss,AdamW tied / AdamW 1D,943718400,3.65007607112,2.2103185506e-05,1.27612801018e-05,3
loss,AdamW tied / AdamW 1D,969932800,3.64628220767,0.00168350339283,0.00097197113703,3
loss,AdamW tied / AdamW 1D,996147200,3.64193056792,0.00283033783152,0.00163409630893,3
loss,AdamW tied / AdamW 1D,1022361600,3.63619594634,0.000896176062318,0.000517407490821,3
loss,AdamW tied / AdamW 1D,1048576000,3.63225689789,0.000659163249689,0.000380568079648,3
loss,AdamW tied / AdamW 1D,1074790400,3.62346555069,,,1
loss,AF-Muon tied / AdamW 1D,104857600,4.72164653818,0.00637801985211,0.00368235147851,3
loss,AF-Muon tied / AdamW 1D,131072000,4.48245893071,0.00929973255089,0.00536920309165,3
loss,AF-Muon tied / AdamW 1D,157286400,4.29061644917,0.00270973592553,0.00156446676604,3
loss,AF-Muon tied / AdamW 1D,183500800,4.18263722042,0.00376403037469,0.00217316395007,3
loss,AF-Muon tied / AdamW 1D,209715200,4.10033253471,0.0109402088565,0.0063163325283,3
loss,AF-Muon tied / AdamW 1D,235929600,4.03977321376,0.0147724271435,0.00852886478789,3
loss,AF-Muon tied / AdamW 1D,262144000,3.98882844215,0.0235933370555,0.0136216195001,3
loss,AF-Muon tied / AdamW 1D,288358400,3.94417513177,0.0235509262219,0.0135971335939,3
loss,AF-Muon tied / AdamW 1D,314572800,3.90479203527,0.0224591397589,0.0129667903856,3
loss,AF-Muon tied / AdamW 1D,340787200,3.87166925222,0.0136540372708,0.00788316209379,3
loss,AF-Muon tied / AdamW 1D,367001600,3.84097237801,0.0130016737049,0.00750651981343,3
loss,AF-Muon tied / AdamW 1D,393216000,3.82092069154,0.0133333988891,0.00769804143783,3
loss,AF-Muon tied / AdamW 1D,419430400,3.7954787378,0.0103368409858,0.00596797792574,3
loss,AF-Muon tied / AdamW 1D,445644800,3.78110739827,0.00781453396277,0.004511723287,3
loss,AF-Muon tied / AdamW 1D,471859200,3.76300296684,0.0101529373348,0.00586180110329,3
loss,AF-Muon tied / AdamW 1D,498073600,3.74865085676,0.00923061618152,0.00532929873719,3
loss,AF-Muon tied / AdamW 1D,524288000,3.73899951478,0.00399181765796,0.00230467699938,3
loss,AF-Muon tied / AdamW 1D,550502400,3.72753630092,0.00844488125696,0.00487565446698,3
loss,AF-Muon tied / AdamW 1D,576716800,3.71551627253,0.00756775497016,0.00436924536918,3
loss,AF-Muon tied / AdamW 1D,602931200,3.70476620058,0.0094991115044,0.00548431458413,3
loss,AF-Muon tied / AdamW 1D,629145600,3.69717669442,0.0114391470957,0.00660439465498,3
loss,AF-Muon tied / AdamW 1D,655360000,3.68606939296,0.0084840821611,0.00489828711954,3
loss,AF-Muon tied / AdamW 1D,681574400,3.68064608723,0.00960291763049,0.00554424707897,3
loss,AF-Muon tied / AdamW 1D,707788800,3.67349989255,0.00901162447186,0.00520286381466,3
loss,AF-Muon tied / AdamW 1D,734003200,3.66872962698,0.0123641943143,0.00713847091569,3
loss,AF-Muon tied / AdamW 1D,760217600,3.66019586742,0.0133718960889,0.00772026780651,3
loss,AF-Muon tied / AdamW 1D,786432000,3.65540581192,0.0104936050935,0.00605848572547,3
loss,AF-Muon tied / AdamW 1D,812646400,3.6487523073,0.00560450281805,0.00323576121068,3
loss,AF-Muon tied / AdamW 1D,838860800,3.64538700913,0.00981588790526,0.00566720552444,3
loss,AF-Muon tied / AdamW 1D,865075200,3.64196057687,0.0137772147085,0.00795427862061,3
loss,AF-Muon tied / AdamW 1D,891289600,3.63598550399,0.00906065965662,0.00523117429178,3
loss,AF-Muon tied / AdamW 1D,917504000,3.6336841922,0.00727801398562,0.00420196333377,3
loss,AF-Muon tied / AdamW 1D,943718400,3.62769530654,0.00774563783132,0.00447194608696,3
loss,AF-Muon tied / AdamW 1D,969932800,3.62532466804,0.00972130365266,0.00561259728074,3
loss,AF-Muon tied / AdamW 1D,996147200,3.62185665851,0.00902635426607,0.00521136806532,3
loss,AF-Muon tied / AdamW 1D,1022361600,3.61690567036,0.00902677187374,0.00521160917122,3
loss,AF-Muon tied / AdamW 1D,1048576000,3.61458426336,0.0084659943266,0.00488784410342,3
loss,AdamW tied / RMS-LMO 1D,104857600,5.01332592199,0.00672444073632,0.00388235766927,3
loss,AdamW tied / RMS-LMO 1D,131072000,4.70104472925,0.0146968942729,0.00848525586471,3
loss,AdamW tied / RMS-LMO 1D,157286400,4.46677609493,0.00184586516975,0.00106571075264,3
loss,AdamW tied / RMS-LMO 1D,183500800,4.32354388644,0.00236595248521,0.00136598330423,3
loss,AdamW tied / RMS-LMO 1D,209715200,4.21497806191,0.0027523143227,0.00158904941511,3
loss,AdamW tied / RMS-LMO 1D,235929600,4.1361770459,0.00358045343661,0.00206717575545,3
loss,AdamW tied / RMS-LMO 1D,262144000,4.07246945401,0.00146845436628,0.000847812523665,3
loss,AdamW tied / RMS-LMO 1D,288358400,4.02141087458,0.000977104949491,0.000564131805615,3
loss,AdamW tied / RMS-LMO 1D,314572800,3.97803040147,0.00245189940834,0.00141560478343,3
loss,AdamW tied / RMS-LMO 1D,340787200,3.94365092044,0.00341191560555,0.00196987039332,3
loss,AdamW tied / RMS-LMO 1D,367001600,3.90862128834,0.00174642407319,0.00100829840877,3
loss,AdamW tied / RMS-LMO 1D,393216000,3.88432950164,0.00321618278265,0.00185686399533,3
loss,AdamW tied / RMS-LMO 1D,419430400,3.85594678313,0.00225623946498,0.00130264046246,3
loss,AdamW tied / RMS-LMO 1D,445644800,3.83736853356,0.000948457733604,0.000547592327811,3
loss,AdamW tied / RMS-LMO 1D,471859200,3.81558060924,0.00176388762404,0.00101838099456,3
loss,AdamW tied / RMS-LMO 1D,498073600,3.79785316621,0.000891301474018,0.000514593145953,3
loss,AdamW tied / RMS-LMO 1D,524288000,3.78515377531,0.00383044626747,0.00221150918364,3
loss,AdamW tied / RMS-LMO 1D,550502400,3.77013095568,0.000124225678679,7.17217290257e-05,3
loss,AdamW tied / RMS-LMO 1D,576716800,3.7554697072,0.00149692483036,0.000864249953764,3
loss,AdamW tied / RMS-LMO 1D,602931200,3.74176763366,0.00427118070697,0.00246596733093,3
loss,AdamW tied / RMS-LMO 1D,629145600,3.73241366073,0.00366417642344,0.00211551324443,3
loss,AdamW tied / RMS-LMO 1D,655360000,3.71824805126,0.000277925566334,0.000160460400537,3
loss,AdamW tied / RMS-LMO 1D,681574400,3.71080321064,0.00241094415392,0.00139195925626,3
loss,AdamW tied / RMS-LMO 1D,707788800,3.70286403656,0.00246047296701,0.00142055472983,3
loss,AdamW tied / RMS-LMO 1D,734003200,3.6949784714,0.00407150578878,0.00235068496316,3
loss,AdamW tied / RMS-LMO 1D,760217600,3.68541087354,0.00500936693472,0.00289215934823,3
loss,AdamW tied / RMS-LMO 1D,786432000,3.6791068018,0.00198632710857,0.00114680649083,3
loss,AdamW tied / RMS-LMO 1D,812646400,3.67038148706,0.00457933077294,0.00264387785447,3
loss,AdamW tied / RMS-LMO 1D,838860800,3.66539833516,0.00177501533874,0.00102480558363,3
loss,AdamW tied / RMS-LMO 1D,865075200,3.66053002064,0.00496086038808,0.00286415408047,3
loss,AdamW tied / RMS-LMO 1D,891289600,3.65286276157,0.00125762501104,0.000726090138665,3
loss,AdamW tied / RMS-LMO 1D,917504000,3.64914740746,0.00154448390316,0.00089170819725,3
loss,AdamW tied / RMS-LMO 1D,943718400,3.64178453197,0.000383528102535,0.000221430053241,3
loss,AdamW tied / RMS-LMO 1D,969932800,3.63818732699,0.00146088238385,0.000843440837568,3
loss,AdamW tied / RMS-LMO 1D,996147200,3.6334794116,0.00312451008683,0.00180393673972,3
loss,AdamW tied / RMS-LMO 1D,1022361600,3.62720523164,0.000582610777211,0.000336370489055,3
loss,AdamW tied / RMS-LMO 1D,1048576000,3.62434831609,0.000413585298048,0.000238783583161,3
loss,AdamW tied / RMS-LMO 1D,1074790400,3.61536866069,,,1
loss,AF-Muon tied / RMS-LMO 1D,104857600,4.71600099514,0.00681866382279,0.0039367573936,3
loss,AF-Muon tied / RMS-LMO 1D,131072000,4.47171452979,0.0075837665859,0.00437848967984,3
loss,AF-Muon tied / RMS-LMO 1D,157286400,4.27651094233,0.00094302515108,0.000544455824829,3
loss,AF-Muon tied / RMS-LMO 1D,183500800,4.15839744459,0.00640905914792,0.0037002720243,3
loss,AF-Muon tied / RMS-LMO 1D,209715200,4.06331566676,0.0120513451784,0.00695784738282,3
loss,AF-Muon tied / RMS-LMO 1D,235929600,3.99617584825,0.0038580733658,0.0022274596963,3
loss,AF-Muon tied / RMS-LMO 1D,262144000,3.94292188103,0.0054252578036,0.00313227405333,3
loss,AF-Muon tied / RMS-LMO 1D,288358400,3.90056406215,0.0025520659007,0.00147343593476,3
loss,AF-Muon tied / RMS-LMO 1D,314572800,3.86593267058,0.00207529688667,0.00119817321617,3
loss,AF-Muon tied / RMS-LMO 1D,340787200,3.83861238097,0.00534592783909,0.00308647287697,3
loss,AF-Muon tied / RMS-LMO 1D,367001600,3.81043153405,0.00129168450459,0.000745754396434,3
loss,AF-Muon tied / RMS-LMO 1D,393216000,3.79245446314,0.00225150023132,0.00129990426464,3
loss,AF-Muon tied / RMS-LMO 1D,419430400,3.76798301573,0.00067841828897,0.00039168498176,3
loss,AF-Muon tied / RMS-LMO 1D,445644800,3.75523954138,0.00361716302677,0.00208837004721,3
loss,AF-Muon tied / RMS-LMO 1D,471859200,3.73749726887,0.00131684300677,0.000760279664437,3
loss,AF-Muon tied / RMS-LMO 1D,498073600,3.72453206236,0.0027723932416,0.00160064198434,3
loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71535628711,0.00574352938629,0.00331602823727,3
loss,AF-Muon tied / RMS-LMO 1D,550502400,3.70404762685,0.00184000777657,0.00106232898511,3
loss,AF-Muon tied / RMS-LMO 1D,576716800,3.69283184374,0.00476136183242,0.00274897353565,3
loss,AF-Muon tied / RMS-LMO 1D,602931200,3.68195757166,0.0061595316163,0.00355620723675,3
loss,AF-Muon tied / RMS-LMO 1D,629145600,3.67521204869,0.00208912694666,0.00120615800503,3
loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66332815523,0.00228120413628,0.00131705382216,3
loss,AF-Muon tied / RMS-LMO 1D,681574400,3.65815998212,0.00421721364968,0.00243480943587,3
loss,AF-Muon tied / RMS-LMO 1D,707788800,3.65202572137,0.00446542222054,0.00257811272107,3
loss,AF-Muon tied / RMS-LMO 1D,734003200,3.64599909514,0.0018145806054,0.00104764860099,3
loss,AF-Muon tied / RMS-LMO 1D,760217600,3.63832817962,0.0027858407078,0.00160840588257,3
loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63287550077,0.00056655156221,0.000327098696952,3
loss,AF-Muon tied / RMS-LMO 1D,812646400,3.62597009987,0.00667040491384,0.00385116007261,3
loss,AF-Muon tied / RMS-LMO 1D,838860800,3.62199936524,0.000675573622732,0.000390042612942,3
loss,AF-Muon tied / RMS-LMO 1D,865075200,3.61868730689,0.00368193917902,0.00212576857615,3
loss,AF-Muon tied / RMS-LMO 1D,891289600,3.61253845255,0.00203126418275,0.00117275092271,3
loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60977364153,0.00395373586835,0.0022826904679,3
loss,AF-Muon tied / RMS-LMO 1D,943718400,3.60362405365,0.00313412545244,0.00180948817364,3
loss,AF-Muon tied / RMS-LMO 1D,969932800,3.60071321443,0.00159768396829,0.000922423269174,3
loss,AF-Muon tied / RMS-LMO 1D,996147200,3.59682091564,0.00482240118848,0.00278421462431,3
loss,AF-Muon tied / RMS-LMO 1D,1022361600,3.59160955424,0.00217214360116,0.00125408769285,3
loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58893796787,0.00245881993136,0.00141960034926,3
eval_loss,AdamW tied / AdamW 1D,131072000,4.57179266091,0.012611312912,0.00728114490455,3
eval_loss,AdamW tied / AdamW 1D,262144000,4.04625774967,0.00451804122416,0.00260849231698,3
eval_loss,AdamW tied / AdamW 1D,393216000,3.8757228153,0.00713511061029,0.00411945803155,3
eval_loss,AdamW tied / AdamW 1D,524288000,3.78113750213,0.00297300045572,0.00171646261341,3
eval_loss,AdamW tied / AdamW 1D,655360000,3.72370784608,0.00139858113072,0.000807471192305,3
eval_loss,AdamW tied / AdamW 1D,786432000,3.68437108577,0.00284552186077,0.0016428628123,3
eval_loss,AdamW tied / AdamW 1D,917504000,3.65338033978,0.00296818371573,0.00171368166728,3
eval_loss,AdamW tied / AdamW 1D,1048576000,3.62958162078,0.00295392833071,0.0017054513169,3
eval_loss,AF-Muon tied / AdamW 1D,131072000,4.37601709626,0.0141991116517,0.00819786093434,3
eval_loss,AF-Muon tied / AdamW 1D,262144000,3.96555202072,0.0203859955504,0.0117698600187,3
eval_loss,AF-Muon tied / AdamW 1D,393216000,3.80836784931,0.00724557235095,0.00418323314725,3
eval_loss,AF-Muon tied / AdamW 1D,524288000,3.73371967826,0.00910852664094,0.00525881030807,3
eval_loss,AF-Muon tied / AdamW 1D,655360000,3.68708112461,0.0110010229261,0.00635144354776,3
eval_loss,AF-Muon tied / AdamW 1D,786432000,3.65372365915,0.0107238500798,0.00619141773034,3
eval_loss,AF-Muon tied / AdamW 1D,917504000,3.63259561492,0.0113170445879,0.00653389873927,3
eval_loss,AF-Muon tied / AdamW 1D,1048576000,3.61629567589,0.010760482307,0.00621256735658,3
eval_loss,AdamW tied / RMS-LMO 1D,131072000,4.56158319249,0.00502907160596,0.00290353584547,3
eval_loss,AdamW tied / RMS-LMO 1D,262144000,4.04461237094,0.00307767552931,0.00177689679533,3
eval_loss,AdamW tied / RMS-LMO 1D,393216000,3.86644205005,0.00361646095986,0.00208796470869,3
eval_loss,AdamW tied / RMS-LMO 1D,524288000,3.7741849227,0.00198169265566,0.0011441307882,3
eval_loss,AdamW tied / RMS-LMO 1D,655360000,3.71484685543,0.00145671321902,0.000841033769133,3
eval_loss,AdamW tied / RMS-LMO 1D,786432000,3.67518798458,0.00366312856001,0.0021149082602,3
eval_loss,AdamW tied / RMS-LMO 1D,917504000,3.64616027243,0.00179028577699,0.00103362197527,3
eval_loss,AdamW tied / RMS-LMO 1D,1048576000,3.62206339732,0.00283455102105,0.00163652879503,3
eval_loss,AF-Muon tied / RMS-LMO 1D,131072000,4.36040178231,0.00996902215723,0.00575561762604,3
eval_loss,AF-Muon tied / RMS-LMO 1D,262144000,3.91928231469,0.00411125700901,0.00237363534086,3
eval_loss,AF-Muon tied / RMS-LMO 1D,393216000,3.77877129518,0.000793159565784,0.000457930888816,3
eval_loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71045918699,0.00263108452707,0.00151905735996,3
eval_loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66224510761,0.00236873481597,0.00136758968364,3
eval_loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63000080129,0.00206551785196,0.00119252728785,3
eval_loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60920974179,0.00180094697763,0.00103977722233,3
eval_loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58834775211,0.00159590772441,0.000921397754292,3
eval_ppl,AdamW tied / AdamW 1D,131072000,96.7224690854,1.22180359304,0.705408633338,3
eval_ppl,AdamW tied / AdamW 1D,262144000,57.1834516385,0.258106714657,0.149017981187,3
eval_ppl,AdamW tied / AdamW 1D,393216000,48.2183555894,0.343577258929,0.19836442293,3
eval_ppl,AdamW tied / AdamW 1D,524288000,43.8660401931,0.130442672799,0.0753111122542,3
eval_ppl,AdamW tied / AdamW 1D,655360000,41.4177071409,0.0579279263371,0.0334447038643,3
eval_ppl,AdamW tied / AdamW 1D,786432000,39.8201786089,0.113263070085,0.0653924640027,3
eval_ppl,AdamW tied / AdamW 1D,917504000,38.6050569856,0.114668184089,0.0662037069511,3
eval_ppl,AdamW tied / AdamW 1D,1048576000,37.6971512716,0.111306575988,0.064262881609,3
eval_ppl,AF-Muon tied / AdamW 1D,131072000,79.5260337595,1.1326096936,0.653912511488,3
eval_ppl,AF-Muon tied / AdamW 1D,262144000,52.7567009965,1.07837086632,0.622597709955,3
eval_ppl,AF-Muon tied / AdamW 1D,393216000,45.0775947035,0.326131727385,0.188292240597,3
eval_ppl,AF-Muon tied / AdamW 1D,524288000,41.8355846848,0.380072849698,0.219435162085,3
eval_ppl,AF-Muon tied / AdamW 1D,655360000,39.9297389504,0.437925421272,0.252836359856,3
eval_ppl,AF-Muon tied / AdamW 1D,786432000,38.6196799115,0.41408697722,0.239073227766,3
eval_ppl,AF-Muon tied / AdamW 1D,917504000,37.8124424932,0.426542657998,0.246264518416,3
eval_ppl,AF-Muon tied / AdamW 1D,1048576000,37.2009466294,0.399304741576,0.230538700037,3
eval_ppl,AdamW tied / RMS-LMO 1D,131072000,95.7357337039,0.481349429699,0.277907222811,3
eval_ppl,AdamW tied / RMS-LMO 1D,262144000,57.0892327134,0.175838260344,0.101520266943,3
eval_ppl,AdamW tied / RMS-LMO 1D,393216000,47.7723209628,0.172931766527,0.0998422019559,3
eval_ppl,AdamW tied / RMS-LMO 1D,524288000,43.5620444988,0.0863720156132,0.0498669064647,3
eval_ppl,AdamW tied / RMS-LMO 1D,655360000,41.0523287106,0.0598211789563,0.0345377737736,3
eval_ppl,AdamW tied / RMS-LMO 1D,786432000,39.4562497894,0.144551650049,0.0834569340678,3
eval_ppl,AdamW tied / RMS-LMO 1D,917504000,38.3272580222,0.0686120172751,0.0396131666434,3
eval_ppl,AdamW tied / RMS-LMO 1D,1048576000,37.4147898569,0.106138687454,0.0612791997731,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,131072000,78.2911761219,0.780274163773,0.450491498496,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,262144000,50.3645700541,0.207277981707,0.119671998536,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,393216000,43.7622469911,0.0347032277284,0.0200359178708,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,524288000,40.8726646442,0.107467577375,0.0620464347264,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,655360000,38.9487615945,0.0921963815861,0.0532296057271,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,786432000,37.7129004512,0.0778588181426,0.0449518096134,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,917504000,36.9368915715,0.0665458474065,0.0384202629136,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,1048576000,36.1742883981,0.0577457332629,0.0333395146439,3


==> figs/nanogpt_factorial_tied_ablate/fig_nanogpt_factorial_tied_vs_1d_curves_zoom_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,AdamW tied / AdamW 1D,524288000,3.79265597065,0.00260727265577,0.00150530956966,3
loss,AdamW tied / AdamW 1D,550502400,3.77737071385,0.00169968946548,0.000981316170434,3
loss,AdamW tied / AdamW 1D,576716800,3.76344964797,0.00240010146183,0.00138569922507,3
loss,AdamW tied / AdamW 1D,602931200,3.74964420617,0.00463525793114,0.00267616741431,3
loss,AdamW tied / AdamW 1D,629145600,3.74027958338,0.00459855689125,0.00265497805904,3
loss,AdamW tied / AdamW 1D,655360000,3.72645649215,0.000905452349596,0.000522763157777,3
loss,AdamW tied / AdamW 1D,681574400,3.7189231046,0.00348603952994,0.00201266586102,3
loss,AdamW tied / AdamW 1D,707788800,3.71096861973,0.00310604961271,0.00179327858001,3
loss,AdamW tied / AdamW 1D,734003200,3.70319318195,0.00454540014949,0.00262428799988,3
loss,AdamW tied / AdamW 1D,760217600,3.69361540139,0.00521999763113,0.0030137670375,3
loss,AdamW tied / AdamW 1D,786432000,3.68733766461,0.00320337994791,0.00184947227524,3
loss,AdamW tied / AdamW 1D,812646400,3.67831992969,0.0042596579605,0.00245931467015,3
loss,AdamW tied / AdamW 1D,838860800,3.67376003385,0.00240041074576,0.00138587779023,3
loss,AdamW tied / AdamW 1D,865075200,3.66905840427,0.00561115691471,0.00323960295517,3
loss,AdamW tied / AdamW 1D,891289600,3.66139082501,0.00157349721465,0.000908459040447,3
loss,AdamW tied / AdamW 1D,917504000,3.6578065071,0.00136392703001,0.000787463637933,3
loss,AdamW tied / AdamW 1D,943718400,3.65007607112,2.2103185506e-05,1.27612801018e-05,3
loss,AdamW tied / AdamW 1D,969932800,3.64628220767,0.00168350339283,0.00097197113703,3
loss,AdamW tied / AdamW 1D,996147200,3.64193056792,0.00283033783152,0.00163409630893,3
loss,AdamW tied / AdamW 1D,1022361600,3.63619594634,0.000896176062318,0.000517407490821,3
loss,AdamW tied / AdamW 1D,1048576000,3.63225689789,0.000659163249689,0.000380568079648,3
loss,AdamW tied / AdamW 1D,1074790400,3.62346555069,,,1
loss,AF-Muon tied / AdamW 1D,524288000,3.73899951478,0.00399181765796,0.00230467699938,3
loss,AF-Muon tied / AdamW 1D,550502400,3.72753630092,0.00844488125696,0.00487565446698,3
loss,AF-Muon tied / AdamW 1D,576716800,3.71551627253,0.00756775497016,0.00436924536918,3
loss,AF-Muon tied / AdamW 1D,602931200,3.70476620058,0.0094991115044,0.00548431458413,3
loss,AF-Muon tied / AdamW 1D,629145600,3.69717669442,0.0114391470957,0.00660439465498,3
loss,AF-Muon tied / AdamW 1D,655360000,3.68606939296,0.0084840821611,0.00489828711954,3
loss,AF-Muon tied / AdamW 1D,681574400,3.68064608723,0.00960291763049,0.00554424707897,3
loss,AF-Muon tied / AdamW 1D,707788800,3.67349989255,0.00901162447186,0.00520286381466,3
loss,AF-Muon tied / AdamW 1D,734003200,3.66872962698,0.0123641943143,0.00713847091569,3
loss,AF-Muon tied / AdamW 1D,760217600,3.66019586742,0.0133718960889,0.00772026780651,3
loss,AF-Muon tied / AdamW 1D,786432000,3.65540581192,0.0104936050935,0.00605848572547,3
loss,AF-Muon tied / AdamW 1D,812646400,3.6487523073,0.00560450281805,0.00323576121068,3
loss,AF-Muon tied / AdamW 1D,838860800,3.64538700913,0.00981588790526,0.00566720552444,3
loss,AF-Muon tied / AdamW 1D,865075200,3.64196057687,0.0137772147085,0.00795427862061,3
loss,AF-Muon tied / AdamW 1D,891289600,3.63598550399,0.00906065965662,0.00523117429178,3
loss,AF-Muon tied / AdamW 1D,917504000,3.6336841922,0.00727801398562,0.00420196333377,3
loss,AF-Muon tied / AdamW 1D,943718400,3.62769530654,0.00774563783132,0.00447194608696,3
loss,AF-Muon tied / AdamW 1D,969932800,3.62532466804,0.00972130365266,0.00561259728074,3
loss,AF-Muon tied / AdamW 1D,996147200,3.62185665851,0.00902635426607,0.00521136806532,3
loss,AF-Muon tied / AdamW 1D,1022361600,3.61690567036,0.00902677187374,0.00521160917122,3
loss,AF-Muon tied / AdamW 1D,1048576000,3.61458426336,0.0084659943266,0.00488784410342,3
loss,AdamW tied / RMS-LMO 1D,524288000,3.78515377531,0.00383044626747,0.00221150918364,3
loss,AdamW tied / RMS-LMO 1D,550502400,3.77013095568,0.000124225678679,7.17217290257e-05,3
loss,AdamW tied / RMS-LMO 1D,576716800,3.7554697072,0.00149692483036,0.000864249953764,3
loss,AdamW tied / RMS-LMO 1D,602931200,3.74176763366,0.00427118070697,0.00246596733093,3
loss,AdamW tied / RMS-LMO 1D,629145600,3.73241366073,0.00366417642344,0.00211551324443,3
loss,AdamW tied / RMS-LMO 1D,655360000,3.71824805126,0.000277925566334,0.000160460400537,3
loss,AdamW tied / RMS-LMO 1D,681574400,3.71080321064,0.00241094415392,0.00139195925626,3
loss,AdamW tied / RMS-LMO 1D,707788800,3.70286403656,0.00246047296701,0.00142055472983,3
loss,AdamW tied / RMS-LMO 1D,734003200,3.6949784714,0.00407150578878,0.00235068496316,3
loss,AdamW tied / RMS-LMO 1D,760217600,3.68541087354,0.00500936693472,0.00289215934823,3
loss,AdamW tied / RMS-LMO 1D,786432000,3.6791068018,0.00198632710857,0.00114680649083,3
loss,AdamW tied / RMS-LMO 1D,812646400,3.67038148706,0.00457933077294,0.00264387785447,3
loss,AdamW tied / RMS-LMO 1D,838860800,3.66539833516,0.00177501533874,0.00102480558363,3
loss,AdamW tied / RMS-LMO 1D,865075200,3.66053002064,0.00496086038808,0.00286415408047,3
loss,AdamW tied / RMS-LMO 1D,891289600,3.65286276157,0.00125762501104,0.000726090138665,3
loss,AdamW tied / RMS-LMO 1D,917504000,3.64914740746,0.00154448390316,0.00089170819725,3
loss,AdamW tied / RMS-LMO 1D,943718400,3.64178453197,0.000383528102535,0.000221430053241,3
loss,AdamW tied / RMS-LMO 1D,969932800,3.63818732699,0.00146088238385,0.000843440837568,3
loss,AdamW tied / RMS-LMO 1D,996147200,3.6334794116,0.00312451008683,0.00180393673972,3
loss,AdamW tied / RMS-LMO 1D,1022361600,3.62720523164,0.000582610777211,0.000336370489055,3
loss,AdamW tied / RMS-LMO 1D,1048576000,3.62434831609,0.000413585298048,0.000238783583161,3
loss,AdamW tied / RMS-LMO 1D,1074790400,3.61536866069,,,1
loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71535628711,0.00574352938629,0.00331602823727,3
loss,AF-Muon tied / RMS-LMO 1D,550502400,3.70404762685,0.00184000777657,0.00106232898511,3
loss,AF-Muon tied / RMS-LMO 1D,576716800,3.69283184374,0.00476136183242,0.00274897353565,3
loss,AF-Muon tied / RMS-LMO 1D,602931200,3.68195757166,0.0061595316163,0.00355620723675,3
loss,AF-Muon tied / RMS-LMO 1D,629145600,3.67521204869,0.00208912694666,0.00120615800503,3
loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66332815523,0.00228120413628,0.00131705382216,3
loss,AF-Muon tied / RMS-LMO 1D,681574400,3.65815998212,0.00421721364968,0.00243480943587,3
loss,AF-Muon tied / RMS-LMO 1D,707788800,3.65202572137,0.00446542222054,0.00257811272107,3
loss,AF-Muon tied / RMS-LMO 1D,734003200,3.64599909514,0.0018145806054,0.00104764860099,3
loss,AF-Muon tied / RMS-LMO 1D,760217600,3.63832817962,0.0027858407078,0.00160840588257,3
loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63287550077,0.00056655156221,0.000327098696952,3
loss,AF-Muon tied / RMS-LMO 1D,812646400,3.62597009987,0.00667040491384,0.00385116007261,3
loss,AF-Muon tied / RMS-LMO 1D,838860800,3.62199936524,0.000675573622732,0.000390042612942,3
loss,AF-Muon tied / RMS-LMO 1D,865075200,3.61868730689,0.00368193917902,0.00212576857615,3
loss,AF-Muon tied / RMS-LMO 1D,891289600,3.61253845255,0.00203126418275,0.00117275092271,3
loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60977364153,0.00395373586835,0.0022826904679,3
loss,AF-Muon tied / RMS-LMO 1D,943718400,3.60362405365,0.00313412545244,0.00180948817364,3
loss,AF-Muon tied / RMS-LMO 1D,969932800,3.60071321443,0.00159768396829,0.000922423269174,3
loss,AF-Muon tied / RMS-LMO 1D,996147200,3.59682091564,0.00482240118848,0.00278421462431,3
loss,AF-Muon tied / RMS-LMO 1D,1022361600,3.59160955424,0.00217214360116,0.00125408769285,3
loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58893796787,0.00245881993136,0.00141960034926,3
eval_loss,AdamW tied / AdamW 1D,524288000,3.78113750213,0.00297300045572,0.00171646261341,3
eval_loss,AdamW tied / AdamW 1D,655360000,3.72370784608,0.00139858113072,0.000807471192305,3
eval_loss,AdamW tied / AdamW 1D,786432000,3.68437108577,0.00284552186077,0.0016428628123,3
eval_loss,AdamW tied / AdamW 1D,917504000,3.65338033978,0.00296818371573,0.00171368166728,3
eval_loss,AdamW tied / AdamW 1D,1048576000,3.62958162078,0.00295392833071,0.0017054513169,3
eval_loss,AF-Muon tied / AdamW 1D,524288000,3.73371967826,0.00910852664094,0.00525881030807,3
eval_loss,AF-Muon tied / AdamW 1D,655360000,3.68708112461,0.0110010229261,0.00635144354776,3
eval_loss,AF-Muon tied / AdamW 1D,786432000,3.65372365915,0.0107238500798,0.00619141773034,3
eval_loss,AF-Muon tied / AdamW 1D,917504000,3.63259561492,0.0113170445879,0.00653389873927,3
eval_loss,AF-Muon tied / AdamW 1D,1048576000,3.61629567589,0.010760482307,0.00621256735658,3
eval_loss,AdamW tied / RMS-LMO 1D,524288000,3.7741849227,0.00198169265566,0.0011441307882,3
eval_loss,AdamW tied / RMS-LMO 1D,655360000,3.71484685543,0.00145671321902,0.000841033769133,3
eval_loss,AdamW tied / RMS-LMO 1D,786432000,3.67518798458,0.00366312856001,0.0021149082602,3
eval_loss,AdamW tied / RMS-LMO 1D,917504000,3.64616027243,0.00179028577699,0.00103362197527,3
eval_loss,AdamW tied / RMS-LMO 1D,1048576000,3.62206339732,0.00283455102105,0.00163652879503,3
eval_loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71045918699,0.00263108452707,0.00151905735996,3
eval_loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66224510761,0.00236873481597,0.00136758968364,3
eval_loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63000080129,0.00206551785196,0.00119252728785,3
eval_loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60920974179,0.00180094697763,0.00103977722233,3
eval_loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58834775211,0.00159590772441,0.000921397754292,3
eval_ppl,AdamW tied / AdamW 1D,524288000,43.8660401931,0.130442672799,0.0753111122542,3
eval_ppl,AdamW tied / AdamW 1D,655360000,41.4177071409,0.0579279263371,0.0334447038643,3
eval_ppl,AdamW tied / AdamW 1D,786432000,39.8201786089,0.113263070085,0.0653924640027,3
eval_ppl,AdamW tied / AdamW 1D,917504000,38.6050569856,0.114668184089,0.0662037069511,3
eval_ppl,AdamW tied / AdamW 1D,1048576000,37.6971512716,0.111306575988,0.064262881609,3
eval_ppl,AF-Muon tied / AdamW 1D,524288000,41.8355846848,0.380072849698,0.219435162085,3
eval_ppl,AF-Muon tied / AdamW 1D,655360000,39.9297389504,0.437925421272,0.252836359856,3
eval_ppl,AF-Muon tied / AdamW 1D,786432000,38.6196799115,0.41408697722,0.239073227766,3
eval_ppl,AF-Muon tied / AdamW 1D,917504000,37.8124424932,0.426542657998,0.246264518416,3
eval_ppl,AF-Muon tied / AdamW 1D,1048576000,37.2009466294,0.399304741576,0.230538700037,3
eval_ppl,AdamW tied / RMS-LMO 1D,524288000,43.5620444988,0.0863720156132,0.0498669064647,3
eval_ppl,AdamW tied / RMS-LMO 1D,655360000,41.0523287106,0.0598211789563,0.0345377737736,3
eval_ppl,AdamW tied / RMS-LMO 1D,786432000,39.4562497894,0.144551650049,0.0834569340678,3
eval_ppl,AdamW tied / RMS-LMO 1D,917504000,38.3272580222,0.0686120172751,0.0396131666434,3
eval_ppl,AdamW tied / RMS-LMO 1D,1048576000,37.4147898569,0.106138687454,0.0612791997731,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,524288000,40.8726646442,0.107467577375,0.0620464347264,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,655360000,38.9487615945,0.0921963815861,0.0532296057271,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,786432000,37.7129004512,0.0778588181426,0.0449518096134,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,917504000,36.9368915715,0.0665458474065,0.0384202629136,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,1048576000,36.1742883981,0.0577457332629,0.0333395146439,3


==> figs/nanogpt_factorial_tied_ablate/fig_nanogpt_factorial_tied_vs_1d_curves_zoom_x1p1_summary.csv <==
panel,arm,tokens_seen,mean,sample_sd,sem,n_seeds
loss,AdamW tied / AdamW 1D,524288000,3.79265597065,0.00260727265577,0.00150530956966,3
loss,AdamW tied / AdamW 1D,550502400,3.77737071385,0.00169968946548,0.000981316170434,3
loss,AdamW tied / AdamW 1D,576716800,3.76344964797,0.00240010146183,0.00138569922507,3
loss,AdamW tied / AdamW 1D,602931200,3.74964420617,0.00463525793114,0.00267616741431,3
loss,AdamW tied / AdamW 1D,629145600,3.74027958338,0.00459855689125,0.00265497805904,3
loss,AdamW tied / AdamW 1D,655360000,3.72645649215,0.000905452349596,0.000522763157777,3
loss,AdamW tied / AdamW 1D,681574400,3.7189231046,0.00348603952994,0.00201266586102,3
loss,AdamW tied / AdamW 1D,707788800,3.71096861973,0.00310604961271,0.00179327858001,3
loss,AdamW tied / AdamW 1D,734003200,3.70319318195,0.00454540014949,0.00262428799988,3
loss,AdamW tied / AdamW 1D,760217600,3.69361540139,0.00521999763113,0.0030137670375,3
loss,AdamW tied / AdamW 1D,786432000,3.68733766461,0.00320337994791,0.00184947227524,3
loss,AdamW tied / AdamW 1D,812646400,3.67831992969,0.0042596579605,0.00245931467015,3
loss,AdamW tied / AdamW 1D,838860800,3.67376003385,0.00240041074576,0.00138587779023,3
loss,AdamW tied / AdamW 1D,865075200,3.66905840427,0.00561115691471,0.00323960295517,3
loss,AdamW tied / AdamW 1D,891289600,3.66139082501,0.00157349721465,0.000908459040447,3
loss,AdamW tied / AdamW 1D,917504000,3.6578065071,0.00136392703001,0.000787463637933,3
loss,AdamW tied / AdamW 1D,943718400,3.65007607112,2.2103185506e-05,1.27612801018e-05,3
loss,AdamW tied / AdamW 1D,969932800,3.64628220767,0.00168350339283,0.00097197113703,3
loss,AdamW tied / AdamW 1D,996147200,3.64193056792,0.00283033783152,0.00163409630893,3
loss,AdamW tied / AdamW 1D,1022361600,3.63619594634,0.000896176062318,0.000517407490821,3
loss,AdamW tied / AdamW 1D,1048576000,3.63225689789,0.000659163249689,0.000380568079648,3
loss,AdamW tied / AdamW 1D,1074790400,3.62346555069,,,1
loss,AF-Muon tied / AdamW 1D,524288000,3.73899951478,0.00399181765796,0.00230467699938,3
loss,AF-Muon tied / AdamW 1D,550502400,3.72753630092,0.00844488125696,0.00487565446698,3
loss,AF-Muon tied / AdamW 1D,576716800,3.71551627253,0.00756775497016,0.00436924536918,3
loss,AF-Muon tied / AdamW 1D,602931200,3.70476620058,0.0094991115044,0.00548431458413,3
loss,AF-Muon tied / AdamW 1D,629145600,3.69717669442,0.0114391470957,0.00660439465498,3
loss,AF-Muon tied / AdamW 1D,655360000,3.68606939296,0.0084840821611,0.00489828711954,3
loss,AF-Muon tied / AdamW 1D,681574400,3.68064608723,0.00960291763049,0.00554424707897,3
loss,AF-Muon tied / AdamW 1D,707788800,3.67349989255,0.00901162447186,0.00520286381466,3
loss,AF-Muon tied / AdamW 1D,734003200,3.66872962698,0.0123641943143,0.00713847091569,3
loss,AF-Muon tied / AdamW 1D,760217600,3.66019586742,0.0133718960889,0.00772026780651,3
loss,AF-Muon tied / AdamW 1D,786432000,3.65540581192,0.0104936050935,0.00605848572547,3
loss,AF-Muon tied / AdamW 1D,812646400,3.6487523073,0.00560450281805,0.00323576121068,3
loss,AF-Muon tied / AdamW 1D,838860800,3.64538700913,0.00981588790526,0.00566720552444,3
loss,AF-Muon tied / AdamW 1D,865075200,3.64196057687,0.0137772147085,0.00795427862061,3
loss,AF-Muon tied / AdamW 1D,891289600,3.63598550399,0.00906065965662,0.00523117429178,3
loss,AF-Muon tied / AdamW 1D,917504000,3.6336841922,0.00727801398562,0.00420196333377,3
loss,AF-Muon tied / AdamW 1D,943718400,3.62769530654,0.00774563783132,0.00447194608696,3
loss,AF-Muon tied / AdamW 1D,969932800,3.62532466804,0.00972130365266,0.00561259728074,3
loss,AF-Muon tied / AdamW 1D,996147200,3.62185665851,0.00902635426607,0.00521136806532,3
loss,AF-Muon tied / AdamW 1D,1022361600,3.61690567036,0.00902677187374,0.00521160917122,3
loss,AF-Muon tied / AdamW 1D,1048576000,3.61458426336,0.0084659943266,0.00488784410342,3
loss,AdamW tied / RMS-LMO 1D,524288000,3.78515377531,0.00383044626747,0.00221150918364,3
loss,AdamW tied / RMS-LMO 1D,550502400,3.77013095568,0.000124225678679,7.17217290257e-05,3
loss,AdamW tied / RMS-LMO 1D,576716800,3.7554697072,0.00149692483036,0.000864249953764,3
loss,AdamW tied / RMS-LMO 1D,602931200,3.74176763366,0.00427118070697,0.00246596733093,3
loss,AdamW tied / RMS-LMO 1D,629145600,3.73241366073,0.00366417642344,0.00211551324443,3
loss,AdamW tied / RMS-LMO 1D,655360000,3.71824805126,0.000277925566334,0.000160460400537,3
loss,AdamW tied / RMS-LMO 1D,681574400,3.71080321064,0.00241094415392,0.00139195925626,3
loss,AdamW tied / RMS-LMO 1D,707788800,3.70286403656,0.00246047296701,0.00142055472983,3
loss,AdamW tied / RMS-LMO 1D,734003200,3.6949784714,0.00407150578878,0.00235068496316,3
loss,AdamW tied / RMS-LMO 1D,760217600,3.68541087354,0.00500936693472,0.00289215934823,3
loss,AdamW tied / RMS-LMO 1D,786432000,3.6791068018,0.00198632710857,0.00114680649083,3
loss,AdamW tied / RMS-LMO 1D,812646400,3.67038148706,0.00457933077294,0.00264387785447,3
loss,AdamW tied / RMS-LMO 1D,838860800,3.66539833516,0.00177501533874,0.00102480558363,3
loss,AdamW tied / RMS-LMO 1D,865075200,3.66053002064,0.00496086038808,0.00286415408047,3
loss,AdamW tied / RMS-LMO 1D,891289600,3.65286276157,0.00125762501104,0.000726090138665,3
loss,AdamW tied / RMS-LMO 1D,917504000,3.64914740746,0.00154448390316,0.00089170819725,3
loss,AdamW tied / RMS-LMO 1D,943718400,3.64178453197,0.000383528102535,0.000221430053241,3
loss,AdamW tied / RMS-LMO 1D,969932800,3.63818732699,0.00146088238385,0.000843440837568,3
loss,AdamW tied / RMS-LMO 1D,996147200,3.6334794116,0.00312451008683,0.00180393673972,3
loss,AdamW tied / RMS-LMO 1D,1022361600,3.62720523164,0.000582610777211,0.000336370489055,3
loss,AdamW tied / RMS-LMO 1D,1048576000,3.62434831609,0.000413585298048,0.000238783583161,3
loss,AdamW tied / RMS-LMO 1D,1074790400,3.61536866069,,,1
loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71535628711,0.00574352938629,0.00331602823727,3
loss,AF-Muon tied / RMS-LMO 1D,550502400,3.70404762685,0.00184000777657,0.00106232898511,3
loss,AF-Muon tied / RMS-LMO 1D,576716800,3.69283184374,0.00476136183242,0.00274897353565,3
loss,AF-Muon tied / RMS-LMO 1D,602931200,3.68195757166,0.0061595316163,0.00355620723675,3
loss,AF-Muon tied / RMS-LMO 1D,629145600,3.67521204869,0.00208912694666,0.00120615800503,3
loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66332815523,0.00228120413628,0.00131705382216,3
loss,AF-Muon tied / RMS-LMO 1D,681574400,3.65815998212,0.00421721364968,0.00243480943587,3
loss,AF-Muon tied / RMS-LMO 1D,707788800,3.65202572137,0.00446542222054,0.00257811272107,3
loss,AF-Muon tied / RMS-LMO 1D,734003200,3.64599909514,0.0018145806054,0.00104764860099,3
loss,AF-Muon tied / RMS-LMO 1D,760217600,3.63832817962,0.0027858407078,0.00160840588257,3
loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63287550077,0.00056655156221,0.000327098696952,3
loss,AF-Muon tied / RMS-LMO 1D,812646400,3.62597009987,0.00667040491384,0.00385116007261,3
loss,AF-Muon tied / RMS-LMO 1D,838860800,3.62199936524,0.000675573622732,0.000390042612942,3
loss,AF-Muon tied / RMS-LMO 1D,865075200,3.61868730689,0.00368193917902,0.00212576857615,3
loss,AF-Muon tied / RMS-LMO 1D,891289600,3.61253845255,0.00203126418275,0.00117275092271,3
loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60977364153,0.00395373586835,0.0022826904679,3
loss,AF-Muon tied / RMS-LMO 1D,943718400,3.60362405365,0.00313412545244,0.00180948817364,3
loss,AF-Muon tied / RMS-LMO 1D,969932800,3.60071321443,0.00159768396829,0.000922423269174,3
loss,AF-Muon tied / RMS-LMO 1D,996147200,3.59682091564,0.00482240118848,0.00278421462431,3
loss,AF-Muon tied / RMS-LMO 1D,1022361600,3.59160955424,0.00217214360116,0.00125408769285,3
loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58893796787,0.00245881993136,0.00141960034926,3
eval_loss,AdamW tied / AdamW 1D,524288000,3.78113750213,0.00297300045572,0.00171646261341,3
eval_loss,AdamW tied / AdamW 1D,655360000,3.72370784608,0.00139858113072,0.000807471192305,3
eval_loss,AdamW tied / AdamW 1D,786432000,3.68437108577,0.00284552186077,0.0016428628123,3
eval_loss,AdamW tied / AdamW 1D,917504000,3.65338033978,0.00296818371573,0.00171368166728,3
eval_loss,AdamW tied / AdamW 1D,1048576000,3.62958162078,0.00295392833071,0.0017054513169,3
eval_loss,AF-Muon tied / AdamW 1D,524288000,3.73371967826,0.00910852664094,0.00525881030807,3
eval_loss,AF-Muon tied / AdamW 1D,655360000,3.68708112461,0.0110010229261,0.00635144354776,3
eval_loss,AF-Muon tied / AdamW 1D,786432000,3.65372365915,0.0107238500798,0.00619141773034,3
eval_loss,AF-Muon tied / AdamW 1D,917504000,3.63259561492,0.0113170445879,0.00653389873927,3
eval_loss,AF-Muon tied / AdamW 1D,1048576000,3.61629567589,0.010760482307,0.00621256735658,3
eval_loss,AdamW tied / RMS-LMO 1D,524288000,3.7741849227,0.00198169265566,0.0011441307882,3
eval_loss,AdamW tied / RMS-LMO 1D,655360000,3.71484685543,0.00145671321902,0.000841033769133,3
eval_loss,AdamW tied / RMS-LMO 1D,786432000,3.67518798458,0.00366312856001,0.0021149082602,3
eval_loss,AdamW tied / RMS-LMO 1D,917504000,3.64616027243,0.00179028577699,0.00103362197527,3
eval_loss,AdamW tied / RMS-LMO 1D,1048576000,3.62206339732,0.00283455102105,0.00163652879503,3
eval_loss,AF-Muon tied / RMS-LMO 1D,524288000,3.71045918699,0.00263108452707,0.00151905735996,3
eval_loss,AF-Muon tied / RMS-LMO 1D,655360000,3.66224510761,0.00236873481597,0.00136758968364,3
eval_loss,AF-Muon tied / RMS-LMO 1D,786432000,3.63000080129,0.00206551785196,0.00119252728785,3
eval_loss,AF-Muon tied / RMS-LMO 1D,917504000,3.60920974179,0.00180094697763,0.00103977722233,3
eval_loss,AF-Muon tied / RMS-LMO 1D,1048576000,3.58834775211,0.00159590772441,0.000921397754292,3
eval_ppl,AdamW tied / AdamW 1D,524288000,43.8660401931,0.130442672799,0.0753111122542,3
eval_ppl,AdamW tied / AdamW 1D,655360000,41.4177071409,0.0579279263371,0.0334447038643,3
eval_ppl,AdamW tied / AdamW 1D,786432000,39.8201786089,0.113263070085,0.0653924640027,3
eval_ppl,AdamW tied / AdamW 1D,917504000,38.6050569856,0.114668184089,0.0662037069511,3
eval_ppl,AdamW tied / AdamW 1D,1048576000,37.6971512716,0.111306575988,0.064262881609,3
eval_ppl,AF-Muon tied / AdamW 1D,524288000,41.8355846848,0.380072849698,0.219435162085,3
eval_ppl,AF-Muon tied / AdamW 1D,655360000,39.9297389504,0.437925421272,0.252836359856,3
eval_ppl,AF-Muon tied / AdamW 1D,786432000,38.6196799115,0.41408697722,0.239073227766,3
eval_ppl,AF-Muon tied / AdamW 1D,917504000,37.8124424932,0.426542657998,0.246264518416,3
eval_ppl,AF-Muon tied / AdamW 1D,1048576000,37.2009466294,0.399304741576,0.230538700037,3
eval_ppl,AdamW tied / RMS-LMO 1D,524288000,43.5620444988,0.0863720156132,0.0498669064647,3
eval_ppl,AdamW tied / RMS-LMO 1D,655360000,41.0523287106,0.0598211789563,0.0345377737736,3
eval_ppl,AdamW tied / RMS-LMO 1D,786432000,39.4562497894,0.144551650049,0.0834569340678,3
eval_ppl,AdamW tied / RMS-LMO 1D,917504000,38.3272580222,0.0686120172751,0.0396131666434,3
eval_ppl,AdamW tied / RMS-LMO 1D,1048576000,37.4147898569,0.106138687454,0.0612791997731,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,524288000,40.8726646442,0.107467577375,0.0620464347264,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,655360000,38.9487615945,0.0921963815861,0.0532296057271,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,786432000,37.7129004512,0.0778588181426,0.0449518096134,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,917504000,36.9368915715,0.0665458474065,0.0384202629136,3
eval_ppl,AF-Muon tied / RMS-LMO 1D,1048576000,36.1742883981,0.0577457332629,0.0333395146439,3


==> figs/nanogpt_factorial_tied_ablate/nanogpt_factorial_aggregate.csv <==
activation_mode,autocast,aux_wd,best_loss_mean,best_loss_sd,best_ppl_mean,best_ppl_sd,eval_loss_mean,eval_loss_sd,eval_ppl_mean,eval_ppl_sd,grad_norm_mean,grad_norm_sd,master_params,matrix_lr,matrix_rms_mean_mean,matrix_rms_mean_sd,matrix_wd,max_grad_norm,multiplier_mode,muon_lr_multiplier,n,optimizer,params_mean,params_sd,rho_hidden,rho_output,seeds,step_mean,step_sd,tied_cap,tied_max_abs_mean,tied_max_abs_sd,tied_rms_mean,tied_rms_sd,tied_scale,tokens_mean,tokens_sd,train_loss_mean,train_loss_sd,vector_lr,warmdown_frac
all_scaled,bf16,0.0,3.629581620784405,0.0029539283307106865,37.69715127158794,0.11130657598753875,3.629581620784405,0.0029539283307106865,37.69715127158794,0.11130657598753875,0.3733038306236267,0.031969440356871125,fp32,0.02,0.04641995827356974,0.0001010795793039119,0.1,1.0,all,1.0,3,AdamW tied / AdamW 1D,123587328.0,0.0,50.0,3000.0,"43,44,45",2000.0,0.0,,0.23453550040721893,0.015394095370180091,0.03719407568375269,0.00012117697237364236,,1048576000.0,0.0,3.629307424724102,0.005101732295977329,0.0003,0.0
all_scaled,bf16,0.0,3.6162956758926477,0.010760482307033985,37.20094662935608,0.39930474157570006,3.6162956758926477,0.010760482307033985,37.20094662935608,0.39930474157570006,0.8718858957290649,0.09666557638645827,fp32,0.02,0.047456078231334686,0.0004767518547983579,0.1,1.0,all,1.0,3,AF-Muon tied / AdamW 1D,123587328.0,0.0,50.0,3000.0,"43,44,45",2000.0,0.0,3.0,4.155123233795166,0.20240833772894537,0.21120818456013998,0.007564725782235857,0.5,1048576000.0,0.0,3.614584263364474,0.008465994326604422,0.0003,0.0
all_scaled,bf16,0.0,3.6220633973189393,0.002834551021048533,37.41478985689475,0.1061386874541109,3.6220633973189393,0.002834551021048533,37.41478985689475,0.1061386874541109,0.35009623567263287,0.019551475807509083,fp32,0.02,0.04669619972507159,9.991087022144687e-05,0.1,1.0,all,1.0,3,AdamW tied / RMS-LMO 1D,123587328.0,0.0,50.0,3000.0,"43,44,45",2000.0,0.0,,0.22000025709470114,0.018091076506806785,0.03564075877269109,8.300862810841631e-05,,1048576000.0,0.0,3.621492007573446,0.005307170748176808,0.0003,0.0
all_scaled,bf16,0.0,3.5883477521072966,0.001595907724413664,36.17428839807377,0.05774573326290475,3.5883477521072966,0.001595907724413664,36.17428839807377,0.05774573326290475,0.49073369304339093,0.028909760515017723,fp32,0.02,0.047040846198797226,0.00016775953967057097,0.1,1.0,all,1.0,3,AF-Muon tied / RMS-LMO 1D,123587328.0,0.0,50.0,3000.0,"43,44,45",2000.0,0.0,3.0,4.168856859207153,0.24894399674144008,0.241385484735171,0.004281168034154123,0.5,1048576000.0,0.0,3.5889379678666593,0.0024588199313595903,0.0003,0.0


==> figs/nanogpt_factorial_tied_ablate/nanogpt_factorial_per_seed.csv <==
activation_mode,autocast,aux_wd,best_loss,best_ppl,best_step,best_tokens,checkpoint_path,checkpoint_step,eval_loss,eval_ppl,grad_norm,master_params,matrix_lr,matrix_rms_mean,matrix_wd,max_grad_norm,multiplier_mode,muon_lr_multiplier,optimizer,params,rho_hidden,rho_output,run,scaled_relu_sq_effective,seed,step,tied_cap,tied_max_abs,tied_rms,tied_rule,tied_scale,tokens,train_loss,train_ppl,vector_lr,vector_rule,warmdown_frac
all_scaled,bf16,0.0,3.6321900844573975,37.79550138095815,2000,1048576000,,,3.6321900844573975,37.79550138095815,0.40430977940559387,fp32,0.02,0.04631654545664787,0.1,1.0,all,1.0,AdamW tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_adamw_seed43_scion_recipe,True,43,2000,,0.2202921360731125,0.03721807897090912,adamw,,1048576000,3.6234655506908893,37.4671875281183,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.6301807098701353,37.71963231118812,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_adamw_1d_adamw_seed44_scion_recipe/checkpoints/latest_full.pt,2000,3.6301807098701353,37.71963231118812,0.37515074014663696,fp32,0.02,0.04642479866743088,0.1,1.0,all,1.0,AdamW tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_adamw_seed44_scion_recipe,True,44,2000,,0.2508671283721924,0.037062693387269974,adamw,,1048576000,3.632885669320822,37.821800505200265,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.6263740680256826,37.57632012261756,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_adamw_1d_adamw_seed45_scion_recipe/checkpoints/latest_full.pt,2000,3.6263740680256826,37.57632012261756,0.3404509723186493,fp32,0.02,0.04651853069663048,0.1,1.0,all,1.0,AdamW tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_adamw_seed45_scion_recipe,True,45,2000,,0.23244723677635193,0.037301454693078995,adamw,,1048576000,3.631571054160595,37.77211206061634,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.624682173181753,37.51279869129187,2000,1048576000,,,3.624682173181753,37.51279869129187,0.9641056060791016,fp32,0.02,0.04765045642852783,0.1,1.0,all,1.0,AF-Muon tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_adamw_seed43_scion_recipe,True,43,2000,3.0,4.375062465667725,0.219680517911911,afmoun,0.5,1048576000,3.6200818446278573,37.34062382645421,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.620042073140379,37.33913876383303,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_c3_1d_adamw_seed44_scion_recipe/checkpoints/latest_full.pt,2000,3.620042073140379,37.33913876383303,0.8802359104156494,fp32,0.02,0.04780493304133415,0.1,1.0,all,1.0,AF-Muon tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_adamw_seed44_scion_recipe,True,44,2000,3.0,3.9766759872436523,0.2088131457567215,afmoun,0.5,1048576000,3.618835866302252,37.294127191416955,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.604162781355811,36.750902432943356,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_c3_1d_adamw_seed45_scion_recipe/checkpoints/latest_full.pt,2000,3.604162781355811,36.750902432943356,0.7713161706924438,fp32,0.02,0.046912845224142075,0.1,1.0,all,1.0,AF-Muon tied / AdamW 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_adamw_seed45_scion_recipe,True,45,2000,3.0,4.113631248474121,0.20513089001178741,afmoun,0.5,1048576000,3.604835079163313,36.775618291350526,0.0003,adamw,0.0
all_scaled,bf16,0.0,3.625327694220621,37.537021809498995,2000,1048576000,,,3.625327694220621,37.537021809498995,0.32753339409828186,fp32,0.02,0.04665237292647362,0.1,1.0,all,1.0,AdamW tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_rms_seed43_scion_recipe,True,43,2000,,0.21960115432739258,0.03563397005200386,adamw,,1048576000,3.6153686606884,37.165044691353515,0.0003,rms,0.0
all_scaled,bf16,0.0,3.6202239958966365,37.345932220796705,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_adamw_1d_rms_seed44_scion_recipe/checkpoints/latest_full.pt,2000,3.6202239958966365,37.345932220796705,0.36204761266708374,fp32,0.02,0.04662569239735603,0.1,1.0,all,1.0,AdamW tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_rms_seed44_scion_recipe,True,44,2000,,0.23828758299350739,0.03556135296821594,adamw,,1048576000,3.624764698892832,37.515894589422274,0.0003,rms,0.0
all_scaled,bf16,0.0,3.6206385018395597,37.361415540388535,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_adamw_1d_rms_seed45_scion_recipe/checkpoints/latest_full.pt,2000,3.6206385018395597,37.361415540388535,0.36070770025253296,fp32,0.02,0.04681053385138512,0.1,1.0,all,1.0,AdamW tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_adamw_1d_rms_seed45_scion_recipe,True,45,2000,,0.20211203396320343,0.03572695329785347,adamw,,1048576000,3.624342663139105,37.50006488115887,0.0003,rms,0.0
all_scaled,bf16,0.0,3.587984116351018,36.16110581961421,2000,1048576000,,,3.587984116351018,36.16110581961421,0.4989784061908722,fp32,0.02,0.047066304832696915,0.1,1.0,all,1.0,AF-Muon tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_rms_seed43_scion_recipe,True,43,2000,3.0,4.223272800445557,0.2364451289176941,afmoun,0.5,1048576000,3.5863847124576567,36.10331583326199,0.0003,rms,0.0
all_scaled,bf16,0.0,3.5869650418641137,36.12427372976427,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_c3_1d_rms_seed44_scion_recipe/checkpoints/latest_full.pt,2000,3.5869650418641137,36.12427372976427,0.45859718322753906,fp32,0.02,0.04719442129135132,0.1,1.0,all,1.0,AF-Muon tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_rms_seed44_scion_recipe,True,44,2000,3.0,4.386091709136963,0.24400752782821655,afmoun,0.5,1048576000,3.5891392070055006,36.202899307989256,0.0003,rms,0.0
all_scaled,bf16,0.0,3.5900940981067593,36.23748564484283,2000,1048576000,runs/nanogpt_factorial_tied_vs_1d_3seeds_1b_mbs16/nanogpt_factorial_tied_c3_1d_rms_seed45_scion_recipe/checkpoints/latest_full.pt,2000,3.5900940981067593,36.23748564484283,0.5146254897117615,fp32,0.02,0.046861812472343445,0.1,1.0,all,1.0,AF-Muon tied / RMS-LMO 1D,123587328,50.0,3000.0,nanogpt_factorial_tied_c3_1d_rms_seed45_scion_recipe,True,45,2000,3.0,3.8972060680389404,0.24370379745960236,afmoun,0.5,1048576000,3.5912899841368198,36.280847470422934,0.0003,rms,0.0


==> figs/nanogpt_moe/moe_nanogpt_50k_top1_e4_curves_tail500m_summary.csv <==
panel,phase,metric,arm,tokens_seen,mean,sample_sd,sem,n_seeds
train_loss,train,loss,Hybrid Muon,524288000,3.86237554679,0.0029502039049,0.00170330101866,3
train_loss,train,loss,Hybrid Muon,550502400,3.84877018675,0.00254477389424,0.00146922589287,3
train_loss,train,loss,Hybrid Muon,576716800,3.83441511586,0.0054182001439,0.0031281993116,3
train_loss,train,loss,Hybrid Muon,602931200,3.82161499883,0.00691569966505,0.00399278106325,3
train_loss,train,loss,Hybrid Muon,629145600,3.81160323535,0.00674435078605,0.00389385274183,3
train_loss,train,loss,Hybrid Muon,655360000,3.79809220945,0.0030201807736,0.00174370218264,3
train_loss,train,loss,Hybrid Muon,681574400,3.79225941276,0.00610364063164,0.00352393856172,3
train_loss,train,loss,Hybrid Muon,707788800,3.78346359005,0.00556106431175,0.00321068197737,3
train_loss,train,loss,Hybrid Muon,734003200,3.77569311817,0.00272585252205,0.00157377168737,3
train_loss,train,loss,Hybrid Muon,760217600,3.77018006439,0.00663565125222,0.00383109503672,3
train_loss,train,loss,Hybrid Muon,786432000,3.76277973781,0.00611600043535,0.00353107449771,3
train_loss,train,loss,Hybrid Muon,812646400,3.75351139009,0.00805680673112,0.00465159953502,3
train_loss,train,loss,Hybrid Muon,838860800,3.74886282633,0.00376839661628,0.00217568480082,3
train_loss,train,loss,Hybrid Muon,865075200,3.74345344941,0.00285574407419,0.00164876460997,3
train_loss,train,loss,Hybrid Muon,891289600,3.73877275119,0.00436746420127,0.00252155663228,3
train_loss,train,loss,Hybrid Muon,917504000,3.73248857116,0.00360709071536,0.00208255479551,3
train_loss,train,loss,Hybrid Muon,943718400,3.72723573749,0.00508339494791,0.00293489944157,3
train_loss,train,loss,Hybrid Muon,969932800,3.72457140197,0.00313570472808,0.00181039996886,3
train_loss,train,loss,Hybrid Muon,996147200,3.71693920935,0.00460666855628,0.00265966133104,3
train_loss,train,loss,Hybrid Muon,1022361600,3.71405278444,0.00310074721785,0.00179021724091,3
train_loss,train,loss,Hybrid Muon,1048576000,3.71044827337,0.00371583377966,0.00214533763295,3
train_loss,train,loss,Hybrid Muon,1074790400,3.70544595386,0.00719805808512,0.00415580077309,3
train_loss,train,loss,Hybrid Muon,1101004800,3.6986178562,0.000419881202436,0.000242418525254,3
train_loss,train,loss,Hybrid Muon,1127219200,3.69644451459,0.00307873080809,0.00177750606081,3
train_loss,train,loss,Hybrid Muon,1153433600,3.69566162502,0.00468035174482,0.00270220233977,3
train_loss,train,loss,Hybrid Muon,1179648000,3.69274845853,0.00192140870485,0.00110932583297,3
train_loss,train,loss,Hybrid Muon,1205862400,3.68911620329,0.00249224794147,0.0014389000199,3
train_loss,train,loss,Hybrid Muon,1232076800,3.68380926172,0.00201135549893,0.00116125663875,3
train_loss,train,loss,Hybrid Muon,1258291200,3.68381864155,0.00534834471979,0.00308786826369,3
train_loss,train,loss,Hybrid Muon,1284505600,3.67884607534,0.00374520478309,0.00216229498969,3
train_loss,train,loss,Hybrid Muon,1310720000,3.67626850148,0.00280636635962,0.00162025637317,3
train_loss,train,loss,Hybrid Muon,1336934400,3.67332436388,0.00184740528662,0.00106659993953,3
train_loss,train,loss,Hybrid Muon,1363148800,3.67049179405,0.00581337700555,0.00335635477906,3
train_loss,train,loss,Hybrid Muon,1389363200,3.66926508566,0.00194468768109,0.00112276595617,3
train_loss,train,loss,Hybrid Muon,1415577600,3.66646043758,0.000980284239146,0.000565967369353,3
train_loss,train,loss,Hybrid Muon,1441792000,3.66668774972,0.00549532460614,0.00317272714064,3
train_loss,train,loss,Hybrid Muon,1468006400,3.66353525976,0.0034006912796,0.00196339002571,3
train_loss,train,loss,Hybrid Muon,1494220800,3.65927929019,0.00153429237554,0.000885824116033,3
train_loss,train,loss,Hybrid Muon,1520435200,3.65642923151,0.00115157160545,0.000664860176398,3
train_loss,train,loss,Hybrid Muon,1546649600,3.65463471125,0.00400801185045,0.00231402672077,3
train_loss,train,loss,Hybrid Muon,1572864000,3.65272846768,0.00189344110542,0.00109317873191,3
train_loss,train,loss,Hybrid Muon,1599078400,3.65333861306,0.00242665040913,0.00140102726694,3
train_loss,train,loss,Hybrid Muon,1625292800,3.65381889537,0.00164173636972,0.000947856934996,3
train_loss,train,loss,Hybrid Muon,1651507200,3.64909098993,0.000476587104555,0.000275157693107,3
train_loss,train,loss,Hybrid Muon,1677721600,3.6525205635,0.00296863244854,0.00171394074329,3
train_loss,train,loss,Hybrid Muon,1703936000,3.64643613612,0.00472088134827,0.00272560211723,3
train_loss,train,loss,Hybrid Muon,1730150400,3.64439629798,0.00346591653116,0.00200104784226,3
train_loss,train,loss,Hybrid Muon,1756364800,3.64352726728,0.00325961186407,0.00188193778718,3
train_loss,train,loss,Hybrid Muon,1782579200,3.64183940778,0.00275458659814,0.00159036131394,3
train_loss,train,loss,Hybrid Muon,1808793600,3.63986463274,0.0054044917815,0.00312028478488,3
train_loss,train,loss,Hybrid Muon,1835008000,3.6383485199,0.00272487676954,0.0015732083364,3
train_loss,train,loss,Hybrid Muon,1861222400,3.6364500771,0.00625113326321,0.00360909347225,3
train_loss,train,loss,Hybrid Muon,1887436800,3.63547304551,0.00216275484567,0.00124866709234,3
train_loss,train,loss,Hybrid Muon,1913651200,3.63304796621,0.00285823708338,0.0016502039495,3
train_loss,train,loss,Hybrid Muon,1939865600,3.63470131343,0.00472142005799,0.00272591314144,3
train_loss,train,loss,Hybrid Muon,1966080000,3.63498969182,0.0074345640936,0.00429234758075,3
train_loss,train,loss,Hybrid Muon,1992294400,3.63217031454,0.00395730399641,0.00228475052759,3
train_loss,train,loss,Hybrid Muon,2018508800,3.62845109502,0.00359429365079,0.00207516640683,3
train_loss,train,loss,Hybrid Muon,2044723200,3.62802795306,0.0053537511593,0.003090989673,3
train_loss,train,loss,Hybrid Muon,2070937600,3.62703456481,0.000430316981554,0.000248443625137,3
train_loss,train,loss,Hybrid Muon,2097152000,3.62599984154,0.00238911213391,0.00137935453364,3
train_loss,train,loss,Hybrid Muon,2123366400,3.62623072485,0.00607233974307,0.00350586698527,3
train_loss,train,loss,Hybrid Muon,2149580800,3.62410381461,0.00309399221818,0.00178631724004,3
train_loss,train,loss,Hybrid Muon,2175795200,3.6207321395,0.00535492201718,0.00309166566811,3
train_loss,train,loss,Hybrid Muon,2202009600,3.62337346027,0.00427426403759,0.00246774749269,3
train_loss,train,loss,Hybrid Muon,2228224000,3.62313227629,0.0020241811164,0.00116866151244,3
train_loss,train,loss,Hybrid Muon,2254438400,3.61917914758,0.000252379322346,0.000145711269694,3
train_loss,train,loss,Hybrid Muon,2280652800,3.61997702986,0.0045951971789,0.00265303832822,3
train_loss,train,loss,Hybrid Muon,2306867200,3.6174747169,0.000804892837063,0.000464705096147,3
train_loss,train,loss,Hybrid Muon,2333081600,3.61651954561,0.00504695821731,0.00291386268535,3
train_loss,train,loss,Hybrid Muon,2359296000,3.61621606116,0.000211324787682,0.000122008423054,3
train_loss,train,loss,Hybrid Muon,2385510400,3.61640997678,0.00520818592731,0.00300694754712,3
train_loss,train,loss,Hybrid Muon,2411724800,3.61262865116,0.0064317506824,0.00371337298784,3
train_loss,train,loss,Hybrid Muon,2437939200,3.61436531434,0.00259560076496,0.00149857080036,3
train_loss,train,loss,Hybrid Muon,2464153600,3.61454448074,0.00759712804786,0.0043862039235,3
train_loss,train,loss,Hybrid Muon,2490368000,3.61222875903,0.00166682797292,0.000962343578855,3
train_loss,train,loss,Hybrid Muon,2516582400,3.60966936449,0.00446173708018,0.00257598510429,3
train_loss,train,loss,Hybrid Muon,2542796800,3.61209519188,0.00169368647065,0.000977850339751,3
train_loss,train,loss,Hybrid Muon,2569011200,3.60925329879,0.00613787561667,0.00354370413953,3
train_loss,train,loss,Hybrid Muon,2595225600,3.61042521243,0.00538282359257,0.00310777465017,3
train_loss,train,loss,Hybrid Muon,2621440000,3.60583644698,0.00398812014313,0.0023025422382,3
train_loss,train,loss,Hybrid Muon,2647654400,3.60492024973,0.00374085926079,0.00215978610122,3
train_loss,train,loss,Hybrid Muon,2673868800,3.60747969588,0.00307224846243,0.0017737634768,3
train_loss,train,loss,SCION-style Sign,524288000,3.85351741721,0.001599864335,0.000923682104477,3
train_loss,train,loss,SCION-style Sign,550502400,3.84322902908,0.00455322822244,0.00262880753991,3
train_loss,train,loss,SCION-style Sign,576716800,3.8307371301,0.00524613600869,0.00302885803682,3
train_loss,train,loss,SCION-style Sign,602931200,3.82084522744,0.00783310176884,0.00452244341483,3
train_loss,train,loss,SCION-style Sign,629145600,3.81247889325,0.0041532874266,0.00239790161377,3
train_loss,train,loss,SCION-style Sign,655360000,3.80103407721,0.00276025745907,0.00159363538703,3
train_loss,train,loss,SCION-style Sign,681574400,3.79580087543,0.00527407008915,0.0030449857857,3
train_loss,train,loss,SCION-style Sign,707788800,3.78898783654,0.00496322527478,0.00286551944844,3
train_loss,train,loss,SCION-style Sign,734003200,3.78275515253,5.8124489603e-05,3.35581897188e-05,3
train_loss,train,loss,SCION-style Sign,760217600,3.77746232122,0.00506718476611,0.00292554048875,3
train_loss,train,loss,SCION-style Sign,786432000,3.77040065805,0.00479608652364,0.00276902184548,3
train_loss,train,loss,SCION-style Sign,812646400,3.76219253734,0.00767174156556,0.00442928205803,3
train_loss,train,loss,SCION-style Sign,838860800,3.75893463477,0.00188952788003,0.00109091943018,3
train_loss,train,loss,SCION-style Sign,865075200,3.75417919671,0.00177905685303,0.001027138953,3
train_loss,train,loss,SCION-style Sign,891289600,3.750305964,0.00462375490363,0.00266952613828,3
train_loss,train,loss,SCION-style Sign,917504000,3.74399911861,0.00323584431332,0.00186821558535,3
train_loss,train,loss,SCION-style Sign,943718400,3.7402579245,0.00617086328946,0.0035627495813,3
train_loss,train,loss,SCION-style Sign,969932800,3.738065713,0.00222809358866,0.00128639043319,3
train_loss,train,loss,SCION-style Sign,996147200,3.73001457403,0.00438398972152,0.00253109764585,3
train_loss,train,loss,SCION-style Sign,1022361600,3.72803589622,0.00315833098414,0.00182346324388,3
train_loss,train,loss,SCION-style Sign,1048576000,3.72460405494,0.00404286973215,0.00233415192815,3
train_loss,train,loss,SCION-style Sign,1074790400,3.7198657087,0.00772662757112,0.00446097050812,3
train_loss,train,loss,SCION-style Sign,1101004800,3.71424317727,0.0008000137836,0.000461888173317,3
train_loss,train,loss,SCION-style Sign,1127219200,3.71147886937,0.00344307157446,0.00198785830036,3
train_loss,train,loss,SCION-style Sign,1153433600,3.71121331011,0.00463986077722,0.00267882486873,3
train_loss,train,loss,SCION-style Sign,1179648000,3.70895669565,0.00109653356103,0.000633083946637,3
train_loss,train,loss,SCION-style Sign,1205862400,3.70520666058,0.00274284760225,0.0015835838015,3
train_loss,train,loss,SCION-style Sign,1232076800,3.70104682893,0.000700410018168,0.000404381912532,3
train_loss,train,loss,SCION-style Sign,1258291200,3.70068064695,0.00502968527902,0.00290389014978,3
train_loss,train,loss,SCION-style Sign,1284505600,3.69662872493,0.00468615805995,0.00270555461738,3
train_loss,train,loss,SCION-style Sign,1310720000,3.69479483932,0.00368896139494,0.0021298228544,3
train_loss,train,loss,SCION-style Sign,1336934400,3.69074250132,0.00125695210489,0.000725701636114,3
train_loss,train,loss,SCION-style Sign,1363148800,3.68804548348,0.00724677833242,0.00418392942098,3
train_loss,train,loss,SCION-style Sign,1389363200,3.68903577819,0.00340569235334,0.00196627739698,3
train_loss,train,loss,SCION-style Sign,1415577600,3.68595061198,0.00226534293821,0.00130789635518,3
train_loss,train,loss,SCION-style Sign,1441792000,3.68597483133,0.00635157722533,0.00366708482083,3
train_loss,train,loss,SCION-style Sign,1468006400,3.68382971297,0.0047457031364,0.0027399329833,3
train_loss,train,loss,SCION-style Sign,1494220800,3.6792360205,0.00299866359624,0.0017312792345,3
train_loss,train,loss,SCION-style Sign,1520435200,3.67754659886,0.00338441611156,0.00195399355306,3
train_loss,train,loss,SCION-style Sign,1546649600,3.67630615065,0.00347803688137,0.00200804552971,3
train_loss,train,loss,SCION-style Sign,1572864000,3.67444673081,0.00336083243378,0.00194037751035,3
train_loss,train,loss,SCION-style Sign,1599078400,3.67438825533,0.00437985832897,0.00252871238525,3
train_loss,train,loss,SCION-style Sign,1625292800,3.67519664144,0.00303678332358,0.00175328766934,3
train_loss,train,loss,SCION-style Sign,1651507200,3.67274397567,0.00235318495335,0.00135861196627,3
train_loss,train,loss,SCION-style Sign,1677721600,3.67601270512,0.00447896373545,0.00258593091835,3
train_loss,train,loss,SCION-style Sign,1703936000,3.66879490967,0.00362739995524,0.00209428034061,3
train_loss,train,loss,SCION-style Sign,1730150400,3.66865521282,0.00124367589367,0.000718036611996,3
train_loss,train,loss,SCION-style Sign,1756364800,3.66795738642,0.00451716494286,0.00260798639573,3
train_loss,train,loss,SCION-style Sign,1782579200,3.66622030497,0.00136809937101,0.000789872540131,3
train_loss,train,loss,SCION-style Sign,1808793600,3.66452736114,0.0061938361879,0.0035760129904,3
train_loss,train,loss,SCION-style Sign,1835008000,3.66317582647,0.000474495818929,0.000273950288788,3
train_loss,train,loss,SCION-style Sign,1861222400,3.66096177906,0.00846820490763,0.00488912038297,3
train_loss,train,loss,SCION-style Sign,1887436800,3.66137208,0.00346989335523,0.0020033438627,3
train_loss,train,loss,SCION-style Sign,1913651200,3.65866903688,0.00336047530728,0.00194017132326,3
train_loss,train,loss,SCION-style Sign,1939865600,3.65978394985,0.00704310825922,0.00406634044939,3
train_loss,train,loss,SCION-style Sign,1966080000,3.65971167619,0.00770606731231,0.00444910003716,3
train_loss,train,loss,SCION-style Sign,1992294400,3.65740229299,0.00434118497655,0.00250638431482,3
train_loss,train,loss,SCION-style Sign,2018508800,3.65452465196,0.00422631883867,0.00244006631919,3
train_loss,train,loss,SCION-style Sign,2044723200,3.65280433089,0.00664751409633,0.00383794405296,3
train_loss,train,loss,SCION-style Sign,2070937600,3.65274075116,0.0019704957,0.00113766622283,3
train_loss,train,loss,SCION-style Sign,2097152000,3.65105191996,0.00417164327114,0.00240849936555,3
train_loss,train,loss,SCION-style Sign,2123366400,3.65179809764,0.00472600648544,0.00272856111656,3
train_loss,train,loss,SCION-style Sign,2149580800,3.65000327468,0.00121857239891,0.00070354310254,3
train_loss,train,loss,SCION-style Sign,2175795200,3.64640671795,0.00370205208193,0.00213738076605,3
train_loss,train,loss,SCION-style Sign,2202009600,3.64865279024,0.00177277683189,0.0010235131811,3
train_loss,train,loss,SCION-style Sign,2228224000,3.64835566585,0.00304847296225,0.00176003668537,3
train_loss,train,loss,SCION-style Sign,2254438400,3.6455664206,0.00220523207208,0.00127319133044,3
train_loss,train,loss,SCION-style Sign,2280652800,3.64554877763,0.00576835978463,0.00333036407444,3
train_loss,train,loss,SCION-style Sign,2306867200,3.64246097604,0.00341131288609,0.00196952241307,3
train_loss,train,loss,SCION-style Sign,2333081600,3.64130799899,0.00446131288267,0.00257574019375,3
train_loss,train,loss,SCION-style Sign,2359296000,3.64102135653,0.0028642324509,0.00165366537655,3
train_loss,train,loss,SCION-style Sign,2385510400,3.64142263576,0.00555366418334,0.00320640951124,3
train_loss,train,loss,SCION-style Sign,2411724800,3.63758908416,0.00589223727336,0.0034018847759,3
train_loss,train,loss,SCION-style Sign,2437939200,3.63908767968,0.00309369739796,0.0017861470255,3
train_loss,train,loss,SCION-style Sign,2464153600,3.63853424966,0.00639729024859,0.00369347724711,3
train_loss,train,loss,SCION-style Sign,2490368000,3.63648731704,0.00384103966909,0.00221762528692,3
train_loss,train,loss,SCION-style Sign,2516582400,3.63342835888,0.00535806310678,0.00309347917703,3
train_loss,train,loss,SCION-style Sign,2542796800,3.63615359485,0.00401219443741,0.00231644153848,3
train_loss,train,loss,SCION-style Sign,2569011200,3.63275463904,0.00666246200152,0.00384657423004,3
train_loss,train,loss,SCION-style Sign,2595225600,3.6338443777,0.00673940796013,0.00389099899996,3
train_loss,train,loss,SCION-style Sign,2621440000,3.62858005285,0.00541093002129,0.00312400190436,3
train_loss,train,loss,SCION-style Sign,2647654400,3.62797836011,0.00293013668758,0.00169171520534,3
train_loss,train,loss,SCION-style Sign,2673868800,3.63094067817,0.00327347938285,0.00188994420287,3
train_loss,train,loss,AF-Muon,524288000,3.80048489804,0.00174062040623,0.0010049476601,3
train_loss,train,loss,AF-Muon,550502400,3.7912965258,0.00490054946203,0.00282933355108,3
train_loss,train,loss,AF-Muon,576716800,3.7789676629,0.00300437226999,0.00173457513882,3
train_loss,train,loss,AF-Muon,602931200,3.7680853576,0.00625133425858,0.00360920951698,3
train_loss,train,loss,AF-Muon,629145600,3.760310978,0.00273054087169,0.00157647850731,3
train_loss,train,loss,AF-Muon,655360000,3.74909307157,0.00145406513896,0.000839504899396,3
train_loss,train,loss,AF-Muon,681574400,3.74387058278,0.00247071541399,0.00142646820936,3
train_loss,train,loss,AF-Muon,707788800,3.73764451211,0.00236520249328,0.00136555029618,3
train_loss,train,loss,AF-Muon,734003200,3.7307637697,0.00295582236393,0.00170654483749,3
train_loss,train,loss,AF-Muon,760217600,3.72608028486,0.00168407944384,0.000972303720235,3
train_loss,train,loss,AF-Muon,786432000,3.71972906977,0.00319057649712,0.00184208019948,3
train_loss,train,loss,AF-Muon,812646400,3.71118500973,0.00453748343487,0.00261971728257,3
train_loss,train,loss,AF-Muon,838860800,3.70797933494,0.00146472469282,0.000845659195688,3
train_loss,train,loss,AF-Muon,865075200,3.70332928399,0.00142710795001,0.000823941159104,3
train_loss,train,loss,AF-Muon,891289600,3.70012182117,0.00354044025177,0.00204407413241,3
train_loss,train,loss,AF-Muon,917504000,3.69429335594,0.00135454554677,0.000782047236059,3
train_loss,train,loss,AF-Muon,943718400,3.69039118106,0.00355624874408,0.0020532011697,3
train_loss,train,loss,AF-Muon,969932800,3.68865421012,0.000701665806211,0.000405106942097,3
train_loss,train,loss,AF-Muon,996147200,3.68171108748,0.00167787780398,0.000968723201794,3
train_loss,train,loss,AF-Muon,1022361600,3.67871083369,0.00165857546299,0.000957578990031,3
train_loss,train,loss,AF-Muon,1048576000,3.67590362504,0.00109613881141,0.000632856037835,3
train_loss,train,loss,AF-Muon,1074790400,3.67174454222,0.00331475488397,0.00191377462456,3
train_loss,train,loss,AF-Muon,1101004800,3.66630042677,0.00359003358987,0.00207270685951,3
train_loss,train,loss,AF-Muon,1127219200,3.6639541701,0.000635335935948,0.000366811373645,3
train_loss,train,loss,AF-Muon,1153433600,3.66393024867,0.00133932838433,0.000773261603228,3
train_loss,train,loss,AF-Muon,1179648000,3.66154858669,0.0042762624703,0.00246890128836,3
train_loss,train,loss,AF-Muon,1205862400,3.65862096851,0.000709659160508,0.000409721907352,3
train_loss,train,loss,AF-Muon,1232076800,3.65440170099,0.00453020207493,0.00261551338745,3
train_loss,train,loss,AF-Muon,1258291200,3.65478931874,0.00278391715305,0.00160729531771,3
train_loss,train,loss,AF-Muon,1284505600,3.64925754249,0.000530834851114,0.000306477644186,3
train_loss,train,loss,AF-Muon,1310720000,3.64734132782,0.00157401730566,0.000908759315135,3
train_loss,train,loss,AF-Muon,1336934400,3.64464696502,0.00563825356082,0.0032552472111,3
train_loss,train,loss,AF-Muon,1363148800,3.6417904594,0.00428182768025,0.00247211436381,3
train_loss,train,loss,AF-Muon,1389363200,3.64219782015,0.0015827723627,0.000913814049671,3
train_loss,train,loss,AF-Muon,1415577600,3.63907621011,0.0031085627042,0.00179472951406,3
train_loss,train,loss,AF-Muon,1441792000,3.63920204898,0.00170279429219,0.000983108742969,3
train_loss,train,loss,AF-Muon,1468006400,3.63656012545,0.000946930642797,0.000546710661523,3
train_loss,train,loss,AF-Muon,1494220800,3.63168084095,0.00268698038185,0.00155132884677,3
train_loss,train,loss,AF-Muon,1520435200,3.62945050786,0.00202052782152,0.00116655228166,3
train_loss,train,loss,AF-Muon,1546649600,3.62781556179,0.00511616145721,0.00295381719454,3
train_loss,train,loss,AF-Muon,1572864000,3.62628826926,0.00222334630635,0.00128364958847,3
train_loss,train,loss,AF-Muon,1599078400,3.62655714576,0.0013406047151,0.000773998493137,3
train_loss,train,loss,AF-Muon,1625292800,3.62774419899,0.00186276617973,0.00107546855531,3
train_loss,train,loss,AF-Muon,1651507200,3.62322788109,0.00341603225691,0.00197224714309,3
train_loss,train,loss,AF-Muon,1677721600,3.6263794904,0.00246572266436,0.00142358564401,3
train_loss,train,loss,AF-Muon,1703936000,3.62046003486,0.00212093849352,0.00122452441017,3
train_loss,train,loss,AF-Muon,1730150400,3.61855261867,0.0039845985166,0.00230050902617,3
train_loss,train,loss,AF-Muon,1756364800,3.61805998529,0.000563501585871,0.000325337792291,3
train_loss,train,loss,AF-Muon,1782579200,3.61631141995,0.0023827250957,0.00137566697541,3
train_loss,train,loss,AF-Muon,1808793600,3.61493659839,0.00218601451277,0.0012620960674,3
train_loss,train,loss,AF-Muon,1835008000,3.61344429081,0.00166485018527,0.000961201702629,3
train_loss,train,loss,AF-Muon,1861222400,3.61146826918,0.00538981426909,0.00311181071914,3
train_loss,train,loss,AF-Muon,1887436800,3.61068118234,0.00116995563643,0.00067547420163,3
train_loss,train,loss,AF-Muon,1913651200,3.60920308769,0.000546416329594,0.00031547361498,3
train_loss,train,loss,AF-Muon,1939865600,3.61063198884,0.00448494572903,0.00258938462396,3
train_loss,train,loss,AF-Muon,1966080000,3.61035622001,0.00434169113256,0.00250667654412,3
train_loss,train,loss,AF-Muon,1992294400,3.60825216691,0.00238354546598,0.00137614061641,3
train_loss,train,loss,AF-Muon,2018508800,3.60495804613,0.00100609656901,0.000580870124946,3
train_loss,train,loss,AF-Muon,2044723200,3.60453763932,0.00301173403427,0.00173882545542,3
train_loss,train,loss,AF-Muon,2070937600,3.60465644384,0.00323091555489,0.00186536996534,3
train_loss,train,loss,AF-Muon,2097152000,3.60311107367,0.00189865743736,0.00109619038256,3
train_loss,train,loss,AF-Muon,2123366400,3.60375879735,0.00409960343308,0.00236690714566,3
train_loss,train,loss,AF-Muon,2149580800,3.60155956725,0.00366386717504,0.00211533469978,3
train_loss,train,loss,AF-Muon,2175795200,3.59824894518,0.00511929647437,0.00295562719754,3
train_loss,train,loss,AF-Muon,2202009600,3.60071023737,0.00307008866113,0.00177251651494,3
train_loss,train,loss,AF-Muon,2228224000,3.60056833267,0.000769785747452,0.00044443600851,3
train_loss,train,loss,AF-Muon,2254438400,3.5971859992,0.00374819273942,0.00216402008708,3
train_loss,train,loss,AF-Muon,2280652800,3.59713193019,0.00212590019019,0.00122738904707,3
train_loss,train,loss,AF-Muon,2306867200,3.59514606312,0.00247246231451,0.00142747678284,3
train_loss,train,loss,AF-Muon,2333081600,3.59397841225,0.00213153753352,0.00123064376876,3
train_loss,train,loss,AF-Muon,2359296000,3.59382122373,0.00276416577451,0.001595891854,3
train_loss,train,loss,AF-Muon,2385510400,3.59413120349,0.00225771559353,0.00130349270568,3
train_loss,train,loss,AF-Muon,2411724800,3.59084599132,0.00374974739191,0.00216491766611,3
train_loss,train,loss,AF-Muon,2437939200,3.59244004384,0.000373841733427,0.000215837625428,3
train_loss,train,loss,AF-Muon,2464153600,3.59283973252,0.00589178347243,0.00340162277382,3
train_loss,train,loss,AF-Muon,2490368000,3.59049023618,0.00243069428584,0.00140336200025,3
train_loss,train,loss,AF-Muon,2516582400,3.58811775645,0.00109527011167,0.00063235449381,3
train_loss,train,loss,AF-Muon,2542796800,3.59072793558,0.00262413960958,0.00151504770999,3
train_loss,train,loss,AF-Muon,2569011200,3.58732635816,0.00258386281473,0.00149179389164,3
train_loss,train,loss,AF-Muon,2595225600,3.58863509253,0.00236830994639,0.00136734438507,3
train_loss,train,loss,AF-Muon,2621440000,3.58383618792,0.00307158248385,0.00177337897389,3
train_loss,train,loss,AF-Muon,2647654400,3.58405335734,0.00272599357904,0.00157385312667,3
train_loss,train,loss,AF-Muon,2673868800,3.5863456811,0.00113143482398,0.000653234200195,3
eval_loss,eval,eval_loss,Hybrid Muon,524288000,3.73696686661,0.00345483223526,0.00199464832103,3
eval_loss,eval,eval_loss,Hybrid Muon,655360000,3.6782991464,0.00368563841063,0.00212790432851,3
eval_loss,eval,eval_loss,Hybrid Muon,786432000,3.64270409,0.00650423456853,0.00375522157902,3
eval_loss,eval,eval_loss,Hybrid Muon,917504000,3.61270593529,0.00373267215812,0.00215505927528,3
eval_loss,eval,eval_loss,Hybrid Muon,1048576000,3.5903213045,0.00294739506884,0.0017016793364,3
eval_loss,eval,eval_loss,Hybrid Muon,1179648000,3.57219549893,0.00245047015454,0.00141477960337,3
eval_loss,eval,eval_loss,Hybrid Muon,1310720000,3.55643325503,0.00444518605332,0.00256642936449,3
eval_loss,eval,eval_loss,Hybrid Muon,1441792000,3.54732935728,0.00461589076357,0.0026649857749,3
eval_loss,eval,eval_loss,Hybrid Muon,1572864000,3.5363811975,0.00218766354774,0.00126304813818,3
eval_loss,eval,eval_loss,Hybrid Muon,1703936000,3.52767428231,0.0033834026034,0.00195340840385,3
eval_loss,eval,eval_loss,Hybrid Muon,1835008000,3.52129444581,0.00206531088861,0.0011924077975,3
eval_loss,eval,eval_loss,Hybrid Muon,1966080000,3.5134765823,0.00241357656719,0.00139347908078,3
eval_loss,eval,eval_loss,Hybrid Muon,2097152000,3.50865896829,0.00283092603528,0.00163443590853,3
eval_loss,eval,eval_loss,Hybrid Muon,2228224000,3.5039881318,0.00293451748386,0.00169424445925,3
eval_loss,eval,eval_loss,Hybrid Muon,2359296000,3.49865682294,0.00376276056366,0.00217243082432,3
eval_loss,eval,eval_loss,Hybrid Muon,2490368000,3.49393121271,0.00299697421454,0.00173030386952,3
eval_loss,eval,eval_loss,Hybrid Muon,2621440000,3.49016391071,0.00186245045787,0.0010752862732,3
eval_loss,eval,eval_loss,SCION-style Sign,524288000,3.73124299909,0.0040760606577,0.00235331471796,3
eval_loss,eval,eval_loss,SCION-style Sign,655360000,3.68269970899,0.00294528320666,0.00170046005221,3
eval_loss,eval,eval_loss,SCION-style Sign,786432000,3.64924068711,0.00490045461156,0.00282927878914,3
eval_loss,eval,eval_loss,SCION-style Sign,917504000,3.62353266315,0.00608813920996,0.00351498881174,3
eval_loss,eval,eval_loss,SCION-style Sign,1048576000,3.60569190771,0.0017364763609,0.0010025550944,3
eval_loss,eval,eval_loss,SCION-style Sign,1179648000,3.58865768037,0.00184002611358,0.00106233957199,3
eval_loss,eval,eval_loss,SCION-style Sign,1310720000,3.57545964783,0.00333671670639,0.00192645428864,3
eval_loss,eval,eval_loss,SCION-style Sign,1441792000,3.56631599645,0.00326228805725,0.00188348288803,3
eval_loss,eval,eval_loss,SCION-style Sign,1572864000,3.55699793889,0.00618934264483,0.0035734186421,3
eval_loss,eval,eval_loss,SCION-style Sign,1703936000,3.55125608939,0.00550331059991,0.00317733785629,3
eval_loss,eval,eval_loss,SCION-style Sign,1835008000,3.54610078374,0.00368442658375,0.00212720467994,3
eval_loss,eval,eval_loss,SCION-style Sign,1966080000,3.54142527033,0.00409079587637,0.00236182210042,3
eval_loss,eval,eval_loss,SCION-style Sign,2097152000,3.53367586918,0.00109121731348,0.000630014609683,3
eval_loss,eval,eval_loss,SCION-style Sign,2228224000,3.528541887,0.00334368510395,0.00193047749485,3
eval_loss,eval,eval_loss,SCION-style Sign,2359296000,3.52205721303,0.00241617674581,0.0013949802946,3
eval_loss,eval,eval_loss,SCION-style Sign,2490368000,3.51769686501,0.00423623217366,0.00244578978581,3
eval_loss,eval,eval_loss,SCION-style Sign,2621440000,3.51291612094,0.00252785221362,0.00145945615601,3
eval_loss,eval,eval_loss,AF-Muon,524288000,3.67804568921,0.00120126520577,0.000693550789921,3
eval_loss,eval,eval_loss,AF-Muon,655360000,3.62961083918,0.00245271290121,0.00141607445376,3
eval_loss,eval,eval_loss,AF-Muon,786432000,3.59836605833,0.00295563644829,0.00170643749904,3
eval_loss,eval,eval_loss,AF-Muon,917504000,3.57473966802,0.00236498266425,0.00136542337784,3
eval_loss,eval,eval_loss,AF-Muon,1048576000,3.55865788851,0.00193220363225,0.00111555828721,3
eval_loss,eval,eval_loss,AF-Muon,1179648000,3.54319538471,0.00147928159456,0.000854063626826,3
eval_loss,eval,eval_loss,AF-Muon,1310720000,3.52906681358,0.0021166178967,0.00122202991243,3
eval_loss,eval,eval_loss,AF-Muon,1441792000,3.52038911001,0.000332679072512,0.000192072352068,3
eval_loss,eval,eval_loss,AF-Muon,1572864000,3.51047673434,0.00207612147682,0.00119864929351,3
eval_loss,eval,eval_loss,AF-Muon,1703936000,3.5019196453,0.0011412138124,0.000658880101792,3
eval_loss,eval,eval_loss,AF-Muon,1835008000,3.49566792243,0.00217950141417,0.00125833572817,3
eval_loss,eval,eval_loss,AF-Muon,1966080000,3.48960678955,0.00203360747034,0.00117410382043,3
eval_loss,eval,eval_loss,AF-Muon,2097152000,3.48540965794,0.00135857076683,0.000784371197943,3
eval_loss,eval,eval_loss,AF-Muon,2228224000,3.48145942401,0.00118147482963,0.000682124810925,3
eval_loss,eval,eval_loss,AF-Muon,2359296000,3.47594219531,0.00359471138431,0.00207540758539,3
eval_loss,eval,eval_loss,AF-Muon,2490368000,3.47170234013,0.000379634525194,0.000219182095315,3
eval_loss,eval,eval_loss,AF-Muon,2621440000,3.46772265174,0.000700816571054,0.000404616635951,3
eval_ppl,eval,eval_ppl,Hybrid Muon,524288000,41.9706617736,0.144988684533,0.0837092560444,3
eval_ppl,eval,eval_ppl,Hybrid Muon,655360000,39.5791977831,0.145746597069,0.0841468370513,3
eval_ppl,eval,eval_ppl,Hybrid Muon,786432000,38.1955191383,0.248881276498,0.143691671982,3
eval_ppl,eval,eval_ppl,Hybrid Muon,917504000,37.0663882081,0.138409577499,0.0799108068274,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1048576000,36.2458249068,0.106801571053,0.0616619157971,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1179648000,35.5947266684,0.0871625702344,0.0503233333881,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1310720000,35.0382330411,0.155619964232,0.0898472282407,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1441792000,34.7207140051,0.160091271338,0.0924287386018,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1572864000,34.3424704387,0.0751757469669,0.0434027377479,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1703936000,34.0448270553,0.115228957698,0.0665274697452,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1835008000,33.8282369944,0.0698743455503,0.0403419722129,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1966080000,33.5648209581,0.0809551610079,0.0467394840002,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2097152000,33.4035318966,0.0945695157046,0.0545997353492,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2228224000,33.247879924,0.0976236912596,0.056363064428,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2359296000,33.0711578993,0.124342534618,0.0717891958332,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2490368000,32.9151884065,0.098560487597,0.0569039240456,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2621440000,32.7913600312,0.0610764995095,0.035262533433,3
eval_ppl,eval,eval_ppl,SCION-style Sign,524288000,41.7311786202,0.170143728589,0.0982325275015,3
eval_ppl,eval,eval_ppl,SCION-style Sign,655360000,39.753687385,0.11712501068,0.0676221564449,3
eval_ppl,eval,eval_ppl,SCION-style Sign,786432000,38.4457702903,0.188137279788,0.10862110913,3
eval_ppl,eval,eval_ppl,SCION-style Sign,917504000,37.4701648676,0.227970985424,0.131619109802,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1048576000,36.8071791956,0.0639302470453,0.036910145341,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1179648000,36.1855116886,0.0665992601389,0.038451100769,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1310720000,35.7111640368,0.119107969161,0.0687670180575,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1441792000,35.3861160865,0.115356867678,0.0666013186066,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1572864000,35.0582411158,0.217043421022,0.125310077553,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1703936000,34.8574251345,0.191530514487,0.110580194097,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1835008000,34.6779941651,0.127900769411,0.0738435436492,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1966080000,34.5162715313,0.141309256834,0.0815849374724,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2097152000,34.2496472741,0.0373728661127,0.0215772343106,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2228224000,34.0743743212,0.114019047753,0.065828927913,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2359296000,33.8540676639,0.081826731108,0.0472426852321,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2490368000,33.706909388,0.142639737457,0.0823530908178,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2621440000,33.5460208211,0.0848588633128,0.0489932875768,3
eval_ppl,eval,eval_ppl,AF-Muon,524288000,39.569007391,0.0475283146503,0.0274404852575,3
eval_ppl,eval,eval_ppl,AF-Muon,655360000,37.6982187405,0.0925065045998,0.0534086553325,3
eval_ppl,eval,eval_ppl,AF-Muon,786432000,36.5385903461,0.108082201102,0.0624012879011,3
eval_ppl,eval,eval_ppl,AF-Muon,917504000,35.6853961301,0.0844433847881,0.0487534109387,3
eval_ppl,eval,eval_ppl,AF-Muon,1048576000,35.1160795782,0.0678708715967,0.0391852659865,3
eval_ppl,eval,eval_ppl,AF-Muon,1179648000,34.5772556356,0.0511712874003,0.0295437565553,3
eval_ppl,eval,eval_ppl,AF-Muon,1310720000,34.0921893748,0.0721983170305,0.0416837177726,3
eval_ppl,eval,eval_ppl,AF-Muon,1441792000,33.7975781279,0.0112426681306,0.00649095747159,3
eval_ppl,eval,eval_ppl,AF-Muon,1572864000,33.4642655916,0.0694501510929,0.0400970634288,3
eval_ppl,eval,eval_ppl,AF-Muon,1703936000,33.1790973413,0.0378730045267,0.0218659893585,3
eval_ppl,eval,eval_ppl,AF-Muon,1835008000,32.9723557279,0.0718183135622,0.0414643226679,3
eval_ppl,eval,eval_ppl,AF-Muon,1966080000,32.7731036241,0.0666088637243,0.0384566454017,3
eval_ppl,eval,eval_ppl,AF-Muon,2097152000,32.6358139584,0.044323726279,0.0255903152987,3
eval_ppl,eval,eval_ppl,AF-Muon,2228224000,32.507144281,0.0383942648971,0.0221669391737,3
eval_ppl,eval,eval_ppl,AF-Muon,2359296000,32.3284130616,0.116303505276,0.0671478600791,3
eval_ppl,eval,eval_ppl,AF-Muon,2490368000,32.1914982496,0.0122212181115,0.00705592356648,3
eval_ppl,eval,eval_ppl,AF-Muon,2621440000,32.0636444121,0.022472228195,0.0129743469976,3


==> figs/nanogpt_real_width_seed43_45_500m_verified/nanogpt_real_width_aggregate_from_raw.csv <==
width,method,n,seeds,params,train_loss_mean,train_loss_sd,eval_loss_mean,eval_loss_sd,eval_ppl_mean,eval_ppl_sd,rows_clipped_frac_mean,rows_clipped_frac_sd,tied_rms_mean,tied_rms_sd
768,AF-Muon,3,"43,44,45",123353856,3.956130877137184,0.0016987446013953667,3.8897397929853432,0.005091232324410241,48.89858412890951,0.2493186349871588,0.8908933333333334,0.004000216660798959,0.12388608604669564,0.0007073191968537503
768,SCION-style Sign,3,"43,44,45",123353856,3.9880566770831742,0.007874250251805055,3.9259961461760304,0.0014159629967931046,50.70359496365045,0.07182198963549068,1.0,0.0,0.21443766852219892,0.0002373945132641179
1024,AF-Muon,3,"43,44,45",202220544,3.8822200521826744,0.002583536425791301,3.8067611527573213,0.0026215877495876926,45.00454313565712,0.11795088904968254,0.9479733333333332,0.00042442117446392434,0.09270430852969484,0.00035798792873877397
1024,SCION-style Sign,3,"43,44,45",202220544,3.9205144296089807,0.0035227478424303496,3.846412016654927,0.0005173127618519364,46.824759204307924,0.024222142714782367,1.0,0.0,0.15921631455421448,0.0008958774389245428
1536,AF-Muon,3,"43,44,45",416577024,3.8136277347803116,0.0031157165938372105,3.7252682555568675,0.005092433967041114,41.48271787390775,0.21139010879055703,0.9877866666666666,0.00012055427546684423,0.06363344192504879,0.0005940709579143273
1536,SCION-style Sign,3,"43,44,45",416577024,3.8474688455462456,0.0020388137161514576,3.757331016936589,0.004141438153396264,42.8341952629605,0.1775918800126732,1.0,0.0,0.10716313123702999,7.20570332861474e-05


==> figs/nanogpt_real_width_seed43_45_500m_verified/nanogpt_real_width_gaps_from_raw.csv <==
width,n,seeds,loss_gap_mean,loss_gap_sd,ppl_gap_mean,ppl_gap_sd
768,3,"43,44,45",-0.036256353190687506,0.005787025977996409,-1.805010834740943,0.28485993845781543
1024,3,"43,44,45",-0.039650863897605415,0.0023084718359144643,-1.8202160686508009,0.10337769929850221
1536,3,"43,44,45",-0.03206276137972145,0.00849778562353464,-1.3514773890527536,0.35780829563387223


==> figs/nanogpt_real_width_seed43_45_500m_verified/nanogpt_real_width_per_seed_raw.csv <==
width,method,seed,run,params,heads,head_dim,mlp_hidden,micro_batch_size,gradient_accumulation_steps,step,tokens_seen,tokens_M,train_loss,eval_loss,eval_ppl,best_loss,best_ppl,grad_norm,tied_rms,tied_max_abs,coords_capped_frac,rows_clipped_frac
768,AF-Muon,43,nanogpt_retok_afmoun_c3_s0p5_vocab50000_seed43_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.955806963145733,3.886740550838533,48.75172350845626,3.886740550838533,48.75172350845626,0.5774291753768921,0.12413002550601959,1.6781374216079712,0.002742421946417238,0.89146
768,AF-Muon,44,nanogpt_retok_afmoun_c3_s0p5_vocab50000_seed44_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.9546174108982086,3.895618233133535,49.18645265954454,3.895618233133535,49.18645265954454,0.6298012137413025,0.12308908253908157,1.7249540090560913,0.0027627864583333332,0.89458
768,AF-Muon,45,nanogpt_retok_afmoun_c3_s0p5_vocab50000_seed45_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.957968257367611,3.8868605949839607,48.75757621872773,3.8868605949839607,48.75757621872773,0.5983284115791321,0.12443915009498596,1.7600136995315552,0.0027172395833333332,0.88664
768,SCION-style Sign,43,nanogpt_retok_scion_c1_s1_vocab50000_seed43_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.99709290266037,3.925020757268687,50.654129489302086,3.925020757268687,50.654129489302086,1.1078945398330688,0.21468713879585266,1.2449537515640259,1.0,1.0
768,SCION-style Sign,44,nanogpt_retok_scion_c1_s1_vocab50000_seed44_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.9844125136733055,3.925347436842371,50.67067986191615,3.925347436842371,50.67067986191615,0.8020583391189575,0.21441131830215454,1.2431541681289673,1.0,1.0
768,SCION-style Sign,45,nanogpt_retok_scion_c1_s1_vocab50000_seed45_500m,123353856,6,128,3072,16,32,954,500170752,500.170752,3.982664614915848,3.9276202444170343,50.785975539733116,3.9276202444170343,50.785975539733116,0.8990459442138672,0.21421454846858978,1.2435346841812134,1.0,1.0
1024,AF-Muon,43,nanogpt_afmoun_c3_s0p5_d1024_vocab50000_seed43_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.884976364672184,3.8091760690094993,45.11325334175875,3.8091760690094993,45.11325334175875,0.37527939677238464,0.09305298328399658,1.2766114473342896,0.0027680078125,0.94768
1024,AF-Muon,44,nanogpt_real_d1024_afmoun_c3_s0p5_vocab50000_seed44_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.881830185651779,3.8071344719558464,45.02124421139899,3.8071344719558464,45.02124421139899,0.3364906311035156,0.09272225946187973,1.266164779663086,0.0027458008348789226,0.94846
1024,AF-Muon,45,nanogpt_real_d1024_afmoun_c3_s0p5_vocab50000_seed45_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.87985360622406,3.8039729173066186,44.87913185381363,3.8039729173066186,44.87913185381363,0.3633566200733185,0.09233768284320831,1.2391998767852783,0.0027394921875,0.94778
1024,SCION-style Sign,43,nanogpt_scion_c1_s1_d1024_vocab50000_seed43_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.923486039042473,3.8464621348459214,46.82710185827308,3.8464621348459214,46.82710185827308,0.8379623889923096,0.1582101732492447,0.9426419734954834,1.0,1.0
1024,SCION-style Sign,44,nanogpt_real_d1024_scion_c1_s1_vocab50000_seed44_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.921434223651886,3.846902446277806,46.84772490649206,3.846902446277806,46.84772490649206,0.5455108284950256,0.1599276065826416,0.9408756494522095,1.0,1.0
1024,SCION-style Sign,45,nanogpt_real_d1024_scion_c1_s1_vocab50000_seed45_500m,202220544,8,128,4096,16,32,954,500170752,500.170752,3.9166230261325836,3.8458714688410525,46.79945084815863,3.8458714688410525,46.79945084815863,0.6376079320907593,0.15951116383075714,0.9410757422447205,1.0,1.0
1536,AF-Muon,43,nanogpt_afmoun_c3_s0p5_d1536_vocab50000_seed43_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.8168292492628098,3.7307626364661046,41.710906295456006,3.7307626364661046,41.710906295456006,0.36116868257522583,0.06381669640541077,0.852245569229126,0.00275234375,0.9879
1536,AF-Muon,44,nanogpt_real_d1536_afmoun_c3_s0p5_vocab50000_seed44_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.810605563223362,3.724335374206793,41.44367905133441,3.724335374206793,41.44367905133441,0.3510783016681671,0.0641142949461937,0.8710873126983643,0.00275515625,0.98766
1536,AF-Muon,45,nanogpt_real_d1536_afmoun_c3_s0p5_vocab50000_seed45_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.813448391854763,3.7207067559977047,41.29356827493284,3.7207067559977047,41.29356827493284,0.32495591044425964,0.06296933442354202,0.7652157545089722,0.0027633203484807335,0.9878
1536,SCION-style Sign,43,nanogpt_scion_c1_s1_d1536_vocab50000_seed43_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.848744750022888,3.755477632460047,42.75463593640278,3.755477632460047,42.75463593640278,0.6856710910797119,0.10714783519506454,0.662013590335846,1.0,1.0
1536,SCION-style Sign,44,nanogpt_real_d1536_scion_c1_s1_vocab50000_seed44_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.845117472112179,3.754439956633771,42.71029349474912,3.754439956633771,42.71029349474912,0.6253941059112549,0.10724160820245743,0.654952347278595,1.0,1.0
1536,SCION-style Sign,45,nanogpt_real_d1536_scion_c1_s1_vocab50000_seed45_500m,416577024,12,128,6144,16,32,954,500170752,500.170752,3.8485443145036697,3.7620754617159484,43.037656357729624,3.7620754617159484,43.037656357729624,0.7095059156417847,0.10709995031356812,0.6576066017150879,1.0,1.0


==> figs/nanogpt_s_scale_emulated_d_seed43_500m/nanogpt_s_scale_seed43_with_sign_baseline.csv <==
source,run,arm,seed,c,s,width_d,emulated_d,step,tokens_M,eval_loss,eval_ppl,best_loss,best_step,train_loss,grad_norm,tied_rms,tied_max,coords_capped_frac,rows_clipped_frac,raw_tail_energy_frac,cos_af_sign,objective_af_over_sign,tied_update_rms,tied_update_to_weight_rms,loss_gap_af_minus_sign,ppl_gap_af_minus_sign
vocab50k_seed43_sign,nanogpt_retok_scion_c1_s1_vocab50000_seed43_500m,SCION-style Sign,43,1.0,1.0,768,,954,500.170752,3.925020757268687,50.654129489302086,3.925020757268687,954,3.99709290266037,1.1078945398330688,0.21468713879585266,1.2449537515640259,1.0,1.0,0.7987242748012423,1.0,1.0,0.0015625000146071708,0.007278032691529612,0.0,0.0
vocab50k_seed43_default_s0p5,nanogpt_retok_afmoun_c3_s0p5_vocab50000_seed43_500m,AF-Muon,43,3.0,0.5,768,768.0,954,500.170752,3.886740550838533,48.75172350845626,3.886740550838533,954,3.955806963145733,0.5774291753768921,0.12413002550601959,1.6781374216079712,0.002742421946417238,0.89146,0.02905933604845564,0.7992787551334135,1.2529052376982197,0.0007812499632701952,0.006293803292840772,-0.03828020643015373,-1.9024059808458276
s_sweep,nanogpt_afmoun_c3_s0p43_vocab50000_seed43_500m,AF-Muon,43,3.0,0.43,768,893.0232558139535,954,500.170752,3.879862910411397,48.41757707063341,3.879862910411397,954,3.951023429632187,0.4082009494304657,0.10661856085062027,1.4163838624954224,0.0027450781964864115,0.8924,0.029106220801409566,0.7992902580258727,1.2528031687808292,0.000671874980214351,0.006301669942400487,-0.04515784685728974,-2.2365524186686727
s_sweep,nanogpt_afmoun_c3_s0p375_vocab50000_seed43_500m,AF-Muon,43,3.0,0.375,768,1024.0,954,500.170752,3.8697483078378148,47.93032087642863,3.8697483078378148,954,3.94089038670063,0.3900874853134155,0.09557285159826279,1.270193338394165,0.0027225260416666665,0.88984,0.02881541214202729,0.799305485641732,1.252900304868178,0.0005859374857607362,0.006130794215743446,-0.05527244943087206,-2.723808612873455
s_sweep,nanogpt_afmoun_c3_s0p25_vocab50000_seed43_500m,AF-Muon,43,3.0,0.25,768,1536.0,954,500.170752,3.8686530316462284,47.87785267594819,3.8686530316462284,954,3.9377184212207794,0.2991107106208801,0.06917628645896912,0.8113947510719299,0.0027295833333333334,0.89072,0.028889941341357445,0.7994052073017286,1.2527888349812801,0.00039062498158850216,0.005646804730117965,-0.0563677256224584,-2.7762768133538955
s_sweep,nanogpt_afmoun_c3_s0p1875_vocab50000_seed43_500m,AF-Muon,43,3.0,0.1875,768,2048.0,954,500.170752,3.8719604601625535,48.036467410044736,3.8719604601625535,954,3.9406244829297066,0.33099937438964844,0.05542256310582161,0.6098314523696899,0.0027903125,0.89076,0.029636690929889548,0.7992030807023535,1.2528755313497866,0.000292968742899552,0.005286091556974175,-0.05306029710613336,-2.61766207925735
s_sweep,nanogpt_afmoun_c3_s0p125_vocab50000_seed43_500m,AF-Muon,43,3.0,0.125,768,3072.0,954,500.170752,3.885611611506978,48.696716825752446,3.885611611506978,954,3.9521855413913727,0.3087906837463379,0.04436459392309189,0.43942558765411377,0.002728125,0.888,0.028841348142078498,0.7992733994891157,1.2528575429627475,0.00019531249079145636,0.0044024406293459994,-0.03940914576170895,-1.9574126635496398


==> figs/nanogpt_s_scale_emulated_d_seed43_500m/nanogpt_s_scale_summary.csv <==
s,emulated_d,step,tokens_M,eval_loss,eval_ppl,best_loss,train_loss,grad_norm,tied_rms,tied_max,coords_capped_frac,rows_clipped_frac,raw_tail_energy_frac,cos_af_sign,objective_af_over_sign
0.43,893.0232558139535,954,500.170752,3.879862910411397,48.41757707063341,3.879862910411397,3.951023429632187,0.4082009494304657,0.10661856085062027,1.4163838624954224,0.0027450781964864115,0.8924,0.029106220801409566,0.7992902580258727,1.2528031687808292
0.375,1024.0,954,500.170752,3.8697483078378148,47.93032087642863,3.8697483078378148,3.94089038670063,0.3900874853134155,0.09557285159826279,1.270193338394165,0.0027225260416666665,0.88984,0.02881541214202729,0.799305485641732,1.252900304868178
0.125,3072.0,954,500.170752,3.885611611506978,48.696716825752446,3.885611611506978,3.9521855413913727,0.3087906837463379,0.04436459392309189,0.43942558765411377,0.002728125,0.888,0.028841348142078498,0.7992733994891157,1.2528575429627475


==> figs/qwen25_0p5b_6p4b_seed43_long_horizon/figs/qwen25_0p5b_seed43_long_horizon_curves_vertical_summary.csv <==
panel,phase,metric,arm,tokens_seen,mean,sample_sd,sem,n_seeds
train_loss,train,loss,Hybrid Muon,1022361600,3.61589742541,,,1
train_loss,train,loss,Hybrid Muon,1048576000,3.61107799552,,,1
train_loss,train,loss,Hybrid Muon,1074790400,3.60782079011,,,1
train_loss,train,loss,Hybrid Muon,1101004800,3.60287535921,,,1
train_loss,train,loss,Hybrid Muon,1127219200,3.60445188746,,,1
train_loss,train,loss,Hybrid Muon,1153433600,3.59267082818,,,1
train_loss,train,loss,Hybrid Muon,1179648000,3.59466777571,,,1
train_loss,train,loss,Hybrid Muon,1205862400,3.59394270055,,,1
train_loss,train,loss,Hybrid Muon,1232076800,3.58597890705,,,1
train_loss,train,loss,Hybrid Muon,1258291200,3.58295297474,,,1
train_loss,train,loss,Hybrid Muon,1284505600,3.57821952172,,,1
train_loss,train,loss,Hybrid Muon,1310720000,3.57430476144,,,1
train_loss,train,loss,Hybrid Muon,1336934400,3.57192066513,,,1
train_loss,train,loss,Hybrid Muon,1363148800,3.56953715876,,,1
train_loss,train,loss,Hybrid Muon,1389363200,3.56712373607,,,1
train_loss,train,loss,Hybrid Muon,1415577600,3.56485265866,,,1
train_loss,train,loss,Hybrid Muon,1441792000,3.56302333675,,,1
train_loss,train,loss,Hybrid Muon,1468006400,3.56052593455,,,1
train_loss,train,loss,Hybrid Muon,1494220800,3.55741987489,,,1
train_loss,train,loss,Hybrid Muon,1520435200,3.54758398153,,,1
train_loss,train,loss,Hybrid Muon,1546649600,3.54791143879,,,1
train_loss,train,loss,Hybrid Muon,1572864000,3.54298053145,,,1
train_loss,train,loss,Hybrid Muon,1599078400,3.5500262326,,,1
train_loss,train,loss,Hybrid Muon,1625292800,3.54119923212,,,1
train_loss,train,loss,Hybrid Muon,1651507200,3.5428115353,,,1
train_loss,train,loss,Hybrid Muon,1677721600,3.53686616816,,,1
train_loss,train,loss,Hybrid Muon,1703936000,3.53199220836,,,1
train_loss,train,loss,Hybrid Muon,1730150400,3.53024283454,,,1
train_loss,train,loss,Hybrid Muon,1756364800,3.52959610924,,,1
train_loss,train,loss,Hybrid Muon,1782579200,3.52498064749,,,1
train_loss,train,loss,Hybrid Muon,1808793600,3.52823736988,,,1
train_loss,train,loss,Hybrid Muon,1835008000,3.53088179789,,,1
train_loss,train,loss,Hybrid Muon,1861222400,3.52326411165,,,1
train_loss,train,loss,Hybrid Muon,1887436800,3.52390587494,,,1
train_loss,train,loss,Hybrid Muon,1913651200,3.52275285877,,,1
train_loss,train,loss,Hybrid Muon,1939865600,3.51840037167,,,1
train_loss,train,loss,Hybrid Muon,1966080000,3.51417701982,,,1
train_loss,train,loss,Hybrid Muon,1992294400,3.52044573143,,,1
train_loss,train,loss,Hybrid Muon,2018508800,3.51822076574,,,1
train_loss,train,loss,Hybrid Muon,2044723200,3.5169036977,,,1
train_loss,train,loss,Hybrid Muon,2070937600,3.51296106853,,,1
train_loss,train,loss,Hybrid Muon,2097152000,3.50673303872,,,1
train_loss,train,loss,Hybrid Muon,2123366400,3.50996461049,,,1
train_loss,train,loss,Hybrid Muon,2149580800,3.50535439208,,,1
train_loss,train,loss,Hybrid Muon,2175795200,3.51202896826,,,1
train_loss,train,loss,Hybrid Muon,2202009600,3.50132808819,,,1
train_loss,train,loss,Hybrid Muon,2228224000,3.50545950092,,,1
train_loss,train,loss,Hybrid Muon,2254438400,3.50180140793,,,1
train_loss,train,loss,Hybrid Muon,2280652800,3.50219593979,,,1
train_loss,train,loss,Hybrid Muon,2306867200,3.49871569306,,,1
train_loss,train,loss,Hybrid Muon,2333081600,3.49875409029,,,1
train_loss,train,loss,Hybrid Muon,2359296000,3.49454348892,,,1
train_loss,train,loss,Hybrid Muon,2385510400,3.48934832238,,,1
train_loss,train,loss,Hybrid Muon,2411724800,3.49875869237,,,1
train_loss,train,loss,Hybrid Muon,2437939200,3.49120031558,,,1
train_loss,train,loss,Hybrid Muon,2464153600,3.49001448512,,,1
train_loss,train,loss,Hybrid Muon,2490368000,3.49504740797,,,1
train_loss,train,loss,Hybrid Muon,2516582400,3.48973541312,,,1
train_loss,train,loss,Hybrid Muon,2542796800,3.48500075608,,,1
train_loss,train,loss,Hybrid Muon,2569011200,3.49214246362,,,1
train_loss,train,loss,Hybrid Muon,2595225600,3.48409699671,,,1
train_loss,train,loss,Hybrid Muon,2621440000,3.49071892142,,,1
train_loss,train,loss,Hybrid Muon,2647654400,3.48480077244,,,1
train_loss,train,loss,Hybrid Muon,2673868800,3.4786588642,,,1
train_loss,train,loss,Hybrid Muon,2700083200,3.48593951926,,,1
train_loss,train,loss,Hybrid Muon,2726297600,3.48002699219,,,1
train_loss,train,loss,Hybrid Muon,2752512000,3.48231587783,,,1
train_loss,train,loss,Hybrid Muon,2778726400,3.48045530416,,,1
train_loss,train,loss,Hybrid Muon,2804940800,3.48156169221,,,1
train_loss,train,loss,Hybrid Muon,2831155200,3.48143867515,,,1
train_loss,train,loss,Hybrid Muon,2857369600,3.48263048843,,,1
train_loss,train,loss,Hybrid Muon,2883584000,3.47822386004,,,1
train_loss,train,loss,Hybrid Muon,2909798400,3.47554176889,,,1
train_loss,train,loss,Hybrid Muon,2936012800,3.47921484925,,,1
train_loss,train,loss,Hybrid Muon,2962227200,3.47509059779,,,1
train_loss,train,loss,Hybrid Muon,2988441600,3.47935769938,,,1
train_loss,train,loss,Hybrid Muon,3014656000,3.4700602071,,,1
train_loss,train,loss,Hybrid Muon,3040870400,3.47585453697,,,1
train_loss,train,loss,Hybrid Muon,3067084800,3.47238239124,,,1
train_loss,train,loss,Hybrid Muon,3093299200,3.46991980225,,,1
train_loss,train,loss,Hybrid Muon,3119513600,3.47160458118,,,1
train_loss,train,loss,Hybrid Muon,3145728000,3.47223316647,,,1
train_loss,train,loss,Hybrid Muon,3171942400,3.46567516342,,,1
train_loss,train,loss,Hybrid Muon,3198156800,3.46777725548,,,1
train_loss,train,loss,Hybrid Muon,3224371200,3.46994278125,,,1
train_loss,train,loss,Hybrid Muon,3250585600,3.47261263236,,,1
train_loss,train,loss,Hybrid Muon,3276800000,3.46880638182,,,1
train_loss,train,loss,Hybrid Muon,3303014400,3.46127498955,,,1
train_loss,train,loss,Hybrid Muon,3329228800,3.46897831544,,,1
train_loss,train,loss,Hybrid Muon,3355443200,3.4683572685,,,1
train_loss,train,loss,Hybrid Muon,3381657600,3.46773368433,,,1
train_loss,train,loss,Hybrid Muon,3407872000,3.46533365734,,,1
train_loss,train,loss,Hybrid Muon,3434086400,3.46250836082,,,1
train_loss,train,loss,Hybrid Muon,3460300800,3.46643935442,,,1
train_loss,train,loss,Hybrid Muon,3486515200,3.46660612144,,,1
train_loss,train,loss,Hybrid Muon,3512729600,3.46556693964,,,1
train_loss,train,loss,Hybrid Muon,3538944000,3.45951402336,,,1
train_loss,train,loss,Hybrid Muon,3565158400,3.4610403531,,,1
train_loss,train,loss,Hybrid Muon,3591372800,3.45826160543,,,1
train_loss,train,loss,Hybrid Muon,3617587200,3.45962876953,,,1
train_loss,train,loss,Hybrid Muon,3643801600,3.46000617884,,,1
train_loss,train,loss,Hybrid Muon,3670016000,3.45739505179,,,1
train_loss,train,loss,Hybrid Muon,3696230400,3.45961013056,,,1
train_loss,train,loss,Hybrid Muon,3722444800,3.45451206952,,,1
train_loss,train,loss,Hybrid Muon,3748659200,3.45910872489,,,1
train_loss,train,loss,Hybrid Muon,3774873600,3.4593666923,,,1
train_loss,train,loss,Hybrid Muon,3801088000,3.45151443385,,,1
train_loss,train,loss,Hybrid Muon,3827302400,3.45140871786,,,1
train_loss,train,loss,Hybrid Muon,3853516800,3.45412749141,,,1
train_loss,train,loss,Hybrid Muon,3879731200,3.45566441007,,,1
train_loss,train,loss,Hybrid Muon,3905945600,3.45358996995,,,1
train_loss,train,loss,Hybrid Muon,3932160000,3.45415271305,,,1
train_loss,train,loss,Hybrid Muon,3958374400,3.45482864663,,,1
train_loss,train,loss,Hybrid Muon,3984588800,3.4520427914,,,1
train_loss,train,loss,Hybrid Muon,4010803200,3.45371763937,,,1
train_loss,train,loss,Hybrid Muon,4037017600,3.45036930151,,,1
train_loss,train,loss,Hybrid Muon,4063232000,3.44770866863,,,1
train_loss,train,loss,Hybrid Muon,4089446400,3.45119478121,,,1
train_loss,train,loss,Hybrid Muon,4115660800,3.44850967988,,,1
train_loss,train,loss,Hybrid Muon,4141875200,3.4525282079,,,1
train_loss,train,loss,Hybrid Muon,4168089600,3.4493693921,,,1
train_loss,train,loss,Hybrid Muon,4194304000,3.45510108098,,,1
train_loss,train,loss,Hybrid Muon,4220518400,3.44784478076,,,1
train_loss,train,loss,Hybrid Muon,4246732800,3.45468119636,,,1
train_loss,train,loss,Hybrid Muon,4272947200,3.44838647485,,,1
train_loss,train,loss,Hybrid Muon,4299161600,3.4471682369,,,1
train_loss,train,loss,Hybrid Muon,4325376000,3.44961454377,,,1
train_loss,train,loss,Hybrid Muon,4351590400,3.44802610487,,,1
train_loss,train,loss,Hybrid Muon,4377804800,3.44486218803,,,1
train_loss,train,loss,Hybrid Muon,4404019200,3.44153162569,,,1
train_loss,train,loss,Hybrid Muon,4430233600,3.44891294561,,,1
train_loss,train,loss,Hybrid Muon,4456448000,3.44484848626,,,1
train_loss,train,loss,Hybrid Muon,4482662400,3.44318663351,,,1
train_loss,train,loss,Hybrid Muon,4508876800,3.44268637039,,,1
train_loss,train,loss,Hybrid Muon,4535091200,3.44344182812,,,1
train_loss,train,loss,Hybrid Muon,4561305600,3.44310040511,,,1
train_loss,train,loss,Hybrid Muon,4587520000,3.44460585088,,,1
train_loss,train,loss,Hybrid Muon,4613734400,3.44203894734,,,1
train_loss,train,loss,Hybrid Muon,4639948800,3.44335277446,,,1
train_loss,train,loss,Hybrid Muon,4666163200,3.44070685238,,,1
train_loss,train,loss,Hybrid Muon,4692377600,3.44850999899,,,1
train_loss,train,loss,Hybrid Muon,4718592000,3.43970764749,,,1
train_loss,train,loss,Hybrid Muon,4744806400,3.44487479828,,,1
train_loss,train,loss,Hybrid Muon,4771020800,3.43802200869,,,1
train_loss,train,loss,Hybrid Muon,4797235200,3.43708002016,,,1
train_loss,train,loss,Hybrid Muon,4823449600,3.43973942354,,,1
train_loss,train,loss,Hybrid Muon,4849664000,3.44503248543,,,1
train_loss,train,loss,Hybrid Muon,4875878400,3.43301887967,,,1
train_loss,train,loss,Hybrid Muon,4902092800,3.44356025986,,,1
train_loss,train,loss,Hybrid Muon,4928307200,3.44129120067,,,1
train_loss,train,loss,Hybrid Muon,4954521600,3.4351833912,,,1
train_loss,train,loss,Hybrid Muon,4980736000,3.43786962561,,,1
train_loss,train,loss,Hybrid Muon,5006950400,3.4411241968,,,1
train_loss,train,loss,Hybrid Muon,5033164800,3.43692059867,,,1
train_loss,train,loss,Hybrid Muon,5059379200,3.44058335043,,,1
train_loss,train,loss,Hybrid Muon,5085593600,3.43397252858,,,1
train_loss,train,loss,Hybrid Muon,5111808000,3.43750534065,,,1
train_loss,train,loss,Hybrid Muon,5138022400,3.44404803641,,,1
train_loss,train,loss,Hybrid Muon,5164236800,3.43947869502,,,1
train_loss,train,loss,Hybrid Muon,5190451200,3.44178977728,,,1
train_loss,train,loss,Hybrid Muon,5216665600,3.43815242708,,,1
train_loss,train,loss,Hybrid Muon,5242880000,3.43857911497,,,1
train_loss,train,loss,Hybrid Muon,5269094400,3.43779376321,,,1
train_loss,train,loss,Hybrid Muon,5295308800,3.43989006542,,,1
train_loss,train,loss,Hybrid Muon,5321523200,3.43815967381,,,1
train_loss,train,loss,Hybrid Muon,5347737600,3.43149246328,,,1
train_loss,train,loss,Hybrid Muon,5373952000,3.43112521134,,,1
train_loss,train,loss,Hybrid Muon,5400166400,3.43676339172,,,1
train_loss,train,loss,Hybrid Muon,5426380800,3.43731698498,,,1
train_loss,train,loss,Hybrid Muon,5452595200,3.43399802931,,,1
train_loss,train,loss,Hybrid Muon,5478809600,3.4292274268,,,1
train_loss,train,loss,Hybrid Muon,5505024000,3.4342134285,,,1
train_loss,train,loss,Hybrid Muon,5531238400,3.43144991741,,,1
train_loss,train,loss,Hybrid Muon,5557452800,3.43267129913,,,1
train_loss,train,loss,Hybrid Muon,5583667200,3.43209845617,,,1
train_loss,train,loss,Hybrid Muon,5609881600,3.43206810482,,,1
train_loss,train,loss,Hybrid Muon,5636096000,3.43371020325,,,1
train_loss,train,loss,Hybrid Muon,5662310400,3.43097500093,,,1
train_loss,train,loss,Hybrid Muon,5688524800,3.43250276387,,,1
train_loss,train,loss,Hybrid Muon,5714739200,3.43065200567,,,1
train_loss,train,loss,Hybrid Muon,5740953600,3.42825934663,,,1
train_loss,train,loss,Hybrid Muon,5767168000,3.43195765346,,,1
train_loss,train,loss,Hybrid Muon,5793382400,3.42743361674,,,1
train_loss,train,loss,Hybrid Muon,5819596800,3.43447652645,,,1
train_loss,train,loss,Hybrid Muon,5845811200,3.43135049455,,,1
train_loss,train,loss,Hybrid Muon,5872025600,3.43298561566,,,1
train_loss,train,loss,Hybrid Muon,5898240000,3.42981034748,,,1
train_loss,train,loss,Hybrid Muon,5924454400,3.42961923741,,,1
train_loss,train,loss,Hybrid Muon,5950668800,3.43020908505,,,1
train_loss,train,loss,Hybrid Muon,5976883200,3.42946426809,,,1
train_loss,train,loss,Hybrid Muon,6003097600,3.42719030946,,,1
train_loss,train,loss,Hybrid Muon,6029312000,3.42945572279,,,1
train_loss,train,loss,Hybrid Muon,6055526400,3.42785779804,,,1
train_loss,train,loss,Hybrid Muon,6081740800,3.42939797789,,,1
train_loss,train,loss,Hybrid Muon,6107955200,3.43555189282,,,1
train_loss,train,loss,Hybrid Muon,6134169600,3.42463946596,,,1
train_loss,train,loss,Hybrid Muon,6160384000,3.42896099754,,,1
train_loss,train,loss,Hybrid Muon,6186598400,3.42897304803,,,1
train_loss,train,loss,Hybrid Muon,6212812800,3.42351751901,,,1
train_loss,train,loss,Hybrid Muon,6239027200,3.43033349119,,,1
train_loss,train,loss,Hybrid Muon,6265241600,3.42311196685,,,1
train_loss,train,loss,Hybrid Muon,6291456000,3.42364805661,,,1
train_loss,train,loss,Hybrid Muon,6317670400,3.42290130645,,,1
train_loss,train,loss,Hybrid Muon,6343884800,3.42931103632,,,1
train_loss,train,loss,Hybrid Muon,6370099200,3.42613112494,,,1
train_loss,train,loss,Hybrid Muon,6396313600,3.42543481417,,,1
train_loss,train,loss,SCION-style Sign,1022361600,3.59164342314,,,1
train_loss,train,loss,SCION-style Sign,1048576000,3.58800010011,,,1
train_loss,train,loss,SCION-style Sign,1074790400,3.58468640685,,,1
train_loss,train,loss,SCION-style Sign,1101004800,3.58196684174,,,1
train_loss,train,loss,SCION-style Sign,1127219200,3.58308931082,,,1
train_loss,train,loss,SCION-style Sign,1153433600,3.5718461924,,,1
train_loss,train,loss,SCION-style Sign,1179648000,3.57501004241,,,1
train_loss,train,loss,SCION-style Sign,1205862400,3.57471744314,,,1
train_loss,train,loss,SCION-style Sign,1232076800,3.56768909536,,,1
train_loss,train,loss,SCION-style Sign,1258291200,3.56522517227,,,1
train_loss,train,loss,SCION-style Sign,1284505600,3.56054169849,,,1
train_loss,train,loss,SCION-style Sign,1310720000,3.55774473317,,,1
train_loss,train,loss,SCION-style Sign,1336934400,3.55627447955,,,1
train_loss,train,loss,SCION-style Sign,1363148800,3.55468304455,,,1
train_loss,train,loss,SCION-style Sign,1389363200,3.552263816,,,1
train_loss,train,loss,SCION-style Sign,1415577600,3.55022032537,,,1
train_loss,train,loss,SCION-style Sign,1441792000,3.5488407293,,,1
train_loss,train,loss,SCION-style Sign,1468006400,3.54672954947,,,1
train_loss,train,loss,SCION-style Sign,1494220800,3.54414762534,,,1
train_loss,train,loss,SCION-style Sign,1520435200,3.53517463058,,,1
train_loss,train,loss,SCION-style Sign,1546649600,3.53469810031,,,1
train_loss,train,loss,SCION-style Sign,1572864000,3.5312345542,,,1
train_loss,train,loss,SCION-style Sign,1599078400,3.53852771439,,,1
train_loss,train,loss,SCION-style Sign,1625292800,3.52926094323,,,1
train_loss,train,loss,SCION-style Sign,1651507200,3.53153152771,,,1
train_loss,train,loss,SCION-style Sign,1677721600,3.52530924506,,,1
train_loss,train,loss,SCION-style Sign,1703936000,3.52123277836,,,1
train_loss,train,loss,SCION-style Sign,1730150400,3.52046158783,,,1
train_loss,train,loss,SCION-style Sign,1756364800,3.51988134317,,,1
train_loss,train,loss,SCION-style Sign,1782579200,3.51420766883,,,1
train_loss,train,loss,SCION-style Sign,1808793600,3.51892677471,,,1
train_loss,train,loss,SCION-style Sign,1835008000,3.52134508915,,,1
train_loss,train,loss,SCION-style Sign,1861222400,3.51372530259,,,1
train_loss,train,loss,SCION-style Sign,1887436800,3.51372318879,,,1
train_loss,train,loss,SCION-style Sign,1913651200,3.5138980744,,,1
train_loss,train,loss,SCION-style Sign,1939865600,3.50943859987,,,1
train_loss,train,loss,SCION-style Sign,1966080000,3.50627402425,,,1
train_loss,train,loss,SCION-style Sign,1992294400,3.5114367447,,,1
train_loss,train,loss,SCION-style Sign,2018508800,3.50987656094,,,1
train_loss,train,loss,SCION-style Sign,2044723200,3.5076195839,,,1
train_loss,train,loss,SCION-style Sign,2070937600,3.50457019217,,,1
train_loss,train,loss,SCION-style Sign,2097152000,3.49687350363,,,1
train_loss,train,loss,SCION-style Sign,2123366400,3.50199473217,,,1
train_loss,train,loss,SCION-style Sign,2149580800,3.4970157472,,,1
train_loss,train,loss,SCION-style Sign,2175795200,3.50375993833,,,1
train_loss,train,loss,SCION-style Sign,2202009600,3.49356602974,,,1
train_loss,train,loss,SCION-style Sign,2228224000,3.4975186079,,,1
train_loss,train,loss,SCION-style Sign,2254438400,3.49372204952,,,1
train_loss,train,loss,SCION-style Sign,2280652800,3.49392617375,,,1
train_loss,train,loss,SCION-style Sign,2306867200,3.49110952124,,,1
train_loss,train,loss,SCION-style Sign,2333081600,3.49025171638,,,1
train_loss,train,loss,SCION-style Sign,2359296000,3.48544678748,,,1
train_loss,train,loss,SCION-style Sign,2385510400,3.48230048425,,,1
train_loss,train,loss,SCION-style Sign,2411724800,3.49001639716,,,1
train_loss,train,loss,SCION-style Sign,2437939200,3.48253261402,,,1
train_loss,train,loss,SCION-style Sign,2464153600,3.48033474818,,,1
train_loss,train,loss,SCION-style Sign,2490368000,3.4862477164,,,1
train_loss,train,loss,SCION-style Sign,2516582400,3.48131397188,,,1
train_loss,train,loss,SCION-style Sign,2542796800,3.47576743022,,,1
train_loss,train,loss,SCION-style Sign,2569011200,3.48400567599,,,1
train_loss,train,loss,SCION-style Sign,2595225600,3.47617241293,,,1
train_loss,train,loss,SCION-style Sign,2621440000,3.48194260098,,,1
train_loss,train,loss,SCION-style Sign,2647654400,3.47675501421,,,1
train_loss,train,loss,SCION-style Sign,2673868800,3.47045019701,,,1
train_loss,train,loss,SCION-style Sign,2700083200,3.47748868898,,,1
train_loss,train,loss,SCION-style Sign,2726297600,3.47200200342,,,1
train_loss,train,loss,SCION-style Sign,2752512000,3.47416366801,,,1
train_loss,train,loss,SCION-style Sign,2778726400,3.47166218154,,,1
train_loss,train,loss,SCION-style Sign,2804940800,3.47253528081,,,1
train_loss,train,loss,SCION-style Sign,2831155200,3.4726390741,,,1
train_loss,train,loss,SCION-style Sign,2857369600,3.4739323885,,,1
train_loss,train,loss,SCION-style Sign,2883584000,3.46961808778,,,1
train_loss,train,loss,SCION-style Sign,2909798400,3.46642116532,,,1
train_loss,train,loss,SCION-style Sign,2936012800,3.47057471752,,,1
train_loss,train,loss,SCION-style Sign,2962227200,3.46665311716,,,1
train_loss,train,loss,SCION-style Sign,2988441600,3.46953143589,,,1
train_loss,train,loss,SCION-style Sign,3014656000,3.46128459103,,,1
train_loss,train,loss,SCION-style Sign,3040870400,3.46728800938,,,1
train_loss,train,loss,SCION-style Sign,3067084800,3.46393182017,,,1
train_loss,train,loss,SCION-style Sign,3093299200,3.46146457441,,,1
train_loss,train,loss,SCION-style Sign,3119513600,3.46214214005,,,1
train_loss,train,loss,SCION-style Sign,3145728000,3.4627912052,,,1
train_loss,train,loss,SCION-style Sign,3171942400,3.45649264425,,,1
train_loss,train,loss,SCION-style Sign,3198156800,3.45849496454,,,1
train_loss,train,loss,SCION-style Sign,3224371200,3.46047498114,,,1
train_loss,train,loss,SCION-style Sign,3250585600,3.46217889547,,,1
train_loss,train,loss,SCION-style Sign,3276800000,3.45900625281,,,1
train_loss,train,loss,SCION-style Sign,3303014400,3.45257233895,,,1
train_loss,train,loss,SCION-style Sign,3329228800,3.45936539516,,,1
train_loss,train,loss,SCION-style Sign,3355443200,3.45860647194,,,1
train_loss,train,loss,SCION-style Sign,3381657600,3.45773944378,,,1
train_loss,train,loss,SCION-style Sign,3407872000,3.45535359405,,,1
train_loss,train,loss,SCION-style Sign,3434086400,3.45158379823,,,1
train_loss,train,loss,SCION-style Sign,3460300800,3.45609590776,,,1
train_loss,train,loss,SCION-style Sign,3486515200,3.45625001661,,,1
train_loss,train,loss,SCION-style Sign,3512729600,3.45515402108,,,1
train_loss,train,loss,SCION-style Sign,3538944000,3.44884290963,,,1
train_loss,train,loss,SCION-style Sign,3565158400,3.44957730144,,,1
train_loss,train,loss,SCION-style Sign,3591372800,3.44728996016,,,1
train_loss,train,loss,SCION-style Sign,3617587200,3.44928182393,,,1
train_loss,train,loss,SCION-style Sign,3643801600,3.44898900934,,,1
train_loss,train,loss,SCION-style Sign,3670016000,3.44538469166,,,1
train_loss,train,loss,SCION-style Sign,3696230400,3.4488139569,,,1
train_loss,train,loss,SCION-style Sign,3722444800,3.44271170914,,,1
train_loss,train,loss,SCION-style Sign,3748659200,3.44662648171,,,1
train_loss,train,loss,SCION-style Sign,3774873600,3.44705715284,,,1
train_loss,train,loss,SCION-style Sign,3801088000,3.44117525056,,,1
train_loss,train,loss,SCION-style Sign,3827302400,3.43950562708,,,1
train_loss,train,loss,SCION-style Sign,3853516800,3.44332524344,,,1
train_loss,train,loss,SCION-style Sign,3879731200,3.44411248945,,,1
train_loss,train,loss,SCION-style Sign,3905945600,3.44154968716,,,1
train_loss,train,loss,SCION-style Sign,3932160000,3.4418213322,,,1
train_loss,train,loss,SCION-style Sign,3958374400,3.44328782342,,,1
train_loss,train,loss,SCION-style Sign,3984588800,3.43924322478,,,1
train_loss,train,loss,SCION-style Sign,4010803200,3.44115153022,,,1
train_loss,train,loss,SCION-style Sign,4037017600,3.43846958913,,,1
train_loss,train,loss,SCION-style Sign,4063232000,3.43502172813,,,1
train_loss,train,loss,SCION-style Sign,4089446400,3.43813218467,,,1
train_loss,train,loss,SCION-style Sign,4115660800,3.43554461107,,,1
train_loss,train,loss,SCION-style Sign,4141875200,3.4392706617,,,1
train_loss,train,loss,SCION-style Sign,4168089600,3.43596931003,,,1
train_loss,train,loss,SCION-style Sign,4194304000,3.44178181469,,,1
train_loss,train,loss,SCION-style Sign,4220518400,3.43452081703,,,1
train_loss,train,loss,SCION-style Sign,4246732800,3.44169952311,,,1
train_loss,train,loss,SCION-style Sign,4272947200,3.43507056311,,,1
train_loss,train,loss,SCION-style Sign,4299161600,3.4328978426,,,1
train_loss,train,loss,SCION-style Sign,4325376000,3.43593393914,,,1
train_loss,train,loss,SCION-style Sign,4351590400,3.43414669648,,,1
train_loss,train,loss,SCION-style Sign,4377804800,3.4312958695,,,1
train_loss,train,loss,SCION-style Sign,4404019200,3.42689375564,,,1
train_loss,train,loss,SCION-style Sign,4430233600,3.43501074418,,,1
train_loss,train,loss,SCION-style Sign,4456448000,3.42998899378,,,1
train_loss,train,loss,SCION-style Sign,4482662400,3.42913291864,,,1
train_loss,train,loss,SCION-style Sign,4508876800,3.42840336092,,,1
train_loss,train,loss,SCION-style Sign,4535091200,3.4291680184,,,1
train_loss,train,loss,SCION-style Sign,4561305600,3.42893185608,,,1
train_loss,train,loss,SCION-style Sign,4587520000,3.42939889282,,,1
train_loss,train,loss,SCION-style Sign,4613734400,3.42792963892,,,1
train_loss,train,loss,SCION-style Sign,4639948800,3.42912673861,,,1
train_loss,train,loss,SCION-style Sign,4666163200,3.42635407843,,,1
train_loss,train,loss,SCION-style Sign,4692377600,3.43314999685,,,1
train_loss,train,loss,SCION-style Sign,4718592000,3.4246941369,,,1
train_loss,train,loss,SCION-style Sign,4744806400,3.43020246178,,,1
train_loss,train,loss,SCION-style Sign,4771020800,3.42330396339,,,1
train_loss,train,loss,SCION-style Sign,4797235200,3.42224295475,,,1
train_loss,train,loss,SCION-style Sign,4823449600,3.4252784583,,,1
train_loss,train,loss,SCION-style Sign,4849664000,3.42949871242,,,1
train_loss,train,loss,SCION-style Sign,4875878400,3.41792842984,,,1
train_loss,train,loss,SCION-style Sign,4902092800,3.42831124365,,,1
train_loss,train,loss,SCION-style Sign,4928307200,3.42569573961,,,1
train_loss,train,loss,SCION-style Sign,4954521600,3.4194752688,,,1
train_loss,train,loss,SCION-style Sign,4980736000,3.4227180019,,,1
train_loss,train,loss,SCION-style Sign,5006950400,3.42521103024,,,1
train_loss,train,loss,SCION-style Sign,5033164800,3.42049687214,,,1
train_loss,train,loss,SCION-style Sign,5059379200,3.42465878218,,,1
train_loss,train,loss,SCION-style Sign,5085593600,3.41821318045,,,1
train_loss,train,loss,SCION-style Sign,5111808000,3.42195318446,,,1
train_loss,train,loss,SCION-style Sign,5138022400,3.42794641078,,,1
train_loss,train,loss,SCION-style Sign,5164236800,3.42265937403,,,1
train_loss,train,loss,SCION-style Sign,5190451200,3.42595276706,,,1
train_loss,train,loss,SCION-style Sign,5216665600,3.42159594573,,,1
train_loss,train,loss,SCION-style Sign,5242880000,3.42251456238,,,1
train_loss,train,loss,SCION-style Sign,5269094400,3.42174310505,,,1
train_loss,train,loss,SCION-style Sign,5295308800,3.42321581177,,,1
train_loss,train,loss,SCION-style Sign,5321523200,3.42156489037,,,1
train_loss,train,loss,SCION-style Sign,5347737600,3.41461885378,,,1
train_loss,train,loss,SCION-style Sign,5373952000,3.41443920873,,,1
train_loss,train,loss,SCION-style Sign,5400166400,3.41971554175,,,1
train_loss,train,loss,SCION-style Sign,5426380800,3.42040867247,,,1
train_loss,train,loss,SCION-style Sign,5452595200,3.41743100934,,,1
train_loss,train,loss,SCION-style Sign,5478809600,3.41259698607,,,1
train_loss,train,loss,SCION-style Sign,5505024000,3.41734115623,,,1
train_loss,train,loss,SCION-style Sign,5531238400,3.41530739732,,,1
train_loss,train,loss,SCION-style Sign,5557452800,3.41542795509,,,1
train_loss,train,loss,SCION-style Sign,5583667200,3.41492147967,,,1
train_loss,train,loss,SCION-style Sign,5609881600,3.41470122904,,,1
train_loss,train,loss,SCION-style Sign,5636096000,3.41676408336,,,1
train_loss,train,loss,SCION-style Sign,5662310400,3.41431237198,,,1
train_loss,train,loss,SCION-style Sign,5688524800,3.41576470859,,,1
train_loss,train,loss,SCION-style Sign,5714739200,3.41316422306,,,1
train_loss,train,loss,SCION-style Sign,5740953600,3.41140835077,,,1
train_loss,train,loss,SCION-style Sign,5767168000,3.41348869227,,,1
train_loss,train,loss,SCION-style Sign,5793382400,3.40996594511,,,1
train_loss,train,loss,SCION-style Sign,5819596800,3.41677847587,,,1
train_loss,train,loss,SCION-style Sign,5845811200,3.41368681386,,,1
train_loss,train,loss,SCION-style Sign,5872025600,3.41501288094,,,1
train_loss,train,loss,SCION-style Sign,5898240000,3.41228454225,,,1
train_loss,train,loss,SCION-style Sign,5924454400,3.41257501647,,,1
train_loss,train,loss,SCION-style Sign,5950668800,3.41247111298,,,1
train_loss,train,loss,SCION-style Sign,5976883200,3.41167609558,,,1
train_loss,train,loss,SCION-style Sign,6003097600,3.40952929676,,,1
train_loss,train,loss,SCION-style Sign,6029312000,3.41251340479,,,1
train_loss,train,loss,SCION-style Sign,6055526400,3.40980764769,,,1
train_loss,train,loss,SCION-style Sign,6081740800,3.41128842294,,,1
train_loss,train,loss,SCION-style Sign,6107955200,3.41728300564,,,1
train_loss,train,loss,SCION-style Sign,6134169600,3.40645864606,,,1
train_loss,train,loss,SCION-style Sign,6160384000,3.41099701934,,,1
train_loss,train,loss,SCION-style Sign,6186598400,3.41088228337,,,1
train_loss,train,loss,SCION-style Sign,6212812800,3.40501582339,,,1
train_loss,train,loss,SCION-style Sign,6239027200,3.41188261032,,,1
train_loss,train,loss,SCION-style Sign,6265241600,3.40544462256,,,1
train_loss,train,loss,SCION-style Sign,6291456000,3.40547418788,,,1
train_loss,train,loss,SCION-style Sign,6317670400,3.40453323402,,,1
train_loss,train,loss,SCION-style Sign,6343884800,3.41093446456,,,1
train_loss,train,loss,SCION-style Sign,6370099200,3.40798803799,,,1
train_loss,train,loss,SCION-style Sign,6396313600,3.4067619051,,,1
train_loss,train,loss,AF-Muon,1022361600,3.56401616305,,,1
train_loss,train,loss,AF-Muon,1048576000,3.56063294955,,,1
train_loss,train,loss,AF-Muon,1074790400,3.55786346972,,,1
train_loss,train,loss,AF-Muon,1101004800,3.55291193582,,,1
train_loss,train,loss,AF-Muon,1127219200,3.55623847455,,,1
train_loss,train,loss,AF-Muon,1153433600,3.54541291021,,,1
train_loss,train,loss,AF-Muon,1179648000,3.54833563484,,,1
train_loss,train,loss,AF-Muon,1205862400,3.54793081924,,,1
train_loss,train,loss,AF-Muon,1232076800,3.54064097904,,,1
train_loss,train,loss,AF-Muon,1258291200,3.53848235555,,,1
train_loss,train,loss,AF-Muon,1284505600,3.53358677194,,,1
train_loss,train,loss,AF-Muon,1310720000,3.53083063655,,,1
train_loss,train,loss,AF-Muon,1336934400,3.52917029865,,,1
train_loss,train,loss,AF-Muon,1363148800,3.5271141611,,,1
train_loss,train,loss,AF-Muon,1389363200,3.52513545617,,,1
train_loss,train,loss,AF-Muon,1415577600,3.52317707993,,,1
train_loss,train,loss,AF-Muon,1441792000,3.5225507091,,,1
train_loss,train,loss,AF-Muon,1468006400,3.51973084137,,,1
train_loss,train,loss,AF-Muon,1494220800,3.51813024729,,,1
train_loss,train,loss,AF-Muon,1520435200,3.50860307917,,,1
train_loss,train,loss,AF-Muon,1546649600,3.50898931555,,,1
train_loss,train,loss,AF-Muon,1572864000,3.5046119123,,,1
train_loss,train,loss,AF-Muon,1599078400,3.51236422233,,,1
train_loss,train,loss,AF-Muon,1625292800,3.50390242539,,,1
train_loss,train,loss,AF-Muon,1651507200,3.50599785201,,,1
train_loss,train,loss,AF-Muon,1677721600,3.49982218601,,,1
train_loss,train,loss,AF-Muon,1703936000,3.49554502569,,,1
train_loss,train,loss,AF-Muon,1730150400,3.49429650567,,,1
train_loss,train,loss,AF-Muon,1756364800,3.4939401301,,,1
train_loss,train,loss,AF-Muon,1782579200,3.48875806756,,,1
train_loss,train,loss,AF-Muon,1808793600,3.4936651694,,,1
train_loss,train,loss,AF-Muon,1835008000,3.49558509581,,,1
train_loss,train,loss,AF-Muon,1861222400,3.48828484565,,,1
train_loss,train,loss,AF-Muon,1887436800,3.48925082296,,,1
train_loss,train,loss,AF-Muon,1913651200,3.48900309242,,,1
train_loss,train,loss,AF-Muon,1939865600,3.48551112145,,,1
train_loss,train,loss,AF-Muon,1966080000,3.48063737407,,,1
train_loss,train,loss,AF-Muon,1992294400,3.48616389617,,,1
train_loss,train,loss,AF-Muon,2018508800,3.48549088538,,,1
train_loss,train,loss,AF-Muon,2044723200,3.4830700615,,,1
train_loss,train,loss,AF-Muon,2070937600,3.47969149075,,,1
train_loss,train,loss,AF-Muon,2097152000,3.47352526516,,,1
train_loss,train,loss,AF-Muon,2123366400,3.47783079095,,,1
train_loss,train,loss,AF-Muon,2149580800,3.47267001957,,,1
train_loss,train,loss,AF-Muon,2175795200,3.47992107779,,,1
train_loss,train,loss,AF-Muon,2202009600,3.46944360204,,,1
train_loss,train,loss,AF-Muon,2228224000,3.47329793453,,,1
train_loss,train,loss,AF-Muon,2254438400,3.4698320695,,,1
train_loss,train,loss,AF-Muon,2280652800,3.46999975972,,,1
train_loss,train,loss,AF-Muon,2306867200,3.46641694352,,,1
train_loss,train,loss,AF-Muon,2333081600,3.46679061159,,,1
train_loss,train,loss,AF-Muon,2359296000,3.46200839974,,,1
train_loss,train,loss,AF-Muon,2385510400,3.45779715821,,,1
train_loss,train,loss,AF-Muon,2411724800,3.46630163625,,,1
train_loss,train,loss,AF-Muon,2437939200,3.45973785527,,,1
train_loss,train,loss,AF-Muon,2464153600,3.45862109855,,,1
train_loss,train,loss,AF-Muon,2490368000,3.46358043835,,,1
train_loss,train,loss,AF-Muon,2516582400,3.45860263839,,,1
train_loss,train,loss,AF-Muon,2542796800,3.45386659987,,,1
train_loss,train,loss,AF-Muon,2569011200,3.46111845136,,,1
train_loss,train,loss,AF-Muon,2595225600,3.45291214734,,,1
train_loss,train,loss,AF-Muon,2621440000,3.45933583774,,,1
train_loss,train,loss,AF-Muon,2647654400,3.45385854296,,,1
train_loss,train,loss,AF-Muon,2673868800,3.447759443,,,1
train_loss,train,loss,AF-Muon,2700083200,3.45492896825,,,1
train_loss,train,loss,AF-Muon,2726297600,3.44894963533,,,1
train_loss,train,loss,AF-Muon,2752512000,3.45167156786,,,1
train_loss,train,loss,AF-Muon,2778726400,3.44957643881,,,1
train_loss,train,loss,AF-Muon,2804940800,3.45171237066,,,1
train_loss,train,loss,AF-Muon,2831155200,3.45037659347,,,1
train_loss,train,loss,AF-Muon,2857369600,3.45220648043,,,1
train_loss,train,loss,AF-Muon,2883584000,3.44698437259,,,1
train_loss,train,loss,AF-Muon,2909798400,3.44414183944,,,1
train_loss,train,loss,AF-Muon,2936012800,3.44927691445,,,1
train_loss,train,loss,AF-Muon,2962227200,3.44498936802,,,1
train_loss,train,loss,AF-Muon,2988441600,3.44828720711,,,1
train_loss,train,loss,AF-Muon,3014656000,3.43934285603,,,1
train_loss,train,loss,AF-Muon,3040870400,3.44530659154,,,1
train_loss,train,loss,AF-Muon,3067084800,3.44234289281,,,1
train_loss,train,loss,AF-Muon,3093299200,3.43963239506,,,1
train_loss,train,loss,AF-Muon,3119513600,3.44081359893,,,1
train_loss,train,loss,AF-Muon,3145728000,3.44150901929,,,1
train_loss,train,loss,AF-Muon,3171942400,3.43539205171,,,1
train_loss,train,loss,AF-Muon,3198156800,3.43762655914,,,1
train_loss,train,loss,AF-Muon,3224371200,3.43935307801,,,1
train_loss,train,loss,AF-Muon,3250585600,3.44198555388,,,1
train_loss,train,loss,AF-Muon,3276800000,3.4380457373,,,1
train_loss,train,loss,AF-Muon,3303014400,3.43154960841,,,1
train_loss,train,loss,AF-Muon,3329228800,3.43895750493,,,1
train_loss,train,loss,AF-Muon,3355443200,3.43813545927,,,1
train_loss,train,loss,AF-Muon,3381657600,3.43756824888,,,1
train_loss,train,loss,AF-Muon,3407872000,3.4350188978,,,1
train_loss,train,loss,AF-Muon,3434086400,3.43122819714,,,1
train_loss,train,loss,AF-Muon,3460300800,3.43548982464,,,1
train_loss,train,loss,AF-Muon,3486515200,3.43607313797,,,1
train_loss,train,loss,AF-Muon,3512729600,3.43555924542,,,1
train_loss,train,loss,AF-Muon,3538944000,3.42900319867,,,1
train_loss,train,loss,AF-Muon,3565158400,3.43056794859,,,1
train_loss,train,loss,AF-Muon,3591372800,3.42782473415,,,1
train_loss,train,loss,AF-Muon,3617587200,3.42920152187,,,1
train_loss,train,loss,AF-Muon,3643801600,3.42951560855,,,1
train_loss,train,loss,AF-Muon,3670016000,3.42530911364,,,1
train_loss,train,loss,AF-Muon,3696230400,3.42948250622,,,1
train_loss,train,loss,AF-Muon,3722444800,3.42382538535,,,1
train_loss,train,loss,AF-Muon,3748659200,3.42713137604,,,1
train_loss,train,loss,AF-Muon,3774873600,3.42832829334,,,1
train_loss,train,loss,AF-Muon,3801088000,3.42119792119,,,1
train_loss,train,loss,AF-Muon,3827302400,3.42038045801,,,1
train_loss,train,loss,AF-Muon,3853516800,3.42405150861,,,1
train_loss,train,loss,AF-Muon,3879731200,3.42481684685,,,1
train_loss,train,loss,AF-Muon,3905945600,3.42312371843,,,1
train_loss,train,loss,AF-Muon,3932160000,3.42294555008,,,1
train_loss,train,loss,AF-Muon,3958374400,3.42400097825,,,1
train_loss,train,loss,AF-Muon,3984588800,3.42056365512,,,1
train_loss,train,loss,AF-Muon,4010803200,3.42286780737,,,1
train_loss,train,loss,AF-Muon,4037017600,3.41932846703,,,1
train_loss,train,loss,AF-Muon,4063232000,3.41714623548,,,1
train_loss,train,loss,AF-Muon,4089446400,3.41920128576,,,1
train_loss,train,loss,AF-Muon,4115660800,3.41692126565,,,1
train_loss,train,loss,AF-Muon,4141875200,3.42054614231,,,1
train_loss,train,loss,AF-Muon,4168089600,3.41761289142,,,1
train_loss,train,loss,AF-Muon,4194304000,3.42279694416,,,1
train_loss,train,loss,AF-Muon,4220518400,3.41646639667,,,1
train_loss,train,loss,AF-Muon,4246732800,3.42374318883,,,1
train_loss,train,loss,AF-Muon,4272947200,3.41789073065,,,1
train_loss,train,loss,AF-Muon,4299161600,3.41523942269,,,1
train_loss,train,loss,AF-Muon,4325376000,3.41843966298,,,1
train_loss,train,loss,AF-Muon,4351590400,3.41667443417,,,1
train_loss,train,loss,AF-Muon,4377804800,3.41327095643,,,1
train_loss,train,loss,AF-Muon,4404019200,3.41012591258,,,1
train_loss,train,loss,AF-Muon,4430233600,3.41703712173,,,1
train_loss,train,loss,AF-Muon,4456448000,3.41249810107,,,1
train_loss,train,loss,AF-Muon,4482662400,3.41172490843,,,1
train_loss,train,loss,AF-Muon,4508876800,3.41077639334,,,1
train_loss,train,loss,AF-Muon,4535091200,3.41219552144,,,1
train_loss,train,loss,AF-Muon,4561305600,3.41107019015,,,1
train_loss,train,loss,AF-Muon,4587520000,3.41211748205,,,1
train_loss,train,loss,AF-Muon,4613734400,3.41038590133,,,1
train_loss,train,loss,AF-Muon,4639948800,3.41138801061,,,1
train_loss,train,loss,AF-Muon,4666163200,3.40940076418,,,1
train_loss,train,loss,AF-Muon,4692377600,3.41590406343,,,1
train_loss,train,loss,AF-Muon,4718592000,3.40764970392,,,1
train_loss,train,loss,AF-Muon,4744806400,3.4135960944,,,1
train_loss,train,loss,AF-Muon,4771020800,3.40649163075,,,1
train_loss,train,loss,AF-Muon,4797235200,3.4052961082,,,1
train_loss,train,loss,AF-Muon,4823449600,3.40789908491,,,1
train_loss,train,loss,AF-Muon,4849664000,3.41320643686,,,1
train_loss,train,loss,AF-Muon,4875878400,3.40066105679,,,1
train_loss,train,loss,AF-Muon,4902092800,3.41202243827,,,1
train_loss,train,loss,AF-Muon,4928307200,3.40822322659,,,1
train_loss,train,loss,AF-Muon,4954521600,3.40342891522,,,1
train_loss,train,loss,AF-Muon,4980736000,3.4058864186,,,1
train_loss,train,loss,AF-Muon,5006950400,3.40816506654,,,1
train_loss,train,loss,AF-Muon,5033164800,3.40452397533,,,1
train_loss,train,loss,AF-Muon,5059379200,3.40794678055,,,1
train_loss,train,loss,AF-Muon,5085593600,3.40235843904,,,1
train_loss,train,loss,AF-Muon,5111808000,3.4055901891,,,1
train_loss,train,loss,AF-Muon,5138022400,3.41186030224,,,1
train_loss,train,loss,AF-Muon,5164236800,3.40673800781,,,1
train_loss,train,loss,AF-Muon,5190451200,3.40914805517,,,1
train_loss,train,loss,AF-Muon,5216665600,3.40522596121,,,1
train_loss,train,loss,AF-Muon,5242880000,3.40630322665,,,1
train_loss,train,loss,AF-Muon,5269094400,3.4045902998,,,1
train_loss,train,loss,AF-Muon,5295308800,3.40689399607,,,1
train_loss,train,loss,AF-Muon,5321523200,3.40563762262,,,1
train_loss,train,loss,AF-Muon,5347737600,3.3983390025,,,1
train_loss,train,loss,AF-Muon,5373952000,3.39821737155,,,1
train_loss,train,loss,AF-Muon,5400166400,3.40330709428,,,1
train_loss,train,loss,AF-Muon,5426380800,3.40578692921,,,1
train_loss,train,loss,AF-Muon,5452595200,3.40133496985,,,1
train_loss,train,loss,AF-Muon,5478809600,3.39656922586,,,1
train_loss,train,loss,AF-Muon,5505024000,3.40128880836,,,1
train_loss,train,loss,AF-Muon,5531238400,3.39894691288,,,1
train_loss,train,loss,AF-Muon,5557452800,3.39984401613,,,1
train_loss,train,loss,AF-Muon,5583667200,3.39949508011,,,1
train_loss,train,loss,AF-Muon,5609881600,3.39837088585,,,1
train_loss,train,loss,AF-Muon,5636096000,3.40088004336,,,1
train_loss,train,loss,AF-Muon,5662310400,3.3982690905,,,1
train_loss,train,loss,AF-Muon,5688524800,3.39952205062,,,1
train_loss,train,loss,AF-Muon,5714739200,3.398304746,,,1
train_loss,train,loss,AF-Muon,5740953600,3.3957240206,,,1
train_loss,train,loss,AF-Muon,5767168000,3.39854840502,,,1
train_loss,train,loss,AF-Muon,5793382400,3.39447705835,,,1
train_loss,train,loss,AF-Muon,5819596800,3.40153100692,,,1
train_loss,train,loss,AF-Muon,5845811200,3.39876041271,,,1
train_loss,train,loss,AF-Muon,5872025600,3.39940182015,,,1
train_loss,train,loss,AF-Muon,5898240000,3.39707314402,,,1
train_loss,train,loss,AF-Muon,5924454400,3.39639982045,,,1
train_loss,train,loss,AF-Muon,5950668800,3.39714517489,,,1
train_loss,train,loss,AF-Muon,5976883200,3.39626497686,,,1
train_loss,train,loss,AF-Muon,6003097600,3.39465287112,,,1
train_loss,train,loss,AF-Muon,6029312000,3.39645396933,,,1
train_loss,train,loss,AF-Muon,6055526400,3.39374056242,,,1
train_loss,train,loss,AF-Muon,6081740800,3.39587527722,,,1
train_loss,train,loss,AF-Muon,6107955200,3.40207259275,,,1
train_loss,train,loss,AF-Muon,6134169600,3.39121055476,,,1
train_loss,train,loss,AF-Muon,6160384000,3.3963903378,,,1
train_loss,train,loss,AF-Muon,6186598400,3.39546641164,,,1
train_loss,train,loss,AF-Muon,6212812800,3.38998540223,,,1
train_loss,train,loss,AF-Muon,6239027200,3.39653781138,,,1
train_loss,train,loss,AF-Muon,6265241600,3.38967526704,,,1
train_loss,train,loss,AF-Muon,6291456000,3.39039036736,,,1
train_loss,train,loss,AF-Muon,6317670400,3.38911949262,,,1
train_loss,train,loss,AF-Muon,6343884800,3.39646749012,,,1
train_loss,train,loss,AF-Muon,6370099200,3.39317281716,,,1
train_loss,train,loss,AF-Muon,6396313600,3.3921595525,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1048576000,3.61189438122,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1179648000,3.59145236015,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1310720000,3.57717614478,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1441792000,3.5636463774,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1572864000,3.54803390823,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1703936000,3.53751484306,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1835008000,3.52796970022,,,1
eval_loss,eval,eval_loss,Hybrid Muon,1966080000,3.52396035546,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2097152000,3.50876771136,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2228224000,3.50341442525,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2359296000,3.50277319594,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2490368000,3.49202306298,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2621440000,3.49146469369,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2752512000,3.48338100368,,,1
eval_loss,eval,eval_loss,Hybrid Muon,2883584000,3.4764014383,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3014656000,3.47826884148,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3145728000,3.47028638064,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3276800000,3.46830147573,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3407872000,3.46541127324,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3538944000,3.46196617432,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3670016000,3.45946777628,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3801088000,3.45555598412,,,1
eval_loss,eval,eval_loss,Hybrid Muon,3932160000,3.45510567698,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4063232000,3.45259861197,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4194304000,3.44922708685,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4325376000,3.44532113145,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4456448000,3.44521974776,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4587520000,3.44335595832,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4718592000,3.44216328674,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4849664000,3.44209877442,,,1
eval_loss,eval,eval_loss,Hybrid Muon,4980736000,3.43948324417,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5111808000,3.44175892805,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5242880000,3.43795938422,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5373952000,3.43589197789,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5505024000,3.43303416013,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5636096000,3.43301008415,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5767168000,3.42954168889,,,1
eval_loss,eval,eval_loss,Hybrid Muon,5898240000,3.43380137434,,,1
eval_loss,eval,eval_loss,Hybrid Muon,6029312000,3.42961724378,,,1
eval_loss,eval,eval_loss,Hybrid Muon,6160384000,3.42914761264,,,1
eval_loss,eval,eval_loss,Hybrid Muon,6291456000,3.42739576053,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1048576000,3.59261009775,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1179648000,3.57285995374,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1310720000,3.56093666909,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1441792000,3.54783625298,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1572864000,3.53791192003,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1703936000,3.52307486144,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1835008000,3.5175879544,,,1
eval_loss,eval,eval_loss,SCION-style Sign,1966080000,3.50937509186,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2097152000,3.50122865093,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2228224000,3.49505630179,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2359296000,3.48978560958,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2490368000,3.48373439191,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2621440000,3.48073350466,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2752512000,3.47973320449,,,1
eval_loss,eval,eval_loss,SCION-style Sign,2883584000,3.47211216163,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3014656000,3.46741566564,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3145728000,3.46340789225,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3276800000,3.46083496596,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3407872000,3.45660032461,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3538944000,3.45246822432,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3670016000,3.44654029481,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3801088000,3.44535372807,,,1
eval_loss,eval,eval_loss,SCION-style Sign,3932160000,3.44329240943,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4063232000,3.43788995719,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4194304000,3.43806128884,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4325376000,3.43707847556,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4456448000,3.43170689249,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4587520000,3.43144801947,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4718592000,3.43030343547,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4849664000,3.42871738183,,,1
eval_loss,eval,eval_loss,SCION-style Sign,4980736000,3.42333408502,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5111808000,3.42397635502,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5242880000,3.4215312129,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5373952000,3.41953768238,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5505024000,3.42154185315,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5636096000,3.41911415539,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5767168000,3.41627205686,,,1
eval_loss,eval,eval_loss,SCION-style Sign,5898240000,3.41758024088,,,1
eval_loss,eval,eval_loss,SCION-style Sign,6029312000,3.41085862216,,,1
eval_loss,eval,eval_loss,SCION-style Sign,6160384000,3.41054197809,,,1
eval_loss,eval,eval_loss,SCION-style Sign,6291456000,3.40955733824,,,1
eval_loss,eval,eval_loss,AF-Muon,1048576000,3.56269417574,,,1
eval_loss,eval,eval_loss,AF-Muon,1179648000,3.54501388077,,,1
eval_loss,eval,eval_loss,AF-Muon,1310720000,3.53274396984,,,1
eval_loss,eval,eval_loss,AF-Muon,1441792000,3.51893696925,,,1
eval_loss,eval,eval_loss,AF-Muon,1572864000,3.50811105586,,,1
eval_loss,eval,eval_loss,AF-Muon,1703936000,3.50043142369,,,1
eval_loss,eval,eval_loss,AF-Muon,1835008000,3.49119956326,,,1
eval_loss,eval,eval_loss,AF-Muon,1966080000,3.48784771449,,,1
eval_loss,eval,eval_loss,AF-Muon,2097152000,3.47706812181,,,1
eval_loss,eval,eval_loss,AF-Muon,2228224000,3.47314326072,,,1
eval_loss,eval,eval_loss,AF-Muon,2359296000,3.46784155068,,,1
eval_loss,eval,eval_loss,AF-Muon,2490368000,3.45998887462,,,1
eval_loss,eval,eval_loss,AF-Muon,2621440000,3.45603368052,,,1
eval_loss,eval,eval_loss,AF-Muon,2752512000,3.45739258487,,,1
eval_loss,eval,eval_loss,AF-Muon,2883584000,3.44882805726,,,1
eval_loss,eval,eval_loss,AF-Muon,3014656000,3.44503376644,,,1
eval_loss,eval,eval_loss,AF-Muon,3145728000,3.43974664715,,,1
eval_loss,eval,eval_loss,AF-Muon,3276800000,3.44073039381,,,1
eval_loss,eval,eval_loss,AF-Muon,3407872000,3.43542220081,,,1
eval_loss,eval,eval_loss,AF-Muon,3538944000,3.43606940619,,,1
eval_loss,eval,eval_loss,AF-Muon,3670016000,3.4291384782,,,1
eval_loss,eval,eval_loss,AF-Muon,3801088000,3.4257106621,,,1
eval_loss,eval,eval_loss,AF-Muon,3932160000,3.42300929571,,,1
eval_loss,eval,eval_loss,AF-Muon,4063232000,3.42097009731,,,1
eval_loss,eval,eval_loss,AF-Muon,4194304000,3.41819109074,,,1
eval_loss,eval,eval_loss,AF-Muon,4325376000,3.41719824632,,,1
eval_loss,eval,eval_loss,AF-Muon,4456448000,3.41435417138,,,1
eval_loss,eval,eval_loss,AF-Muon,4587520000,3.41114488249,,,1
eval_loss,eval,eval_loss,AF-Muon,4718592000,3.41404290831,,,1
eval_loss,eval,eval_loss,AF-Muon,4849664000,3.41274932051,,,1
eval_loss,eval,eval_loss,AF-Muon,4980736000,3.40937554544,,,1
eval_loss,eval,eval_loss,AF-Muon,5111808000,3.40691049087,,,1
eval_loss,eval,eval_loss,AF-Muon,5242880000,3.40433140277,,,1
eval_loss,eval,eval_loss,AF-Muon,5373952000,3.40465389882,,,1
eval_loss,eval,eval_loss,AF-Muon,5505024000,3.407379772,,,1
eval_loss,eval,eval_loss,AF-Muon,5636096000,3.40219827408,,,1
eval_loss,eval,eval_loss,AF-Muon,5767168000,3.39919649247,,,1
eval_loss,eval,eval_loss,AF-Muon,5898240000,3.39714789976,,,1
eval_loss,eval,eval_loss,AF-Muon,6029312000,3.39570234879,,,1
eval_loss,eval,eval_loss,AF-Muon,6160384000,3.39907235522,,,1
eval_loss,eval,eval_loss,AF-Muon,6291456000,3.39574736386,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1048576000,37.0361469827,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1179648000,36.2867390882,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1310720000,35.7723820577,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1441792000,35.2916494831,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1572864000,34.7449385522,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1703936000,34.3813698332,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1835008000,34.0547560149,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,1966080000,33.918492104,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2097152000,33.4070752491,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2228224000,33.2287154488,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2359296000,33.2074150527,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2490368000,32.8523428814,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2621440000,32.8340042625,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2752512000,32.5696542514,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,2883584000,32.3431236823,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3014656000,32.4035777628,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3145728000,32.1459471036,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3276800000,32.0822037386,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3407872000,31.9896135399,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3538944000,31.879595777,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3670016000,31.8000472705,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3801088000,31.675895082,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,3932160000,31.6616344114,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4063232000,31.5823560551,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4194304000,31.4760546478,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4325376000,31.3533503772,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4456448000,31.3501718198,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4587520000,31.2917961175,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4718592000,31.2544975285,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4849664000,31.2524812934,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,4980736000,31.1708462893,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5111808000,31.2418620556,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5242880000,31.1233824581,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5373952000,31.0591042479,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5505024000,30.9704696992,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5636096000,30.9697240636,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5767168000,30.8624948837,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,5898240000,30.9942398008,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,6029312000,30.8648267841,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,6160384000,30.8503351034,,,1
eval_ppl,eval,eval_ppl,Hybrid Muon,6291456000,30.7963371906,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1048576000,36.3287739383,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1179648000,35.6183143547,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1310720000,35.1961488548,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1441792000,34.7380717115,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1572864000,34.3950245943,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1703936000,33.888470776,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1835008000,33.7030370812,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,1966080000,33.4273722186,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2097152000,33.1561642951,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2228224000,32.9521431656,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2359296000,32.7789194666,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2490368000,32.5811660179,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2621440000,32.4835401676,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2752512000,32.4510631229,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,2883584000,32.2046921743,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3014656000,32.0537975819,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3145728000,31.9255903094,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3276800000,31.8435537011,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3407872000,31.7089927815,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3538944000,31.5782383744,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3670016000,31.3915985437,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3801088000,31.3543724071,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,3932160000,31.2898076217,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4063232000,31.1212217293,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4194304000,31.1265542364,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4325376000,31.0959776735,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4456448000,30.9293908641,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4587520000,30.9213851156,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4718592000,30.88601324,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4849664000,30.8370651934,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,4980736000,30.6715061455,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5111808000,30.6912118612,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5242880000,30.6162591586,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5373952000,30.5552855084,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5505024000,30.6165849252,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5636096000,30.5423472601,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5767168000,30.4556661366,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,5898240000,30.4955338236,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,6029312000,30.2912418282,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,6160384000,30.2816518046,,,1
eval_ppl,eval,eval_ppl,SCION-style Sign,6291456000,30.2518499578,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1048576000,35.2580607099,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1179648000,34.6401661711,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1310720000,34.2177313362,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1441792000,33.7485336597,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1572864000,33.3851455106,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1703936000,33.1297418313,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1835008000,32.8253001225,,,1
eval_ppl,eval,eval_ppl,AF-Muon,1966080000,32.7154588695,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2097152000,32.3646934989,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2228224000,32.2379155285,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2359296000,32.0674517221,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2490368000,31.8166225406,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2621440000,31.6910301578,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2752512000,31.7341245104,,,1
eval_ppl,eval,eval_ppl,AF-Muon,2883584000,31.4634972763,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3014656000,31.3443418156,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3145728000,31.1790578643,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3276800000,31.2097452503,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3407872000,31.0445168193,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3538944000,31.0646155008,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3670016000,30.8500533043,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3801088000,30.7444860308,,,1
eval_ppl,eval,eval_ppl,AF-Muon,3932160000,30.6615459855,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4063232000,30.5990847171,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4194304000,30.5141677068,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4325376000,30.4838869202,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4456448000,30.397311633,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4587520000,30.2999142503,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4718592000,30.3878515451,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4849664000,30.3485676051,,,1
eval_ppl,eval,eval_ppl,AF-Muon,4980736000,30.2463508891,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5111808000,30.1718838043,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5242880000,30.0941681186,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5373952000,30.1038749341,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5505024000,30.1860462226,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5636096000,30.0300418045,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5767168000,29.9400333377,,,1
eval_ppl,eval,eval_ppl,AF-Muon,5898240000,29.8787611858,,,1
eval_ppl,eval,eval_ppl,AF-Muon,6029312000,29.8356011162,,,1
eval_ppl,eval,eval_ppl,AF-Muon,6160384000,29.9363168948,,,1
eval_ppl,eval,eval_ppl,AF-Muon,6291456000,29.836944198,,,1


==> figs/qwen25_0p5b_6p4b_seed43_long_horizon/qwen25_0p5b_seed43_long_horizon_endpoint.csv <==
method,seed,run,step,tokens_B,train_loss,eval_loss,eval_ppl,best_loss,best_ppl,best_step,grad_norm,tied_rms,tied_max,matrix_rms,params,fp32_params,bf16,matrix_wd,aux_wd,tied_wd,mbs,ga,tokens_per_step,bad_json_lines
Hybrid Muon,43,qwen25_0p5b_hybrid_muon_seed43_nb90_v2_6p4b_fp32_matchbatch524k,12000,6.291456,3.425434814170003,3.427395760525268,30.796337190621042,3.427395760525268,30.796337190621042,12000,,,,,,True,True,0.1,0.01,,8,64,524288,0
SCION-style Sign,43,qwen25_0p5b_scion_c1_s1_seed43_nb90_v2_6p4b_fp32_matchbatch524k,12000,6.291456,3.406761905103922,3.409557338236982,30.251849957809338,3.409557338236982,30.251849957809338,12000,,,,,,True,True,0.1,0.0,,8,64,524288,0
AF-Muon,43,qwen25_0p5b_afmoun_c3_s0p5_seed43_nb90_v2_6p4b_fp32_matchbatch524k,12000,6.291456,3.3921595524996517,3.39574736386001,29.836944198046854,3.395702348793392,29.83560111624578,11500,,,,,,True,True,0.1,0.0,,8,64,524288,0


==> figs/smollm/fig_smollm2_135m_2p5b_curves_summary.csv <==
panel,phase,metric,arm,tokens_seen,mean,sample_sd,sem,n_seeds
train_loss,train,loss,Hybrid Muon,50790400,4.74424247503,0.0106462660631,0.00614662457738,3
train_loss,train,loss,Hybrid Muon,52428800,4.73036630233,0.010439990337,0.00602753123141,3
train_loss,train,loss,Hybrid Muon,54067200,4.71064935923,0.00773399280504,0.0044652228279,3
train_loss,train,loss,Hybrid Muon,55705600,4.70694139699,0.0143556824163,0.00828825710748,3
train_loss,train,loss,Hybrid Muon,57344000,4.70400839627,0.00701894765745,0.00405239131945,3
train_loss,train,loss,Hybrid Muon,58982400,4.68079982241,0.0116722491016,0.00673897616087,3
train_loss,train,loss,Hybrid Muon,60620800,4.66535776754,0.0103923609606,0.0060000323981,3
train_loss,train,loss,Hybrid Muon,62259200,4.64977493803,0.0101106773975,0.00583740231715,3
train_loss,train,loss,Hybrid Muon,63897600,4.6494777439,0.00696019569007,0.00401847085527,3
train_loss,train,loss,Hybrid Muon,65536000,4.62936088284,0.00821571487392,0.00474334519404,3
train_loss,train,loss,Hybrid Muon,67174400,4.62567805747,0.00403542861552,0.00232985579746,3
train_loss,train,loss,Hybrid Muon,68812800,4.62027717253,0.0136184048121,0.00786258968418,3
train_loss,train,loss,Hybrid Muon,70451200,4.60606175522,0.0130511345033,0.00753507601873,3
train_loss,train,loss,Hybrid Muon,72089600,4.60790556788,0.0183293960486,0.0105824817427,3
train_loss,train,loss,Hybrid Muon,73728000,4.58699468692,0.00318383347161,0.00183818711189,3
train_loss,train,loss,Hybrid Muon,75366400,4.58465127528,0.0118050221963,0.00681563274282,3
train_loss,train,loss,Hybrid Muon,77004800,4.57330990156,0.0123075801915,0.00710578473665,3
train_loss,train,loss,Hybrid Muon,78643200,4.5589013499,0.00811334536564,0.00468424213088,3
train_loss,train,loss,Hybrid Muon,80281600,4.56500170271,0.0159429736465,0.00920468012649,3
train_loss,train,loss,Hybrid Muon,81920000,4.55428483983,0.0144395500596,0.00833667811388,3
train_loss,train,loss,Hybrid Muon,83558400,4.54583167334,0.0162438393738,0.00937838503513,3
train_loss,train,loss,Hybrid Muon,85196800,4.54163002948,0.00820362378427,0.00473636440018,3
train_loss,train,loss,Hybrid Muon,86835200,4.53790702581,0.00471321553758,0.00272117625937,3
train_loss,train,loss,Hybrid Muon,88473600,4.53768342495,0.0161052350881,0.00929836181345,3
train_loss,train,loss,Hybrid Muon,90112000,4.52217584252,0.0132911938376,0.00767367433998,3
train_loss,train,loss,Hybrid Muon,91750400,4.51740014176,0.00521072764316,0.00300841500745,3
train_loss,train,loss,Hybrid Muon,93388800,4.52273747285,0.000128674133882,7.42900458344e-05,3
train_loss,train,loss,Hybrid Muon,95027200,4.50790073117,0.00366176244237,0.00211411953181,3
train_loss,train,loss,Hybrid Muon,96665600,4.51084865669,0.00197296782778,0.00113909350647,3
train_loss,train,loss,Hybrid Muon,98304000,4.49342142582,0.0149917547926,0.00865549366515,3
train_loss,train,loss,Hybrid Muon,99942400,4.5012062043,0.00636432403273,0.00367444419351,3
train_loss,train,loss,Hybrid Muon,101580800,4.4831453534,0.00597289868241,0.00344845466213,3
train_loss,train,loss,Hybrid Muon,103219200,4.48616206646,0.0169035136587,0.00975924816108,3
train_loss,train,loss,Hybrid Muon,104857600,4.48597258846,0.00303229497291,0.00175069631887,3
train_loss,train,loss,Hybrid Muon,106496000,4.49130059342,0.0150650566747,0.00869781452648,3
train_loss,train,loss,Hybrid Muon,108134400,4.46865757008,0.0152309789508,0.00879360979726,3
train_loss,train,loss,Hybrid Muon,109772800,4.46893537203,0.0141230837716,0.00815396621732,3
train_loss,train,loss,Hybrid Muon,111411200,4.47257066786,0.0169027651717,0.00975881602194,3
train_loss,train,loss,Hybrid Muon,113049600,4.46657195508,0.0028438854494,0.00164191802976,3
train_loss,train,loss,Hybrid Muon,114688000,4.45993984302,0.00595038028966,0.00343545366202,3
train_loss,train,loss,Hybrid Muon,116326400,4.44978588621,0.0109161427872,0.00630243797673,3
train_loss,train,loss,Hybrid Muon,117964800,4.44358320991,0.00925835090473,0.0053453113871,3
train_loss,train,loss,Hybrid Muon,119603200,4.44136842092,0.0116382872235,0.0067193682614,3
train_loss,train,loss,Hybrid Muon,121241600,4.44350368679,0.014108769625,0.00814570194091,3
train_loss,train,loss,Hybrid Muon,122880000,4.43225064099,0.0077404355138,0.00446894252754,3
train_loss,train,loss,Hybrid Muon,124518400,4.42969569484,0.00713864463842,0.00412149840364,3
train_loss,train,loss,Hybrid Muon,126156800,4.42616839727,0.0149041327988,0.00860490508341,3
train_loss,train,loss,Hybrid Muon,127795200,4.42306452592,0.00718895029647,0.00415054238886,3
train_loss,train,loss,Hybrid Muon,129433600,4.4178727138,0.0148276098107,0.00856072451568,3
train_loss,train,loss,Hybrid Muon,131072000,4.42452497701,0.00614909344803,0.00355018075749,3
train_loss,train,loss,Hybrid Muon,132710400,4.41503563583,0.00532785700522,0.00307603967617,3
train_loss,train,loss,Hybrid Muon,134348800,4.41938265224,0.0332129403867,0.0191755000728,3
train_loss,train,loss,Hybrid Muon,135987200,4.40532627801,0.0053718112457,0.00310141666874,3
train_loss,train,loss,Hybrid Muon,137625600,4.40501786013,0.0185651513177,0.0107185951108,3
train_loss,train,loss,Hybrid Muon,139264000,4.40215508779,0.0163664610217,0.00944918067656,3
train_loss,train,loss,Hybrid Muon,140902400,4.39963054915,0.000687110217348,0.000396703268949,3
train_loss,train,loss,Hybrid Muon,142540800,4.38974578341,0.00998349423793,0.00576397308572,3
train_loss,train,loss,Hybrid Muon,144179200,4.39347942213,0.0204144204016,0.0117862711142,3
train_loss,train,loss,Hybrid Muon,145817600,4.39786048611,0.0204462828208,0.0118046668905,3
train_loss,train,loss,Hybrid Muon,147456000,4.39935542126,0.0133024178831,0.00768015454568,3
train_loss,train,loss,Hybrid Muon,149094400,4.39453874727,0.00916713788181,0.00529264952376,3
train_loss,train,loss,Hybrid Muon,150732800,4.382429263,0.0148180849615,0.00855522534137,3
train_loss,train,loss,Hybrid Muon,152371200,4.37749919573,0.00784634979156,0.00453009216431,3
train_loss,train,loss,Hybrid Muon,154009600,4.38285799642,0.0167615350198,0.00967727675571,3
train_loss,train,loss,Hybrid Muon,155648000,4.39210884074,0.0121039808323,0.0069882365918,3
train_loss,train,loss,Hybrid Muon,157286400,4.37967156609,0.012417350725,0.00716916078372,3
train_loss,train,loss,Hybrid Muon,158924800,4.3710633566,0.0175814689674,0.0101506658411,3
train_loss,train,loss,Hybrid Muon,160563200,4.37124459465,0.0106658625082,0.00615793859025,3
train_loss,train,loss,Hybrid Muon,162201600,4.37018698593,0.0045306214613,0.00261575552028,3
train_loss,train,loss,Hybrid Muon,163840000,4.36857966324,0.0079199104941,0.00457256245573,3
train_loss,train,loss,Hybrid Muon,165478400,4.36337779462,0.0104941584234,0.00605880519067,3
train_loss,train,loss,Hybrid Muon,167116800,4.35764085213,0.00988046983207,0.00570449191727,3
train_loss,train,loss,Hybrid Muon,168755200,4.36576602062,0.00753197776603,0.00434858939075,3
train_loss,train,loss,Hybrid Muon,170393600,4.35297726909,0.00911737382291,0.00526391823096,3
train_loss,train,loss,Hybrid Muon,172032000,4.3618224287,0.00535868997289,0.00309384109835,3
train_loss,train,loss,Hybrid Muon,173670400,4.35785586635,0.00313344882815,0.00180909752443,3
train_loss,train,loss,Hybrid Muon,175308800,4.34989085158,0.0121960794775,0.0070414097694,3
train_loss,train,loss,Hybrid Muon,176947200,4.35069885691,0.0108671674549,0.00627416205542,3
train_loss,train,loss,Hybrid Muon,178585600,4.3455414482,0.00982560853874,0.00567281773479,3
train_loss,train,loss,Hybrid Muon,180224000,4.34193653266,0.00797466354376,0.00460417414368,3
train_loss,train,loss,Hybrid Muon,181862400,4.33908959786,0.0130317492401,0.00752388393179,3
train_loss,train,loss,Hybrid Muon,183500800,4.34575338344,0.0187299554305,0.0108137448097,3
train_loss,train,loss,Hybrid Muon,185139200,4.33476488948,0.0178370796826,0.0102982427563,3
train_loss,train,loss,Hybrid Muon,186777600,4.33865925352,0.00913081306401,0.00527167738043,3
train_loss,train,loss,Hybrid Muon,188416000,4.33563065588,0.00710139850454,0.00409999433822,3
train_loss,train,loss,Hybrid Muon,190054400,4.33860755622,0.00494053097583,0.00285241688884,3
train_loss,train,loss,Hybrid Muon,191692800,4.34134055754,0.0153140860946,0.00884159172914,3
train_loss,train,loss,Hybrid Muon,193331200,4.33434419056,0.00816485703279,0.00471398240577,3
train_loss,train,loss,Hybrid Muon,194969600,4.33325034161,0.00348882374719,0.00201427332959,3
train_loss,train,loss,Hybrid Muon,196608000,4.33390883406,0.0163841156167,0.00945937356176,3
train_loss,train,loss,Hybrid Muon,198246400,4.32622640471,0.00755790893582,0.00436356075861,3
train_loss,train,loss,Hybrid Muon,199884800,4.32067779442,0.0206959047558,0.0119487861819,3
train_loss,train,loss,Hybrid Muon,201523200,4.32140248279,0.00710532703487,0.00410226247626,3
train_loss,train,loss,Hybrid Muon,203161600,4.31987090111,0.0130704117138,0.00754620572136,3
train_loss,train,loss,Hybrid Muon,204800000,4.31958940844,0.0165259892817,0.00954128436044,3
train_loss,train,loss,Hybrid Muon,206438400,4.31348841806,0.0118929469652,0.0068663961318,3
train_loss,train,loss,Hybrid Muon,208076800,4.31342706203,0.0059447602075,0.00343220890607,3
train_loss,train,loss,Hybrid Muon,209715200,4.31973344644,0.00580788930793,0.00335318645535,3
train_loss,train,loss,Hybrid Muon,211353600,4.30944536904,0.0135274585228,0.00781008181961,3
train_loss,train,loss,Hybrid Muon,212992000,4.30690321465,0.0074549660778,0.00430412667181,3
train_loss,train,loss,Hybrid Muon,214630400,4.30906169613,0.00994793375054,0.00574344222876,3
train_loss,train,loss,Hybrid Muon,216268800,4.31238088787,0.0111565955475,0.00644126344257,3
train_loss,train,loss,Hybrid Muon,217907200,4.31236986677,0.01664956046,0.00961262821348,3
train_loss,train,loss,Hybrid Muon,219545600,4.30398214062,0.012849650358,0.00741874909321,3
train_loss,train,loss,Hybrid Muon,221184000,4.30254258593,0.00612189339695,0.00353447680068,3
train_loss,train,loss,Hybrid Muon,222822400,4.29551316102,0.0108435352193,0.0062605179778,3
train_loss,train,loss,Hybrid Muon,224460800,4.30393378715,0.0170639420329,0.00985187152611,3
train_loss,train,loss,Hybrid Muon,226099200,4.30474119683,0.019417922793,0.0112109429516,3
train_loss,train,loss,Hybrid Muon,227737600,4.31451018075,0.0108895071392,0.00628705987816,3
train_loss,train,loss,Hybrid Muon,229376000,4.30135953565,0.0119946598743,0.00692512010727,3
train_loss,train,loss,Hybrid Muon,231014400,4.2946389246,0.00624071929657,0.00360308096581,3
train_loss,train,loss,Hybrid Muon,232652800,4.28999667227,0.0117970850374,0.00681105022198,3
train_loss,train,loss,Hybrid Muon,234291200,4.29255860527,0.0231378657742,0.0133586530332,3
train_loss,train,loss,Hybrid Muon,235929600,4.29177495976,0.00731786743761,0.004224972735,3
train_loss,train,loss,Hybrid Muon,237568000,4.30599714239,0.0194872126934,0.0112509474943,3
train_loss,train,loss,Hybrid Muon,239206400,4.29837801337,0.00652659439425,0.00376813103041,3
train_loss,train,loss,Hybrid Muon,240844800,4.28458241185,0.0106092012135,0.0061252251765,3
train_loss,train,loss,Hybrid Muon,242483200,4.28795599302,0.00953551425584,0.00550533172247,3
train_loss,train,loss,Hybrid Muon,244121600,4.28165101429,0.014898836173,0.00860184707508,3
train_loss,train,loss,Hybrid Muon,245760000,4.27597629289,0.0255148608903,0.0147310118034,3
train_loss,train,loss,Hybrid Muon,247398400,4.2789354672,0.00392938112813,0.00226862925207,3
train_loss,train,loss,Hybrid Muon,249036800,4.28708635469,0.00415475032697,0.00239874621969,3
train_loss,train,loss,Hybrid Muon,250675200,4.28867640972,0.0116723948179,0.00673906029023,3
train_loss,train,loss,Hybrid Muon,252313600,4.29123309056,0.00586099264353,0.00338384568046,3
train_loss,train,loss,Hybrid Muon,253952000,4.28949629724,0.00935449639583,0.00540082101227,3
train_loss,train,loss,Hybrid Muon,255590400,4.27563775639,0.0107024744302,0.00617907649327,3
train_loss,train,loss,Hybrid Muon,257228800,4.27322020233,0.0148728609011,0.00858685024485,3
train_loss,train,loss,Hybrid Muon,258867200,4.26619873087,0.0104144983418,0.00601281342113,3
train_loss,train,loss,Hybrid Muon,260505600,4.28644398034,0.0155370683992,0.00897033062272,3
train_loss,train,loss,Hybrid Muon,262144000,4.27868127565,0.00929679071838,0.00536750462385,3
train_loss,train,loss,Hybrid Muon,263782400,4.2647432363,0.0170920469051,0.00986809788164,3
train_loss,train,loss,Hybrid Muon,265420800,4.27696478705,0.0164835486341,0.00951678124111,3
train_loss,train,loss,Hybrid Muon,267059200,4.27248653233,0.0108915275137,0.00628822634194,3
train_loss,train,loss,Hybrid Muon,268697600,4.26081430713,0.0177443606337,0.0102447113885,3
train_loss,train,loss,Hybrid Muon,270336000,4.27457416117,0.00727950744936,0.00420282558546,3
train_loss,train,loss,Hybrid Muon,271974400,4.26665786207,0.00355571978186,0.00205289577322,3
train_loss,train,loss,Hybrid Muon,273612800,4.26057074666,0.0132498853162,0.00764982485406,3
train_loss,train,loss,Hybrid Muon,275251200,4.26150424798,0.00411521981451,0.00237592326768,3
train_loss,train,loss,Hybrid Muon,276889600,4.25812210043,0.0155543944468,0.00898033382094,3
train_loss,train,loss,Hybrid Muon,278528000,4.27740277946,0.00485021969433,0.00280027564615,3
train_loss,train,loss,Hybrid Muon,280166400,4.27136133333,0.00952473863722,0.00549911041616,3
train_loss,train,loss,Hybrid Muon,281804800,4.26114945988,0.0118585462071,0.00684653484488,3
train_loss,train,loss,Hybrid Muon,283443200,4.26609347939,0.0125786286204,0.00726227462002,3
train_loss,train,loss,Hybrid Muon,285081600,4.26009706696,0.00631143197149,0.00364390694771,3
train_loss,train,loss,Hybrid Muon,286720000,4.25597974837,0.00178692081774,0.00103167921514,3
train_loss,train,loss,Hybrid Muon,288358400,4.25796151698,0.0104423143144,0.0060288729804,3
train_loss,train,loss,Hybrid Muon,289996800,4.25588921328,0.0108155116496,0.00624433856232,3
train_loss,train,loss,Hybrid Muon,291635200,4.26782883386,0.00779589731356,0.00450096341256,3
train_loss,train,loss,Hybrid Muon,293273600,4.24290670017,0.00350203044865,0.00202189822224,3
train_loss,train,loss,Hybrid Muon,294912000,4.2572626847,0.00224536770134,0.0012963636468,3
train_loss,train,loss,Hybrid Muon,296550400,4.24620032728,0.0116607160412,0.00673231754531,3
train_loss,train,loss,Hybrid Muon,298188800,4.24907315433,0.0158241248041,0.00913606271532,3
train_loss,train,loss,Hybrid Muon,299827200,4.25336863061,0.00698306126412,0.00403167230061,3
train_loss,train,loss,Hybrid Muon,301465600,4.24770141721,0.00469004470108,0.00270779857068,3
train_loss,train,loss,Hybrid Muon,303104000,4.25394388278,0.0154236220212,0.00890483232582,3
train_loss,train,loss,Hybrid Muon,304742400,4.24544318855,0.00274157935396,0.00158285157802,3
train_loss,train,loss,Hybrid Muon,306380800,4.25300739408,0.00792453583077,0.0045752328951,3
train_loss,train,loss,Hybrid Muon,308019200,4.25199333052,0.0163621119744,0.00944666975292,3
train_loss,train,loss,Hybrid Muon,309657600,4.24973538856,0.0019337720201,0.00111646379635,3
train_loss,train,loss,Hybrid Muon,311296000,4.23289092998,0.0139931769362,0.00807896447091,3
train_loss,train,loss,Hybrid Muon,312934400,4.24740756949,0.00856737419622,0.00494637579844,3
train_loss,train,loss,Hybrid Muon,314572800,4.24854316572,0.00445549673857,0.00257238224139,3
train_loss,train,loss,Hybrid Muon,316211200,4.25217018445,0.00937278533989,0.00541138013904,3
train_loss,train,loss,Hybrid Muon,317849600,4.24707812568,0.0111698373884,0.00644890862299,3
train_loss,train,loss,Hybrid Muon,319488000,4.23702870707,0.0192033924566,0.0110870838042,3
train_loss,train,loss,Hybrid Muon,321126400,4.23020135144,0.00770993487767,0.00445133297706,3
train_loss,train,loss,Hybrid Muon,322764800,4.24514984548,0.0204639405354,0.0118148615768,3
train_loss,train,loss,Hybrid Muon,324403200,4.23319750667,0.00182657511762,0.00105457363585,3
train_loss,train,loss,Hybrid Muon,326041600,4.24079849998,0.00197430290055,0.00113986431109,3
train_loss,train,loss,Hybrid Muon,327680000,4.23250679115,0.0154467341094,0.00891817609616,3
train_loss,train,loss,Hybrid Muon,329318400,4.23297403435,0.0066814279898,0.00385752424848,3
train_loss,train,loss,Hybrid Muon,330956800,4.2314109832,0.00352619239111,0.00203584812622,3
train_loss,train,loss,Hybrid Muon,332595200,4.24050787965,0.0168620517129,0.00973531009552,3
train_loss,train,loss,Hybrid Muon,334233600,4.23282847206,0.0241963876562,0.0139697909267,3
train_loss,train,loss,Hybrid Muon,335872000,4.22778547625,0.00684832445088,0.00395388196521,3
train_loss,train,loss,Hybrid Muon,337510400,4.22134858767,0.0278367549042,0.0160715579373,3
train_loss,train,loss,Hybrid Muon,339148800,4.22387599329,0.00522496602612,0.00301663554169,3
train_loss,train,loss,Hybrid Muon,340787200,4.2345645076,0.00570104403724,0.00329149930956,3
train_loss,train,loss,Hybrid Muon,342425600,4.23113031169,0.0125930970403,0.00727062796616,3
train_loss,train,loss,Hybrid Muon,344064000,4.2254183648,0.0177513358855,0.010248738552,3
train_loss,train,loss,Hybrid Muon,345702400,4.22854958514,0.00480065756197,0.00277166093569,3
train_loss,train,loss,Hybrid Muon,347340800,4.2391857477,0.00594041950908,0.00342970280266,3
train_loss,train,loss,Hybrid Muon,348979200,4.22375453333,0.0225008658798,0.0129908809727,3
train_loss,train,loss,Hybrid Muon,350617600,4.22372824589,0.016638445484,0.0096062109791,3
train_loss,train,loss,Hybrid Muon,352256000,4.23193290214,0.00559198200533,0.00322853231608,3
train_loss,train,loss,Hybrid Muon,353894400,4.21620880485,0.0137904404816,0.00796191452431,3
train_loss,train,loss,Hybrid Muon,355532800,4.21850670795,0.0272679292859,0.0157431463134,3
train_loss,train,loss,Hybrid Muon,357171200,4.22066223303,0.00170847945552,0.000986391073552,3
train_loss,train,loss,Hybrid Muon,358809600,4.23340807676,0.00956691122754,0.00552345877254,3
train_loss,train,loss,Hybrid Muon,360448000,4.23332239648,0.0202435919616,0.0116876432684,3
train_loss,train,loss,Hybrid Muon,362086400,4.21617616812,0.0108284855357,0.00625182903898,3
train_loss,train,loss,Hybrid Muon,363724800,4.21487846812,0.0183290847897,0.0105823020373,3
train_loss,train,loss,Hybrid Muon,365363200,4.21727136989,0.00259280043488,0.00149695402903,3
train_loss,train,loss,Hybrid Muon,367001600,4.21453567803,0.0300842426826,0.0173691456112,3
train_loss,train,loss,Hybrid Muon,368640000,4.21249475241,0.00474269834865,0.00273819816828,3
train_loss,train,loss,Hybrid Muon,370278400,4.22323797365,0.0141788696628,0.00818617421662,3
train_loss,train,loss,Hybrid Muon,371916800,4.21812453131,0.00205235044245,0.00118492508042,3
train_loss,train,loss,Hybrid Muon,373555200,4.2246732825,0.0164872837648,0.00951893771984,3
train_loss,train,loss,Hybrid Muon,375193600,4.22269319137,0.0111243985367,0.00642267448972,3
train_loss,train,loss,Hybrid Muon,376832000,4.21982603411,0.011763032129,0.00679138976617,3
train_loss,train,loss,Hybrid Muon,378470400,4.2165493985,0.0182515418722,0.010537532613,3
train_loss,train,loss,Hybrid Muon,380108800,4.21638657749,0.00846418328894,0.00488679850034,3
train_loss,train,loss,Hybrid Muon,381747200,4.2234717228,0.0076045128484,0.00439046754008,3
train_loss,train,loss,Hybrid Muon,383385600,4.21973833899,0.0145367792757,0.00839281342796,3
train_loss,train,loss,Hybrid Muon,385024000,4.21262671411,0.00617526128257,0.00356528876381,3
train_loss,train,loss,Hybrid Muon,386662400,4.22041215678,0.00992628713349,0.00573094454857,3
train_loss,train,loss,Hybrid Muon,388300800,4.21000142733,0.00723201669792,0.00417540678733,3
train_loss,train,loss,Hybrid Muon,389939200,4.20641508261,0.0133659321161,0.00771682450519,3
train_loss,train,loss,Hybrid Muon,391577600,4.21054698169,0.0228164594314,0.0131730889946,3
train_loss,train,loss,Hybrid Muon,393216000,4.21666344861,0.00923254688379,0.00533041342866,3
train_loss,train,loss,Hybrid Muon,394854400,4.2186529998,0.0108893131124,0.00628694785673,3
train_loss,train,loss,Hybrid Muon,396492800,4.21350288212,0.0105419096172,0.00608637435526,3
train_loss,train,loss,Hybrid Muon,398131200,4.21109598001,0.009443966532,0.00545247661947,3
train_loss,train,loss,Hybrid Muon,399769600,4.21091332535,0.0196868377318,0.011366201064,3
train_loss,train,loss,Hybrid Muon,401408000,4.207069001,0.00731731689586,0.00422465487957,3
train_loss,train,loss,Hybrid Muon,403046400,4.20188955744,0.0108393255324,0.00625808751395,3
train_loss,train,loss,Hybrid Muon,404684800,4.2083270814,0.0196163118633,0.0113254829348,3
train_loss,train,loss,Hybrid Muon,406323200,4.21561592261,0.00455605564016,0.00263043995029,3
train_loss,train,loss,Hybrid Muon,407961600,4.21477481981,0.0039897696615,0.00230349458807,3
train_loss,train,loss,Hybrid Muon,409600000,4.19317049483,0.0228841284113,0.0132121576984,3
train_loss,train,loss,Hybrid Muon,411238400,4.20224331458,0.00752531906239,0.00434474498641,3
train_loss,train,loss,Hybrid Muon,412876800,4.21179840386,0.0256867938868,0.0148302773652,3
train_loss,train,loss,Hybrid Muon,414515200,4.20345210274,0.0180949346286,0.0104471153788,3
train_loss,train,loss,Hybrid Muon,416153600,4.20968294819,0.00278876808344,0.00161009600368,3
train_loss,train,loss,Hybrid Muon,417792000,4.19533295393,0.00903665130835,0.00521731306545,3
train_loss,train,loss,Hybrid Muon,419430400,4.20726677537,0.00278764980322,0.00160945036429,3
train_loss,train,loss,Hybrid Muon,421068800,4.21774055401,0.0141642744397,0.00817774766063,3
train_loss,train,loss,Hybrid Muon,422707200,4.20333135943,0.011652754401,0.00672772089024,3
train_loss,train,loss,Hybrid Muon,424345600,4.19918701112,0.00539372754239,0.00311407004853,3
train_loss,train,loss,Hybrid Muon,425984000,4.20790788074,0.0228197600295,0.0131749945959,3
train_loss,train,loss,Hybrid Muon,427622400,4.20799011727,0.00335648252919,0.00193786609176,3
train_loss,train,loss,Hybrid Muon,429260800,4.20918822646,0.0064584983863,0.00372881578189,3
train_loss,train,loss,Hybrid Muon,430899200,4.19099120975,0.00867914104285,0.00501090441743,3
train_loss,train,loss,Hybrid Muon,432537600,4.19686849197,0.0165038755125,0.00952851696981,3
train_loss,train,loss,Hybrid Muon,434176000,4.19975321035,0.0129685248774,0.00748738132893,3
train_loss,train,loss,Hybrid Muon,435814400,4.1973557665,0.00890702679632,0.00514247431853,3
train_loss,train,loss,Hybrid Muon,437452800,4.19189257125,0.014693393116,0.00848323447081,3
train_loss,train,loss,Hybrid Muon,439091200,4.19921742618,0.00806862627675,0.00465842355287,3
train_loss,train,loss,Hybrid Muon,440729600,4.19658975641,0.0062022109357,0.0035808481533,3
train_loss,train,loss,Hybrid Muon,442368000,4.20031535526,0.023488786743,0.013561257349,3
train_loss,train,loss,Hybrid Muon,444006400,4.19481198072,0.00252151827704,0.00145579925602,3
train_loss,train,loss,Hybrid Muon,445644800,4.18921999117,0.0133790186995,0.00772438004764,3
train_loss,train,loss,Hybrid Muon,447283200,4.17892425438,0.0112490814686,0.00649466021403,3
train_loss,train,loss,Hybrid Muon,448921600,4.18394494931,0.0124123708179,0.00716628563299,3
train_loss,train,loss,Hybrid Muon,450560000,4.18748056531,0.0188939404081,0.0109084215807,3
train_loss,train,loss,Hybrid Muon,452198400,4.1980204012,0.0238423403861,0.01376538164,3
train_loss,train,loss,Hybrid Muon,453836800,4.18311879257,0.0176961903783,0.0102169002785,3
train_loss,train,loss,Hybrid Muon,455475200,4.19268667241,0.000879937626955,0.000508032225792,3
train_loss,train,loss,Hybrid Muon,457113600,4.19039405227,0.0124185400665,0.00716984745035,3
train_loss,train,loss,Hybrid Muon,458752000,4.17848398765,0.00757339833329,0.0043725035664,3
train_loss,train,loss,Hybrid Muon,460390400,4.19531936586,0.012242352058,0.00706812525619,3
train_loss,train,loss,Hybrid Muon,462028800,4.18877123257,0.00469019059343,0.00270788280167,3
train_loss,train,loss,Hybrid Muon,463667200,4.1875514553,0.0102461892391,0.00591564011536,3
train_loss,train,loss,Hybrid Muon,465305600,4.18688946505,0.0102615922049,0.00592453302183,3
train_loss,train,loss,Hybrid Muon,466944000,4.18035920421,0.00687884979063,0.00397150577833,3
train_loss,train,loss,Hybrid Muon,468582400,4.19256605089,0.0169898419476,0.00980908982192,3
train_loss,train,loss,Hybrid Muon,470220800,4.18400506914,0.0149772448623,0.00864711635296,3
train_loss,train,loss,Hybrid Muon,471859200,4.18768628716,0.0153585709573,0.00886727507655,3
train_loss,train,loss,Hybrid Muon,473497600,4.18761991084,0.00342668710044,0.00197839871987,3
train_loss,train,loss,Hybrid Muon,475136000,4.17717599491,0.00255280101791,0.00147386035488,3
train_loss,train,loss,Hybrid Muon,476774400,4.18749542971,0.0306714093438,0.017708146441,3
train_loss,train,loss,Hybrid Muon,478412800,4.18804680228,0.0156003921697,0.00900689061863,3
train_loss,train,loss,Hybrid Muon,480051200,4.17551269472,0.00847797954865,0.0048947637746,3
train_loss,train,loss,Hybrid Muon,481689600,4.19743862629,0.00369690177392,0.00213440723434,3
train_loss,train,loss,Hybrid Muon,483328000,4.17818380376,0.0122478566389,0.00707130332748,3
train_loss,train,loss,Hybrid Muon,484966400,4.18590031068,0.00202352869486,0.00116828483669,3
train_loss,train,loss,Hybrid Muon,486604800,4.18060442249,0.0153524445054,0.00886373796791,3
train_loss,train,loss,Hybrid Muon,488243200,4.19422518531,0.00508768651459,0.00293737717875,3
train_loss,train,loss,Hybrid Muon,489881600,4.18756077131,0.00629436543332,0.0036340535773,3
train_loss,train,loss,Hybrid Muon,491520000,4.19371873736,0.0142576717361,0.00823167061485,3
train_loss,train,loss,Hybrid Muon,493158400,4.19246206423,0.00923303769322,0.00533069679762,3
train_loss,train,loss,Hybrid Muon,494796800,4.18294268231,0.0091018549248,0.00525495839096,3
train_loss,train,loss,Hybrid Muon,496435200,4.17982302686,0.0108664233021,0.0062737324186,3
train_loss,train,loss,Hybrid Muon,498073600,4.18406440993,0.0184129013363,0.0106306935431,3
train_loss,train,loss,Hybrid Muon,499712000,4.18088590999,0.00214196111606,0.00123666182695,3
train_loss,train,loss,Hybrid Muon,501350400,4.17836750885,0.0103704258543,0.00598736815859,3
train_loss,train,loss,Hybrid Muon,502988800,4.17146028002,0.0109067140538,0.00629699429494,3
train_loss,train,loss,Hybrid Muon,504627200,4.18022295554,0.00830939318957,0.0047974303948,3
train_loss,train,loss,Hybrid Muon,506265600,4.18282217383,0.00106885015737,0.000617100926083,3
train_loss,train,loss,Hybrid Muon,507904000,4.17300667564,0.0345333829084,0.0199378579182,3
train_loss,train,loss,Hybrid Muon,509542400,4.16303375185,0.00625798557016,0.00361304965352,3
train_loss,train,loss,Hybrid Muon,511180800,4.18099872231,0.0116731536674,0.00673949841217,3
train_loss,train,loss,Hybrid Muon,512819200,4.17376222471,0.0100608900322,0.00580865756841,3
train_loss,train,loss,Hybrid Muon,514457600,4.18902508636,0.00641384592918,0.00370303567375,3
train_loss,train,loss,Hybrid Muon,516096000,4.18491765658,0.017645150895,0.0101874326191,3
train_loss,train,loss,Hybrid Muon,517734400,4.19090252737,0.0245291769293,0.0141619269031,3
train_loss,train,loss,Hybrid Muon,519372800,4.17049755871,0.0143373245187,0.00827765817032,3
train_loss,train,loss,Hybrid Muon,521011200,4.18367683947,0.0117667585407,0.00679354121094,3
train_loss,train,loss,Hybrid Muon,522649600,4.17601943652,0.00850690106929,0.00491146162232,3
train_loss,train,loss,Hybrid Muon,524288000,4.17819152296,0.0105332779041,0.00608139083337,3
train_loss,train,loss,Hybrid Muon,525926400,4.17030335585,0.0105634157614,0.0060987909334,3
train_loss,train,loss,Hybrid Muon,527564800,4.18024893224,0.0156446071062,0.00903241812415,3
train_loss,train,loss,Hybrid Muon,529203200,4.15747701426,0.0116657972781,0.00673525119882,3
train_loss,train,loss,Hybrid Muon,530841600,4.17256005784,0.020175909067,0.011648566531,3
train_loss,train,loss,Hybrid Muon,532480000,4.16826744417,0.0156927146152,0.00906019300738,3
train_loss,train,loss,Hybrid Muon,534118400,4.1772969234,0.0144491389493,0.00834221426193,3
train_loss,train,loss,Hybrid Muon,535756800,4.16777528862,0.0048874904665,0.0028217939365,3
train_loss,train,loss,Hybrid Muon,537395200,4.16551155388,0.00883481707945,0.00510078401906,3
train_loss,train,loss,Hybrid Muon,539033600,4.18408952971,0.0125680171039,0.00725614805812,3
train_loss,train,loss,Hybrid Muon,540672000,4.17808738589,0.0192820066275,0.0111324717169,3
train_loss,train,loss,Hybrid Muon,542310400,4.16879701376,0.00883115243879,0.00509866823779,3
train_loss,train,loss,Hybrid Muon,543948800,4.17280073126,0.00834709630593,0.00481919829918,3
train_loss,train,loss,Hybrid Muon,545587200,4.17075956563,0.00271093246688,0.00156515758951,3
train_loss,train,loss,Hybrid Muon,547225600,4.16926422914,0.008670244616,0.00500576806299,3
train_loss,train,loss,Hybrid Muon,548864000,4.1719813933,0.0139162201525,0.00803453345114,3
train_loss,train,loss,Hybrid Muon,550502400,4.1620120277,0.00480013169343,0.00277135732534,3
train_loss,train,loss,Hybrid Muon,552140800,4.16460223556,0.0146103426463,0.00843528525981,3
train_loss,train,loss,Hybrid Muon,553779200,4.16029863377,0.0229050341916,0.0132242276563,3
train_loss,train,loss,Hybrid Muon,555417600,4.17916288714,0.00932992166825,0.00538663278668,3
train_loss,train,loss,Hybrid Muon,557056000,4.16863042414,0.00790466545812,0.0045637607301,3
train_loss,train,loss,Hybrid Muon,558694400,4.17338592092,0.0105905625768,0.0061144641546,3
train_loss,train,loss,Hybrid Muon,560332800,4.15363935808,0.00383551534539,0.00221443581714,3
train_loss,train,loss,Hybrid Muon,561971200,4.16833997885,0.00878460230098,0.0050717925032,3
train_loss,train,loss,Hybrid Muon,563609600,4.16266672671,0.0169486579438,0.00978531222624,3
train_loss,train,loss,Hybrid Muon,565248000,4.17552220205,0.0137382103798,0.00793175946096,3
train_loss,train,loss,Hybrid Muon,566886400,4.16405105909,0.0101168188768,0.00584094810186,3
train_loss,train,loss,Hybrid Muon,568524800,4.15621933679,0.0105090338133,0.00606739350103,3
train_loss,train,loss,Hybrid Muon,570163200,4.16283106188,0.0136035681587,0.00785402373839,3
train_loss,train,loss,Hybrid Muon,571801600,4.15590107997,0.00779853361359,0.00450248548109,3
train_loss,train,loss,Hybrid Muon,573440000,4.16701296926,0.0136065371481,0.00785573788519,3
train_loss,train,loss,Hybrid Muon,575078400,4.18240939875,0.0160443743092,0.00926322382642,3
train_loss,train,loss,Hybrid Muon,576716800,4.16951419393,0.0232956422592,0.0134497453293,3
train_loss,train,loss,Hybrid Muon,578355200,4.1613749371,0.0122408401476,0.00706725235435,3
train_loss,train,loss,Hybrid Muon,579993600,4.1705278643,0.00362573067207,0.00209331657953,3
train_loss,train,loss,Hybrid Muon,581632000,4.16321597219,0.00832532497467,0.00480662861522,3
train_loss,train,loss,Hybrid Muon,583270400,4.17246801436,0.0187841007217,0.0108450056082,3
train_loss,train,loss,Hybrid Muon,584908800,4.15469171723,0.00701817411342,0.00405194471361,3
train_loss,train,loss,Hybrid Muon,586547200,4.17063564499,0.00754302550628,0.00435496780655,3
train_loss,train,loss,Hybrid Muon,588185600,4.15324988564,0.0173401467458,0.0100113383915,3
train_loss,train,loss,Hybrid Muon,589824000,4.16316354533,0.00342591406034,0.00197795240496,3
train_loss,train,loss,Hybrid Muon,591462400,4.15370394468,0.00402588335329,0.00232434483775,3
train_loss,train,loss,Hybrid Muon,593100800,4.16612157981,0.0109777260565,0.00633799309382,3
train_loss,train,loss,Hybrid Muon,594739200,4.17582570453,0.0121377873716,0.00700775480634,3
train_loss,train,loss,Hybrid Muon,596377600,4.15350459039,0.00537963843546,0.00310593569886,3
train_loss,train,loss,Hybrid Muon,598016000,4.16790575683,0.0121711487879,0.00702701602902,3
train_loss,train,loss,Hybrid Muon,599654400,4.15185487211,0.00728777523353,0.00420759899287,3
train_loss,train,loss,Hybrid Muon,601292800,4.16532751679,0.00556738909104,0.0032143335904,3
train_loss,train,loss,Hybrid Muon,602931200,4.1575810345,0.00587658335685,0.00339284698299,3
train_loss,train,loss,Hybrid Muon,604569600,4.14398173551,0.0107850718101,0.00622676411277,3
train_loss,train,loss,Hybrid Muon,606208000,4.15102720539,0.0245909051859,0.0141975657287,3
train_loss,train,loss,Hybrid Muon,607846400,4.17083359698,0.0224418897635,0.0129568310961,3
train_loss,train,loss,Hybrid Muon,609484800,4.16302249213,0.00758007284887,0.00437635709977,3
train_loss,train,loss,Hybrid Muon,611123200,4.15133246581,0.0249466687408,0.0144029659129,3
train_loss,train,loss,Hybrid Muon,612761600,4.14933563511,0.00619569920977,0.00357708860658,3
train_loss,train,loss,Hybrid Muon,614400000,4.16161558727,0.0156400151645,0.00902976696534,3
train_loss,train,loss,Hybrid Muon,616038400,4.16268967231,0.00820336813949,0.0047362168036,3
train_loss,train,loss,Hybrid Muon,617676800,4.15564728141,0.017560234311,0.0101384060065,3
train_loss,train,loss,Hybrid Muon,619315200,4.15802033901,0.00739205969444,0.00426780765445,3
train_loss,train,loss,Hybrid Muon,620953600,4.1600599428,0.0163529274792,0.00944136708216,3
train_loss,train,loss,Hybrid Muon,622592000,4.14990539034,0.0341605240342,0.0197225877468,3
train_loss,train,loss,Hybrid Muon,624230400,4.15426375707,0.00187039371373,0.00107987231411,3
train_loss,train,loss,Hybrid Muon,625868800,4.16056520859,0.00394964804722,0.00228033036326,3
train_loss,train,loss,Hybrid Muon,627507200,4.15794280867,0.00232874730628,0.00134450288416,3
train_loss,train,loss,Hybrid Muon,629145600,4.16011855443,0.00330900637012,0.00191045571854,3
train_loss,train,loss,Hybrid Muon,630784000,4.16007325093,0.00678008929312,0.00391448637851,3
train_loss,train,loss,Hybrid Muon,632422400,4.15376856148,0.0157103146349,0.0090703543835,3
train_loss,train,loss,Hybrid Muon,634060800,4.15192380091,0.00968875991278,0.00559380814376,3
train_loss,train,loss,Hybrid Muon,635699200,4.15471211692,0.0139069194365,0.00802916368027,3
train_loss,train,loss,Hybrid Muon,637337600,4.1597064211,0.0133756806279,0.00772245281112,3
train_loss,train,loss,Hybrid Muon,638976000,4.15334731936,0.00851443812831,0.00491581314538,3
train_loss,train,loss,Hybrid Muon,640614400,4.15818740845,0.0177855349659,0.0102684834003,3
train_loss,train,loss,Hybrid Muon,642252800,4.14427885652,0.0125068977985,0.00722086081068,3
train_loss,train,loss,Hybrid Muon,643891200,4.15280877173,0.00563903423136,0.00325569793144,3
train_loss,train,loss,Hybrid Muon,645529600,4.15891724269,0.00636462464642,0.0036746177529,3
train_loss,train,loss,Hybrid Muon,647168000,4.14881247004,0.011199008936,0.00646575082384,3
train_loss,train,loss,Hybrid Muon,648806400,4.16236251354,0.00999816278917,0.00577244197773,3
train_loss,train,loss,Hybrid Muon,650444800,4.15216345469,0.0138710566938,0.00800845831613,3
train_loss,train,loss,Hybrid Muon,652083200,4.14879678885,0.00527802666073,0.00304727011336,3
train_loss,train,loss,Hybrid Muon,653721600,4.14327935596,0.0112431855944,0.0064912562295,3
train_loss,train,loss,Hybrid Muon,655360000,4.15762412926,0.0118917690289,0.00686571604997,3
train_loss,train,loss,Hybrid Muon,656998400,4.14972656409,0.00645350935181,0.00372593536148,3
train_loss,train,loss,Hybrid Muon,658636800,4.15229349315,0.0223423639336,0.0128993698314,3
train_loss,train,loss,Hybrid Muon,660275200,4.14925368726,0.00959905278195,0.00554201570762,3
train_loss,train,loss,Hybrid Muon,661913600,4.13528892398,0.0192185968135,0.0110958620437,3
train_loss,train,loss,Hybrid Muon,663552000,4.14694823722,0.00611460501498,0.00353026885138,3
train_loss,train,loss,Hybrid Muon,665190400,4.13321911037,0.0210037711602,0.0121265329334,3
train_loss,train,loss,Hybrid Muon,666828800,4.15251743118,0.0171129799761,0.00988018359583,3
train_loss,train,loss,Hybrid Muon,668467200,4.14475881378,0.0163131471552,0.00941839990139,3
train_loss,train,loss,Hybrid Muon,670105600,4.1465222609,0.0197304956419,0.0113914069701,3
train_loss,train,loss,Hybrid Muon,671744000,4.14483507017,0.0113704789701,0.00656474909418,3
train_loss,train,loss,Hybrid Muon,673382400,4.15314294895,0.00628478285426,0.0036285210727,3
train_loss,train,loss,Hybrid Muon,675020800,4.14794226845,0.00360264366435,0.00207998728941,3
train_loss,train,loss,Hybrid Muon,676659200,4.1474263521,0.0102988357986,0.00594603562066,3
train_loss,train,loss,Hybrid Muon,678297600,4.14041041851,0.00415815150743,0.00240070989214,3
train_loss,train,loss,Hybrid Muon,679936000,4.14377589504,0.00298151176158,0.00172137661814,3
train_loss,train,loss,Hybrid Muon,681574400,4.150039108,0.0162684321744,0.00939258369517,3
train_loss,train,loss,Hybrid Muon,683212800,4.15429220637,0.00960428805861,0.00554503829601,3
train_loss,train,loss,Hybrid Muon,684851200,4.15156143665,0.0112506819157,0.00649558423258,3
train_loss,train,loss,Hybrid Muon,686489600,4.14694328388,0.0127393620526,0.00735507411039,3
train_loss,train,loss,Hybrid Muon,688128000,4.14543334226,0.00592794190852,0.00342249885662,3
train_loss,train,loss,Hybrid Muon,689766400,4.14635003348,0.00954193767899,0.00550904028756,3
train_loss,train,loss,Hybrid Muon,691404800,4.14338605781,0.00255337323382,0.00147419072389,3
train_loss,train,loss,Hybrid Muon,693043200,4.14108484288,0.00547894285683,0.00316326913327,3
train_loss,train,loss,Hybrid Muon,694681600,4.13027009428,0.00962101175327,0.00555469372562,3
train_loss,train,loss,Hybrid Muon,696320000,4.15170889497,0.00118855773596,0.000686214128802,3
train_loss,train,loss,Hybrid Muon,697958400,4.15244810383,0.0126972764946,0.00733077600216,3
train_loss,train,loss,Hybrid Muon,699596800,4.1463682435,0.00969510139557,0.00559746940055,3
train_loss,train,loss,Hybrid Muon,701235200,4.14925402065,0.0102095753424,0.00589450107226,3
train_loss,train,loss,Hybrid Muon,702873600,4.14391008397,0.0105227742589,0.00607532655099,3
train_loss,train,loss,Hybrid Muon,704512000,4.14229562819,0.00855334461782,0.00493827581757,3
train_loss,train,loss,Hybrid Muon,706150400,4.13996564349,0.0135776420459,0.00783905529019,3
train_loss,train,loss,Hybrid Muon,707788800,4.14692250888,0.0104809096299,0.00605115599617,3
train_loss,train,loss,Hybrid Muon,709427200,4.14496082147,0.00382281286629,0.00220710203741,3
train_loss,train,loss,Hybrid Muon,711065600,4.15257890403,0.0113234379476,0.00653758994719,3
train_loss,train,loss,Hybrid Muon,712704000,4.14864103178,0.020266229512,0.0117007130642,3
train_loss,train,loss,Hybrid Muon,714342400,4.14008925478,0.0113913586017,0.00657680395511,3
train_loss,train,loss,Hybrid Muon,715980800,4.13882197062,0.00202084226199,0.00116673382395,3
train_loss,train,loss,Hybrid Muon,717619200,4.14199278275,0.0207024634203,0.0119525728286,3
train_loss,train,loss,Hybrid Muon,719257600,4.14187048058,0.00385592115723,0.0022262171181,3
train_loss,train,loss,Hybrid Muon,720896000,4.12740571698,0.00858953460917,0.00495917011882,3
train_loss,train,loss,Hybrid Muon,722534400,4.12883461436,0.00828092298814,0.00478099311634,3
train_loss,train,loss,Hybrid Muon,724172800,4.14377381841,0.0141882165885,0.00819157066668,3
train_loss,train,loss,Hybrid Muon,725811200,4.13129725615,0.00552720703942,0.00319113447208,3
train_loss,train,loss,Hybrid Muon,727449600,4.14173667232,0.0104919643352,0.00605753843325,3
train_loss,train,loss,Hybrid Muon,729088000,4.13579173168,0.0108063889182,0.00623907155086,3
train_loss,train,loss,Hybrid Muon,730726400,4.14624403516,0.00697996488053,0.00402988460271,3
train_loss,train,loss,Hybrid Muon,732364800,4.14780163288,0.0190245257366,0.0109838150552,3
train_loss,train,loss,Hybrid Muon,734003200,4.14111286322,0.00871476405007,0.00503147137023,3
train_loss,train,loss,Hybrid Muon,735641600,4.13144679586,0.0113621238342,0.00655992525422,3
train_loss,train,loss,Hybrid Muon,737280000,4.14771749079,0.0153031628096,0.00883528516757,3
train_loss,train,loss,Hybrid Muon,738918400,4.14444521924,0.00223360876407,0.0012895746212,3
train_loss,train,loss,Hybrid Muon,740556800,4.1520385168,0.0186371981966,0.0107601913958,3
train_loss,train,loss,Hybrid Muon,742195200,4.12341668705,0.0101844190802,0.00587997709752,3
train_loss,train,loss,Hybrid Muon,743833600,4.12929521243,0.0134343370509,0.00775631811272,3
train_loss,train,loss,Hybrid Muon,745472000,4.12452057024,0.00621733205638,0.00358957833639,3
train_loss,train,loss,Hybrid Muon,747110400,4.11672027985,0.0124741357463,0.00720194563103,3
train_loss,train,loss,Hybrid Muon,748748800,4.14972959181,0.011736749547,0.00677621551038,3
train_loss,train,loss,Hybrid Muon,750387200,4.13236579398,0.00818577782506,0.00472606103082,3
train_loss,train,loss,Hybrid Muon,752025600,4.13683373789,0.0167449989884,0.00966772967354,3
train_loss,train,loss,Hybrid Muon,753664000,4.13423472246,0.0175738980716,0.0101462947824,3
train_loss,train,loss,Hybrid Muon,755302400,4.13442638457,0.0079155391904,0.00457003868236,3
train_loss,train,loss,Hybrid Muon,756940800,4.12873666783,0.0067665399599,0.00390666366733,3
train_loss,train,loss,Hybrid Muon,758579200,4.15146253864,0.0136985522658,0.0079088628382,3
train_loss,train,loss,Hybrid Muon,760217600,4.12538928767,0.0076234079862,0.00440137665298,3
train_loss,train,loss,Hybrid Muon,761856000,4.12290233692,0.0197404723315,0.0113971670145,3
train_loss,train,loss,Hybrid Muon,763494400,4.13311998328,0.00610057976833,0.00352217137146,3
train_loss,train,loss,Hybrid Muon,765132800,4.12283854167,0.0121875301155,0.00703647379295,3
train_loss,train,loss,Hybrid Muon,766771200,4.14130089601,0.0208540682439,0.0120401019143,3
train_loss,train,loss,Hybrid Muon,768409600,4.12596687158,0.0117650499036,0.00679255472889,3
train_loss,train,loss,Hybrid Muon,770048000,4.12937526405,0.0149339644747,0.00862212840956,3
train_loss,train,loss,Hybrid Muon,771686400,4.13030377765,0.0108321206875,0.00625392779484,3
train_loss,train,loss,Hybrid Muon,773324800,4.12415089965,0.00216404592004,0.00124941249448,3
train_loss,train,loss,Hybrid Muon,774963200,4.1317832915,0.00736460304876,0.00425195555268,3
train_loss,train,loss,Hybrid Muon,776601600,4.12768437564,0.0141967848732,0.00819651756819,3
train_loss,train,loss,Hybrid Muon,778240000,4.13462810218,0.0183774282278,0.0106102131343,3
train_loss,train,loss,Hybrid Muon,779878400,4.15215333641,0.0102066749931,0.00589282655477,3
train_loss,train,loss,Hybrid Muon,781516800,4.12719935099,0.0152306242308,0.00879340499956,3
train_loss,train,loss,Hybrid Muon,783155200,4.12978990575,0.00407979924894,0.00235547319461,3
train_loss,train,loss,Hybrid Muon,784793600,4.12429283082,0.00725016011089,0.00418588189169,3
train_loss,train,loss,Hybrid Muon,786432000,4.14590674877,0.0120996449739,0.00698573328277,3
train_loss,train,loss,Hybrid Muon,788070400,4.13036154588,0.0108841777631,0.00628398296146,3
train_loss,train,loss,Hybrid Muon,789708800,4.12992418726,0.00492578106896,0.00284390102613,3
train_loss,train,loss,Hybrid Muon,791347200,4.13218247175,0.00472573267756,0.00272840303351,3
train_loss,train,loss,Hybrid Muon,792985600,4.13345980783,0.00127442472768,0.000735789459591,3
train_loss,train,loss,Hybrid Muon,794624000,4.13338349481,0.0150765010527,0.0087044219412,3
train_loss,train,loss,Hybrid Muon,796262400,4.12859796385,0.0111031505418,0.00641040695417,3
train_loss,train,loss,Hybrid Muon,797900800,4.13351227442,0.00893407468933,0.00515809042684,3
train_loss,train,loss,Hybrid Muon,799539200,4.12638635079,0.0118252582273,0.00682731602079,3
train_loss,train,loss,Hybrid Muon,801177600,4.13739474515,0.0102532127951,0.0059196951673,3
train_loss,train,loss,Hybrid Muon,802816000,4.11664663653,0.0110671768317,0.00638963752293,3
train_loss,train,loss,Hybrid Muon,804454400,4.13461016595,0.00954066640706,0.00550830631837,3
train_loss,train,loss,Hybrid Muon,806092800,4.14089910428,0.00645853821583,0.00372883877748,3
train_loss,train,loss,Hybrid Muon,807731200,4.1270301199,0.00850485317458,0.00491027926976,3
train_loss,train,loss,Hybrid Muon,809369600,4.12204065939,0.0102937540682,0.00594310168224,3
train_loss,train,loss,Hybrid Muon,811008000,4.11959738274,0.0129189350178,0.00745875061018,3
train_loss,train,loss,Hybrid Muon,812646400,4.12367244025,0.00833729047822,0.00481353690191,3
train_loss,train,loss,Hybrid Muon,814284800,4.11355565985,0.0148723565896,0.00858655908051,3
train_loss,train,loss,Hybrid Muon,815923200,4.12049775422,0.00426341107892,0.00246148153408,3
train_loss,train,loss,Hybrid Muon,817561600,4.1368516618,0.00169415378459,0.000978120143581,3
train_loss,train,loss,Hybrid Muon,819200000,4.13560535173,0.0056099698976,0.00323891763052,3
train_loss,train,loss,Hybrid Muon,820838400,4.11746370355,0.00443708811522,0.00256175401774,3
train_loss,train,loss,Hybrid Muon,822476800,4.12448894461,0.00747982748184,0.00431848041013,3
train_loss,train,loss,Hybrid Muon,824115200,4.13034729103,0.0162308536901,0.00937088774715,3
train_loss,train,loss,Hybrid Muon,825753600,4.13548850596,0.0100052272791,0.00577652066289,3
train_loss,train,loss,Hybrid Muon,827392000,4.13306625207,0.0114531768745,0.00661249475159,3
train_loss,train,loss,Hybrid Muon,829030400,4.12984688858,0.00689609520632,0.00398146242373,3
train_loss,train,loss,Hybrid Muon,830668800,4.13000632226,0.0118719022439,0.00685424595633,3
train_loss,train,loss,Hybrid Muon,832307200,4.12191517532,0.00318473891648,0.00183870987073,3
train_loss,train,loss,Hybrid Muon,833945600,4.12004870474,0.0138588357966,0.00800140257781,3
train_loss,train,loss,Hybrid Muon,835584000,4.1241398406,0.012854576459,0.00742159317892,3
train_loss,train,loss,Hybrid Muon,837222400,4.1471563983,0.0034694266088,0.00200307438653,3
train_loss,train,loss,Hybrid Muon,838860800,4.11756208559,0.00975408543581,0.00563152385206,3
train_loss,train,loss,Hybrid Muon,840499200,4.13464970827,0.00550565949975,0.00317869399425,3
train_loss,train,loss,Hybrid Muon,842137600,4.12132648349,0.0153114835575,0.00884008915362,3
train_loss,train,loss,Hybrid Muon,843776000,4.12115913749,0.00812692448573,0.00469208203952,3
train_loss,train,loss,Hybrid Muon,845414400,4.12339036147,0.0129668139038,0.00748639349789,3
train_loss,train,loss,Hybrid Muon,847052800,4.11786915819,0.0149146081472,0.00861095302863,3
train_loss,train,loss,Hybrid Muon,848691200,4.13791965326,0.0110382586309,0.00637294159194,3
train_loss,train,loss,Hybrid Muon,850329600,4.12907984098,0.0143668046206,0.00829467851512,3
train_loss,train,loss,Hybrid Muon,851968000,4.13303557535,0.00784244412414,0.00452783722618,3
train_loss,train,loss,Hybrid Muon,853606400,4.12084451874,0.00708729229259,0.00409185011295,3
train_loss,train,loss,Hybrid Muon,855244800,4.12228826443,0.00996286205034,0.00575206108666,3
train_loss,train,loss,Hybrid Muon,856883200,4.11605767131,0.0158528404484,0.00915264170031,3
train_loss,train,loss,Hybrid Muon,858521600,4.12805722972,0.0121840832606,0.00703448375031,3
train_loss,train,loss,Hybrid Muon,860160000,4.12443693022,0.00311599602376,0.00179902114311,3
train_loss,train,loss,Hybrid Muon,861798400,4.12946399311,0.0158851548062,0.00917129840346,3
train_loss,train,loss,Hybrid Muon,863436800,4.13759870887,0.00733306257393,0.00423374565104,3
train_loss,train,loss,Hybrid Muon,865075200,4.1275157553,0.0132334355774,0.00764032759293,3
train_loss,train,loss,Hybrid Muon,866713600,4.12584885856,0.00872352945287,0.0050365320779,3
train_loss,train,loss,Hybrid Muon,868352000,4.11707284311,0.00993543513566,0.00573622615009,3
train_loss,train,loss,Hybrid Muon,869990400,4.1172370553,0.0114853315527,0.0066310592637,3
train_loss,train,loss,Hybrid Muon,871628800,4.12240604103,0.0170453363587,0.00984112953515,3
train_loss,train,loss,Hybrid Muon,873267200,4.12324236671,0.00995810247137,0.00574931314246,3
train_loss,train,loss,Hybrid Muon,874905600,4.12062182883,0.00790666838011,0.00456491711765,3
train_loss,train,loss,Hybrid Muon,876544000,4.11748209814,0.00291510915784,0.001683039057,3
train_loss,train,loss,Hybrid Muon,878182400,4.12386637529,0.0122676790361,0.00708274779381,3
train_loss,train,loss,Hybrid Muon,879820800,4.12423893929,0.00961196036677,0.0055494679052,3
train_loss,train,loss,Hybrid Muon,881459200,4.12796332896,0.0102783991817,0.00593423653441,3
train_loss,train,loss,Hybrid Muon,883097600,4.13274677098,0.00740406122972,0.00427473674407,3
train_loss,train,loss,Hybrid Muon,884736000,4.12636636535,0.0148531523432,0.00857547150367,3
train_loss,train,loss,Hybrid Muon,886374400,4.10858220597,0.0189927135213,0.0109654482642,3
train_loss,train,loss,Hybrid Muon,888012800,4.11508278986,0.00589633986645,0.00340425340913,3
train_loss,train,loss,Hybrid Muon,889651200,4.11905285974,0.00713577158637,0.00411983964627,3
train_loss,train,loss,Hybrid Muon,891289600,4.13158943037,0.0164788388254,0.00951406203178,3
train_loss,train,loss,Hybrid Muon,892928000,4.11745205124,0.00839806398689,0.0048486245035,3
train_loss,train,loss,Hybrid Muon,894566400,4.1294812572,0.00538158117795,0.00310705734175,3
train_loss,train,loss,Hybrid Muon,896204800,4.12349086006,0.00678273120466,0.00391601168685,3
train_loss,train,loss,Hybrid Muon,897843200,4.1227444313,0.010071053531,0.00581452546712,3
train_loss,train,loss,Hybrid Muon,899481600,4.12517731885,0.00769100265874,0.00444040245536,3
train_loss,train,loss,Hybrid Muon,901120000,4.12762736221,0.00812723141591,0.00469225924574,3
train_loss,train,loss,Hybrid Muon,902758400,4.11418336074,0.00268825861886,0.00155206683725,3
train_loss,train,loss,Hybrid Muon,904396800,4.11861852169,0.016530168274,0.00954369710276,3
train_loss,train,loss,Hybrid Muon,906035200,4.11292435924,0.00705686225044,0.00407428131993,3
train_loss,train,loss,Hybrid Muon,907673600,4.1142142868,0.012583460319,0.0072650642025,3
train_loss,train,loss,Hybrid Muon,909312000,4.12220823129,0.0108581924296,0.00626898032217,3
train_loss,train,loss,Hybrid Muon,910950400,4.11884604534,0.00995051272929,0.00574493120283,3
train_loss,train,loss,Hybrid Muon,912588800,4.11439175089,0.00686514290839,0.00396359210619,3
train_loss,train,loss,Hybrid Muon,914227200,4.12353304108,0.00500999330788,0.00289252098494,3
train_loss,train,loss,Hybrid Muon,915865600,4.11059178869,0.0146379497014,0.0084512242005,3
train_loss,train,loss,Hybrid Muon,917504000,4.12635677795,0.00511136592839,0.00295104849468,3
train_loss,train,loss,Hybrid Muon,919142400,4.10987911622,0.019279195569,0.0111308487515,3
train_loss,train,loss,Hybrid Muon,920780800,4.1146868215,0.0145700881472,0.00841204431393,3
train_loss,train,loss,Hybrid Muon,922419200,4.10793865641,0.0161271906912,0.00931103788685,3
train_loss,train,loss,Hybrid Muon,924057600,4.11567013522,0.00428277607308,0.00247266191867,3
train_loss,train,loss,Hybrid Muon,925696000,4.12467418869,0.0103110916678,0.00595311155002,3
train_loss,train,loss,Hybrid Muon,927334400,4.12072628359,0.00582293806818,0.00336187486114,3
train_loss,train,loss,Hybrid Muon,928972800,4.11276983261,0.00959385440495,0.00553901442327,3
train_loss,train,loss,Hybrid Muon,930611200,4.10802363594,0.0217438534197,0.0125538196251,3
train_loss,train,loss,Hybrid Muon,932249600,4.11438137134,0.00923017293935,0.0053290428312,3
train_loss,train,loss,Hybrid Muon,933888000,4.11262741367,0.0162585672489,0.00938688817781,3
train_loss,train,loss,Hybrid Muon,935526400,4.10637527406,0.0101497403734,0.00585995533676,3
train_loss,train,loss,Hybrid Muon,937164800,4.11963993867,0.00482119980998,0.00278352100811,3
train_loss,train,loss,Hybrid Muon,938803200,4.10586715619,0.00875488138251,0.00505463312291,3
train_loss,train,loss,Hybrid Muon,940441600,4.11490757465,0.0050918327819,0.0029397710273,3
train_loss,train,loss,Hybrid Muon,942080000,4.12095772743,0.0089158018488,0.00514754059745,3
train_loss,train,loss,Hybrid Muon,943718400,4.11476345261,0.0124100251189,0.00716493134307,3
train_loss,train,loss,Hybrid Muon,945356800,4.11545025706,0.0139357487628,0.00804580829959,3
train_loss,train,loss,Hybrid Muon,946995200,4.11944329778,0.00779071400355,0.00449797082713,3
train_loss,train,loss,Hybrid Muon,948633600,4.10384364168,0.0250576066621,0.0144670159516,3
train_loss,train,loss,Hybrid Muon,950272000,4.10685226421,0.0134226922865,0.00774959500488,3
train_loss,train,loss,Hybrid Muon,951910400,4.11738322198,0.0136266020881,0.0078673223837,3
train_loss,train,loss,Hybrid Muon,953548800,4.11513317645,0.00435077089285,0.00251191874617,3
train_loss,train,loss,Hybrid Muon,955187200,4.10516319474,0.0110767763539,0.00639517980969,3
train_loss,train,loss,Hybrid Muon,956825600,4.10668420374,0.0105386342531,0.00608448332292,3
train_loss,train,loss,Hybrid Muon,958464000,4.11604611675,0.0112639505675,0.00650324489227,3
train_loss,train,loss,Hybrid Muon,960102400,4.11990732292,0.0128297268034,0.00740724622358,3
train_loss,train,loss,Hybrid Muon,961740800,4.11440875232,0.0125853536302,0.00726615730622,3
train_loss,train,loss,Hybrid Muon,963379200,4.11674848954,0.00497347026777,0.00287143439791,3
train_loss,train,loss,Hybrid Muon,965017600,4.11239449183,0.0203580684194,0.0117537362821,3
train_loss,train,loss,Hybrid Muon,966656000,4.1114974016,0.0102985331097,0.00594586086317,3
train_loss,train,loss,Hybrid Muon,968294400,4.11129569868,0.0048652874364,0.00280897501109,3
train_loss,train,loss,Hybrid Muon,969932800,4.1232119294,0.0128640597076,0.00742706833503,3
train_loss,train,loss,Hybrid Muon,971571200,4.10928303778,0.0103405022953,0.00597009178373,3
train_loss,train,loss,Hybrid Muon,973209600,4.11190901637,0.00668721079394,0.00386086295201,3
train_loss,train,loss,Hybrid Muon,974848000,4.11003313382,0.0184454908449,0.0106495091047,3
train_loss,train,loss,Hybrid Muon,976486400,4.11299250881,0.00228519163347,0.00131935600473,3
train_loss,train,loss,Hybrid Muon,978124800,4.11469417969,0.00423747024503,0.00244650458665,3
train_loss,train,loss,Hybrid Muon,979763200,4.10287803829,0.0127011732202,0.00733302577772,3
train_loss,train,loss,Hybrid Muon,981401600,4.12074474533,0.0114918281749,0.00663481009026,3
train_loss,train,loss,Hybrid Muon,983040000,4.09991929869,0.00725739402686,0.00419005839502,3
train_loss,train,loss,Hybrid Muon,984678400,4.10908663849,0.0114622153607,0.00661771312401,3
train_loss,train,loss,Hybrid Muon,986316800,4.10857343157,0.011150166203,0.00643755145881,3
train_loss,train,loss,Hybrid Muon,987955200,4.10952050447,0.0163539102506,0.0094419344855,3
train_loss,train,loss,Hybrid Muon,989593600,4.11047852874,0.00323594426277,0.00186827329119,3
train_loss,train,loss,Hybrid Muon,991232000,4.115913438,0.00533972637142,0.00308289245794,3
train_loss,train,loss,Hybrid Muon,992870400,4.1153200074,0.0101234238115,0.00584476146269,3
train_loss,train,loss,Hybrid Muon,994508800,4.11386462887,0.0154355306026,0.00891170774852,3
train_loss,train,loss,Hybrid Muon,996147200,4.10412242671,0.0163578365567,0.00944420133937,3
train_loss,train,loss,Hybrid Muon,997785600,4.11348975758,0.0245314602405,0.0141632451735,3
train_loss,train,loss,Hybrid Muon,999424000,4.113609037,0.0129227071379,0.00746092844474,3
train_loss,train,loss,Hybrid Muon,1001062400,4.10535173357,0.0106124469204,0.00612709908623,3
train_loss,train,loss,Hybrid Muon,1002700800,4.1239189744,0.00235995235423,0.00136251912699,3
train_loss,train,loss,Hybrid Muon,1004339200,4.11516438305,0.0237392489747,0.0137058617859,3
train_loss,train,loss,Hybrid Muon,1005977600,4.11421893418,0.0150040126996,0.00866257077103,3
train_loss,train,loss,Hybrid Muon,1007616000,4.09638963858,0.015098962503,0.00871739006558,3
train_loss,train,loss,Hybrid Muon,1009254400,4.11501238724,0.0148800912253,0.0085910246745,3
train_loss,train,loss,Hybrid Muon,1010892800,4.11343219598,0.0169263698397,0.00977244418334,3
train_loss,train,loss,Hybrid Muon,1012531200,4.11446435312,0.00338037107942,0.00195165815266,3
train_loss,train,loss,Hybrid Muon,1014169600,4.11247698843,0.0148210311773,0.0085569263399,3
train_loss,train,loss,Hybrid Muon,1015808000,4.11016724885,0.019673737915,0.0113586378812,3
train_loss,train,loss,Hybrid Muon,1017446400,4.12176022728,0.00768327404663,0.00443594033908,3
train_loss,train,loss,Hybrid Muon,1019084800,4.109107095,0.00763726423143,0.00440937655989,3
train_loss,train,loss,Hybrid Muon,1020723200,4.11599696378,0.00308085660906,0.00177873339258,3
train_loss,train,loss,Hybrid Muon,1022361600,4.11485226413,0.0093909356306,0.00542185921427,3
train_loss,train,loss,Hybrid Muon,1024000000,4.11346635461,0.00375126333928,0.00216579289873,3
train_loss,train,loss,Hybrid Muon,1025638400,4.10973427713,0.00961282177416,0.00554996523899,3
train_loss,train,loss,Hybrid Muon,1027276800,4.11851450384,0.017783786677,0.0102674740252,3
train_loss,train,loss,Hybrid Muon,1028915200,4.11041169246,0.00404991193182,0.00233821774403,3
train_loss,train,loss,Hybrid Muon,1030553600,4.11087805867,0.0304069543878,0.017555463301,3
train_loss,train,loss,Hybrid Muon,1032192000,4.10098354459,0.0160764957105,0.00928176912606,3
train_loss,train,loss,Hybrid Muon,1033830400,4.10413788597,0.0108891846145,0.00628687366841,3
train_loss,train,loss,Hybrid Muon,1035468800,4.10384298126,0.0229161342794,0.013230636295,3
train_loss,train,loss,Hybrid Muon,1037107200,4.11613732775,0.00841959087882,0.00486105306035,3
train_loss,train,loss,Hybrid Muon,1038745600,4.10201077064,0.00972193946292,0.00561296436596,3
train_loss,train,loss,Hybrid Muon,1040384000,4.10935478985,0.0138918754032,0.00802047800357,3
train_loss,train,loss,Hybrid Muon,1042022400,4.12193367263,0.00878506177007,0.0050720577778,3
train_loss,train,loss,Hybrid Muon,1043660800,4.10823913952,0.00383413380806,0.00221363818619,3
train_loss,train,loss,Hybrid Muon,1045299200,4.103700097,0.0177112110145,0.0102255724469,3
train_loss,train,loss,Hybrid Muon,1046937600,4.11227684041,0.00864693471407,0.00499231008484,3
train_loss,train,loss,Hybrid Muon,1048576000,4.10903545777,0.0160204937567,0.00924943638296,3
train_loss,train,loss,Hybrid Muon,1050214400,4.11757433116,0.00202094150081,0.00116679111951,3
train_loss,train,loss,Hybrid Muon,1051852800,4.10998545508,0.00528969635103,0.0030540076122,3
train_loss,train,loss,Hybrid Muon,1053491200,4.1136362052,0.00799884964932,0.00461813799824,3
train_loss,train,loss,Hybrid Muon,1055129600,4.11545014322,0.00361236552191,0.00208560020649,3
train_loss,train,loss,Hybrid Muon,1056768000,4.11158421596,0.0164649448822,0.00950604035991,3
train_loss,train,loss,Hybrid Muon,1058406400,4.11177216947,0.00592416902694,0.00342032058243,3
train_loss,train,loss,Hybrid Muon,1060044800,4.10697479824,0.0122734300819,0.00708606816168,3
train_loss,train,loss,Hybrid Muon,1061683200,4.09944520096,0.00761663448264,0.00439746596887,3
train_loss,train,loss,Hybrid Muon,1063321600,4.10383161306,0.00812148878699,0.00468894373739,3
train_loss,train,loss,Hybrid Muon,1064960000,4.11029723108,0.0274864598588,0.0158693149985,3
train_loss,train,loss,Hybrid Muon,1066598400,4.10426705877,0.0108928649331,0.00628899850139,3
train_loss,train,loss,Hybrid Muon,1068236800,4.09810393552,0.0201981588461,0.0116614124469,3
train_loss,train,loss,Hybrid Muon,1069875200,4.11533039272,0.0103186749379,0.00595748975308,3
train_loss,train,loss,Hybrid Muon,1071513600,4.11743347049,0.0157532653776,0.00909515200634,3
train_loss,train,loss,Hybrid Muon,1073152000,4.10337980151,0.0223881409007,0.0129257991757,3
train_loss,train,loss,Hybrid Muon,1074790400,4.1032561638,0.00892149830914,0.00515082945036,3
train_loss,train,loss,Hybrid Muon,1076428800,4.12053862453,0.00227451225753,0.00131319026416,3
train_loss,train,loss,Hybrid Muon,1078067200,4.10603587588,0.0024359500361,0.00140639640908,3
train_loss,train,loss,Hybrid Muon,1079705600,4.10943522513,0.00817663109948,0.00472078016635,3
train_loss,train,loss,Hybrid Muon,1081344000,4.11225015799,0.0150684626151,0.0086997809471,3
train_loss,train,loss,Hybrid Muon,1082982400,4.11123653889,0.00582587072427,0.00336356803092,3
train_loss,train,loss,Hybrid Muon,1084620800,4.10697241644,0.0118567140244,0.00684547703372,3
train_loss,train,loss,Hybrid Muon,1086259200,4.09902430733,0.0142767879082,0.00824270734196,3
train_loss,train,loss,Hybrid Muon,1087897600,4.11442653298,0.010852119863,0.0062654743242,3
train_loss,train,loss,Hybrid Muon,1089536000,4.09500636319,0.0127409860794,0.00735601174267,3
train_loss,train,loss,Hybrid Muon,1091174400,4.09736772736,0.0198558801277,0.0114637977367,3
train_loss,train,loss,Hybrid Muon,1092812800,4.10590103646,0.0154099837812,0.00889695828427,3
train_loss,train,loss,Hybrid Muon,1094451200,4.1113686349,0.00645021976889,0.0037240361199,3
train_loss,train,loss,Hybrid Muon,1096089600,4.10489787141,0.0125031160026,0.00721867738979,3
train_loss,train,loss,Hybrid Muon,1097728000,4.10189278066,0.00311060523591,0.0017959087703,3
train_loss,train,loss,Hybrid Muon,1099366400,4.10673743427,0.00728924545411,0.00420844782512,3
train_loss,train,loss,Hybrid Muon,1101004800,4.09846240242,0.0140599785145,0.00811753238016,3
train_loss,train,loss,Hybrid Muon,1102643200,4.10681235631,0.0130624941612,0.00754163452025,3
train_loss,train,loss,Hybrid Muon,1104281600,4.10723281205,0.0115250160758,0.00665397113379,3
train_loss,train,loss,Hybrid Muon,1105920000,4.10182871222,0.0058493629441,0.00337713127036,3
train_loss,train,loss,Hybrid Muon,1107558400,4.10164738238,0.0125754652223,0.00726044823128,3
train_loss,train,loss,Hybrid Muon,1109196800,4.11057984213,0.0087132103272,0.00503057432791,3
train_loss,train,loss,Hybrid Muon,1110835200,4.10645340602,0.0170118176473,0.00982177749807,3
train_loss,train,loss,Hybrid Muon,1112473600,4.097088299,0.00113460138253,0.000655062413628,3
train_loss,train,loss,Hybrid Muon,1114112000,4.09649799585,0.0130784597409,0.00755085225201,3
train_loss,train,loss,Hybrid Muon,1115750400,4.09589419941,0.013952807916,0.00805565740626,3
train_loss,train,loss,Hybrid Muon,1117388800,4.09803527117,0.011573328499,0.00668186432431,3
train_loss,train,loss,Hybrid Muon,1119027200,4.10211372177,0.0102842307411,0.00593760338676,3
train_loss,train,loss,Hybrid Muon,1120665600,4.09979194125,0.00379116103262,0.00218882784272,3
train_loss,train,loss,Hybrid Muon,1122304000,4.09859901408,0.0166336109596,0.0096034197651,3
train_loss,train,loss,Hybrid Muon,1123942400,4.11210019807,0.0132796900882,0.00766703264719,3
train_loss,train,loss,Hybrid Muon,1125580800,4.10602992535,0.00374797808739,0.00216389615767,3
train_loss,train,loss,Hybrid Muon,1127219200,4.09978661001,0.0133293010222,0.0076956755333,3
train_loss,train,loss,Hybrid Muon,1128857600,4.10019484222,0.00605660122066,0.00349678034512,3
train_loss,train,loss,Hybrid Muon,1130496000,4.09547095736,0.00389599111118,0.0022493515168,3
train_loss,train,loss,Hybrid Muon,1132134400,4.11270112673,0.0123352873427,0.00712178146786,3
train_loss,train,loss,Hybrid Muon,1133772800,4.10134852886,0.0151930873932,0.00877173309626,3
train_loss,train,loss,Hybrid Muon,1135411200,4.10254795233,0.00684642269342,0.00395278398503,3
train_loss,train,loss,Hybrid Muon,1137049600,4.09713748376,0.0131667618164,0.00760183347905,3
train_loss,train,loss,Hybrid Muon,1138688000,4.10740663211,0.00894572050551,0.00516481414195,3
train_loss,train,loss,Hybrid Muon,1140326400,4.08686530312,0.00694803064398,0.00401144736264,3
train_loss,train,loss,Hybrid Muon,1141964800,4.09844189246,0.00753733881897,0.0043516845961,3
train_loss,train,loss,Hybrid Muon,1143603200,4.09473198315,0.0132045511645,0.00762365116935,3
train_loss,train,loss,Hybrid Muon,1145241600,4.10098106921,0.00781033189102,0.00450929721974,3
train_loss,train,loss,Hybrid Muon,1146880000,4.09773587485,0.00222923309732,0.00128704832883,3
train_loss,train,loss,Hybrid Muon,1148518400,4.10000075459,0.0100911010388,0.00582609990115,3
train_loss,train,loss,Hybrid Muon,1150156800,4.10399572909,0.00773276155726,0.00446451196667,3
train_loss,train,loss,Hybrid Muon,1151795200,4.10065591455,0.00888703425319,0.00513093161838,3
train_loss,train,loss,Hybrid Muon,1153433600,4.10258557876,0.012746809398,0.00735937383723,3
train_loss,train,loss,Hybrid Muon,1155072000,4.10564204315,0.00405328881905,0.00234016739078,3
train_loss,train,loss,Hybrid Muon,1156710400,4.09819129109,0.0220998867491,0.0127593755636,3
train_loss,train,loss,Hybrid Muon,1158348800,4.10842024724,0.005524100403,0.0031893408547,3
train_loss,train,loss,Hybrid Muon,1159987200,4.10616697987,0.0027309124776,0.00157669305407,3
train_loss,train,loss,Hybrid Muon,1161625600,4.10543504635,0.0210570549258,0.0121572963298,3
train_loss,train,loss,Hybrid Muon,1163264000,4.09384840508,0.012403239452,0.00716101363644,3
train_loss,train,loss,Hybrid Muon,1164902400,4.09746874452,0.0203493800445,0.0117487200465,3
train_loss,train,loss,Hybrid Muon,1166540800,4.10810550769,0.0118322403555,0.00683134715434,3
train_loss,train,loss,Hybrid Muon,1168179200,4.09469771902,0.0173751097467,0.0100315242895,3
train_loss,train,loss,Hybrid Muon,1169817600,4.10121643921,0.00918369317378,0.00530220772604,3
train_loss,train,loss,Hybrid Muon,1171456000,4.09547373613,0.00182796387869,0.00105537543743,3
train_loss,train,loss,Hybrid Muon,1173094400,4.09880036712,0.00377803100665,0.0021812472187,3
train_loss,train,loss,Hybrid Muon,1174732800,4.1042096285,0.0106101130086,0.00612575160167,3
train_loss,train,loss,Hybrid Muon,1176371200,4.10226096133,0.0183477887304,0.0105931007625,3
train_loss,train,loss,Hybrid Muon,1178009600,4.10225747883,0.0107307610042,0.0061954077544,3
train_loss,train,loss,Hybrid Muon,1179648000,4.09169228117,0.00763856668295,0.00441012853062,3
train_loss,train,loss,Hybrid Muon,1181286400,4.09950523754,0.0164643175886,0.00950567819182,3
train_loss,train,loss,Hybrid Muon,1182924800,4.10312893768,0.00677426876906,0.00391112589738,3
train_loss,train,loss,Hybrid Muon,1184563200,4.10137316704,0.00598787160838,0.00345709928497,3
train_loss,train,loss,Hybrid Muon,1186201600,4.09824909806,0.00868839575316,0.00501624762691,3
train_loss,train,loss,Hybrid Muon,1187840000,4.10138602833,0.0177588115651,0.0102530546376,3
train_loss,train,loss,Hybrid Muon,1189478400,4.09821974615,0.00819997660234,0.00473425869871,3
train_loss,train,loss,Hybrid Muon,1191116800,4.10379825572,0.010060553847,0.00580846347178,3
train_loss,train,loss,Hybrid Muon,1192755200,4.10570266545,0.00670582083322,0.0038716074632,3
train_loss,train,loss,Hybrid Muon,1194393600,4.11349507968,0.0134236739166,0.00775016174926,3
train_loss,train,loss,Hybrid Muon,1196032000,4.0974818488,0.002823782282,0.00163031146065,3
train_loss,train,loss,Hybrid Muon,1197670400,4.09936905205,0.0114830326764,0.00662973200685,3
train_loss,train,loss,Hybrid Muon,1199308800,4.09691799601,0.0082139857085,0.00474234685992,3
train_loss,train,loss,Hybrid Muon,1200947200,4.09901961327,0.00655946838864,0.00378711083992,3
train_loss,train,loss,Hybrid Muon,1202585600,4.10576695323,0.0101018983456,0.00583233372914,3
train_loss,train,loss,Hybrid Muon,1204224000,4.10731514553,0.0179151666646,0.0103433262964,3
train_loss,train,loss,Hybrid Muon,1205862400,4.09608132342,0.00930287373128,0.00537101665299,3
train_loss,train,loss,Hybrid Muon,1207500800,4.09856656571,0.0144181883026,0.00832434489775,3
train_loss,train,loss,Hybrid Muon,1209139200,4.095105685,0.0122061198853,0.00704720660155,3
train_loss,train,loss,Hybrid Muon,1210777600,4.09602239549,0.00481240603119,0.00277844391756,3
train_loss,train,loss,Hybrid Muon,1212416000,4.08893128137,0.0226811269434,0.0130949547463,3
train_loss,train,loss,Hybrid Muon,1214054400,4.11441592495,0.0119620452886,0.00690629006746,3
train_loss,train,loss,Hybrid Muon,1215692800,4.09602353295,0.00674647295633,0.00389507797742,3
train_loss,train,loss,Hybrid Muon,1217331200,4.10631636759,0.0227818715746,0.0131531196862,3
train_loss,train,loss,Hybrid Muon,1218969600,4.09762810806,0.00850328866877,0.00490937600191,3
train_loss,train,loss,Hybrid Muon,1220608000,4.09804463168,0.00595040455968,0.00343546767432,3
train_loss,train,loss,Hybrid Muon,1222246400,4.10184199472,0.0117016105396,0.006755927995,3
train_loss,train,loss,Hybrid Muon,1223884800,4.0867609491,0.0097730995531,0.0056425016578,3
train_loss,train,loss,Hybrid Muon,1225523200,4.09865663906,0.0146938647434,0.00848350676501,3
train_loss,train,loss,Hybrid Muon,1227161600,4.10083555818,0.00912185904761,0.00526650777665,3
train_loss,train,loss,Hybrid Muon,1228800000,4.09602807184,0.018718729978,0.0108072637917,3
train_loss,train,loss,Hybrid Muon,1230438400,4.10348757704,0.0068623481649,0.00396197856028,3
train_loss,train,loss,Hybrid Muon,1232076800,4.10119320273,0.0119654572205,0.00690825994725,3
train_loss,train,loss,Hybrid Muon,1233715200,4.10920505226,0.0150479119739,0.00868791602889,3
train_loss,train,loss,Hybrid Muon,1235353600,4.10546734353,0.0129124051971,0.00745498061644,3
train_loss,train,loss,Hybrid Muon,1236992000,4.10203409592,0.0082625558021,0.00477038881654,3
train_loss,train,loss,Hybrid Muon,1238630400,4.10782685479,0.014840417474,0.0085681190235,3
train_loss,train,loss,Hybrid Muon,1240268800,4.0914454333,0.00412520111908,0.00238168597656,3
train_loss,train,loss,Hybrid Muon,1241907200,4.08901508212,0.0152747711095,0.00881889321187,3
train_loss,train,loss,Hybrid Muon,1243545600,4.09562349399,0.0148740228586,0.00858752110133,3
train_loss,train,loss,Hybrid Muon,1245184000,4.08995696028,0.0072869678756,0.00420713286456,3
train_loss,train,loss,Hybrid Muon,1246822400,4.10031615595,0.00574235972839,0.00331535293497,3
train_loss,train,loss,Hybrid Muon,1248460800,4.0924342221,0.00632395931165,0.00365113961093,3
train_loss,train,loss,Hybrid Muon,1250099200,4.09303269446,0.0128377454086,0.00741187576742,3
train_loss,train,loss,Hybrid Muon,1251737600,4.08682700713,0.00760502820166,0.00439076507942,3
train_loss,train,loss,Hybrid Muon,1253376000,4.0968365854,0.0117184185381,0.00676563209746,3
train_loss,train,loss,Hybrid Muon,1255014400,4.10752267977,0.0133019203847,0.00767986731487,3
train_loss,train,loss,Hybrid Muon,1256652800,4.10977487365,0.00268619199784,0.00155087367305,3
train_loss,train,loss,Hybrid Muon,1258291200,4.08522423963,0.0150616419597,0.00869584303984,3
train_loss,train,loss,Hybrid Muon,1259929600,4.09806605617,0.0165650593916,0.00956384149887,3
train_loss,train,loss,Hybrid Muon,1261568000,4.09494544446,0.0132927099178,0.00767454964931,3
train_loss,train,loss,Hybrid Muon,1263206400,4.10406590462,0.0145723627794,0.0084133575734,3
train_loss,train,loss,Hybrid Muon,1264844800,4.08962136626,0.00692859864633,0.00400022829357,3
train_loss,train,loss,Hybrid Muon,1266483200,4.08908775727,0.0183654387056,0.0106032909805,3
train_loss,train,loss,Hybrid Muon,1268121600,4.09573270837,0.00243627816841,0.00140658585635,3
train_loss,train,loss,Hybrid Muon,1269760000,4.0957993263,0.00952714553913,0.00550050004163,3
train_loss,train,loss,Hybrid Muon,1271398400,4.1003578647,0.00643378746992,0.00371454892766,3
train_loss,train,loss,Hybrid Muon,1273036800,4.09112883846,0.0165805940766,0.00957281045343,3
train_loss,train,loss,Hybrid Muon,1274675200,4.09194061061,0.0119515408434,0.00690022532316,3
train_loss,train,loss,Hybrid Muon,1276313600,4.09179414312,0.00981068965569,0.00566420431365,3
train_loss,train,loss,Hybrid Muon,1277952000,4.0882619681,0.00849543165392,0.00490483975227,3
train_loss,train,loss,Hybrid Muon,1279590400,4.10572789709,0.0162703095631,0.00939366760604,3
train_loss,train,loss,Hybrid Muon,1281228800,4.09807987928,0.0120506135495,0.00695742497669,3
train_loss,train,loss,Hybrid Muon,1282867200,4.08188518246,0.0107171758995,0.00618756439053,3
train_loss,train,loss,Hybrid Muon,1284505600,4.08708411892,0.0169527760612,0.00978768982243,3
train_loss,train,loss,Hybrid Muon,1286144000,4.11202572107,0.0179847434515,0.010383496473,3
train_loss,train,loss,Hybrid Muon,1287782400,4.09918789605,0.00992178489058,0.00572834517742,3
train_loss,train,loss,Hybrid Muon,1289420800,4.08774994731,0.0160099970885,0.00924337612876,3
train_loss,train,loss,Hybrid Muon,1291059200,4.09516802788,0.00709999708014,0.00409918522546,3
train_loss,train,loss,Hybrid Muon,1292697600,4.09618859649,0.00861095789753,0.00497153886012,3
train_loss,train,loss,Hybrid Muon,1294336000,4.09088478982,0.0149392145731,0.00862515955525,3
train_loss,train,loss,Hybrid Muon,1295974400,4.09856277943,0.0024783541492,0.00143087843519,3
train_loss,train,loss,Hybrid Muon,1297612800,4.08764868756,0.00373153779502,0.00215440435045,3
train_loss,train,loss,Hybrid Muon,1299251200,4.09485806465,0.0139150239681,0.00803384283375,3
train_loss,train,loss,Hybrid Muon,1300889600,4.09753802717,0.0017263280347,0.000996695955542,3
train_loss,train,loss,Hybrid Muon,1302528000,4.10017078141,0.00985596954882,0.00569034667213,3
train_loss,train,loss,Hybrid Muon,1304166400,4.0940234671,0.010846877378,0.00626244757403,3
train_loss,train,loss,Hybrid Muon,1305804800,4.08614521345,0.0162700512912,0.0093935184927,3
train_loss,train,loss,Hybrid Muon,1307443200,4.09078034401,0.0121140152473,0.00699402996399,3
train_loss,train,loss,Hybrid Muon,1309081600,4.09761486828,0.0144816351963,0.0083609759789,3
train_loss,train,loss,Hybrid Muon,1310720000,4.08128507813,0.00412925428217,0.00238402607136,3
train_loss,train,loss,Hybrid Muon,1312358400,4.0959451141,0.0116729995708,0.00673940944445,3
train_loss,train,loss,Hybrid Muon,1313996800,4.10089374999,0.000864005063419,0.000498833555946,3
train_loss,train,loss,Hybrid Muon,1315635200,4.09474659204,0.00324487051383,0.00187342686464,3
train_loss,train,loss,Hybrid Muon,1317273600,4.08877049863,0.00558067857135,0.00322200627543,3
train_loss,train,loss,Hybrid Muon,1318912000,4.09557167172,0.00682584436794,0.00394090308328,3
train_loss,train,loss,Hybrid Muon,1320550400,4.09348433236,0.00763895987066,0.00441035553765,3
train_loss,train,loss,Hybrid Muon,1322188800,4.08827140113,0.00850972342692,0.00491309111126,3
train_loss,train,loss,Hybrid Muon,1323827200,4.08307568073,0.012360257559,0.00713619802896,3
train_loss,train,loss,Hybrid Muon,1325465600,4.0956506751,0.00441976120054,0.00255175031889,3
train_loss,train,loss,Hybrid Muon,1327104000,4.10256584565,0.00883370687327,0.00510014304122,3
train_loss,train,loss,Hybrid Muon,1328742400,4.0983667324,0.00572070520105,0.00330285068778,3
train_loss,train,loss,Hybrid Muon,1330380800,4.09709499478,0.0171912086053,0.00992534891599,3
train_loss,train,loss,Hybrid Muon,1332019200,4.10466802299,0.0213033336785,0.0122994854339,3
train_loss,train,loss,Hybrid Muon,1333657600,4.09660650651,0.0213074109404,0.0123018394422,3
train_loss,train,loss,Hybrid Muon,1335296000,4.09787525098,0.0103712428548,0.00598783985407,3
train_loss,train,loss,Hybrid Muon,1336934400,4.0948879387,0.0139464939139,0.00805201201543,3
train_loss,train,loss,Hybrid Muon,1338572800,4.10156303187,0.00743749454544,0.0042940394779,3
train_loss,train,loss,Hybrid Muon,1340211200,4.09866596242,0.0106329590119,0.00613894174779,3
train_loss,train,loss,Hybrid Muon,1341849600,4.09850606839,0.00978613145072,0.0056500256274,3
train_loss,train,loss,Hybrid Muon,1343488000,4.08245898247,0.00839098627394,0.00484453818403,3
train_loss,train,loss,Hybrid Muon,1345126400,4.09697036286,0.0183760234117,0.0106094020634,3
train_loss,train,loss,Hybrid Muon,1346764800,4.09574388484,0.0177790385532,0.0102647326946,3
train_loss,train,loss,Hybrid Muon,1348403200,4.08868926426,0.0191384416624,0.0110495844457,3
train_loss,train,loss,Hybrid Muon,1350041600,4.08809420049,0.0112245635728,0.0064805048003,3
train_loss,train,loss,Hybrid Muon,1351680000,4.09628800293,0.0050855970096,0.00293617080248,3
train_loss,train,loss,Hybrid Muon,1353318400,4.10205875138,0.012400676767,0.00715953406957,3
train_loss,train,loss,Hybrid Muon,1354956800,4.09136332909,0.00563691847519,0.00325447639905,3
train_loss,train,loss,Hybrid Muon,1356595200,4.09468720357,0.0051963384959,0.00300010742941,3
train_loss,train,loss,Hybrid Muon,1358233600,4.0888153702,0.0163591497358,0.0094449595037,3
train_loss,train,loss,Hybrid Muon,1359872000,4.08645245989,0.00415532460405,0.00239907777872,3
train_loss,train,loss,Hybrid Muon,1361510400,4.09060409367,0.0158740321136,0.00916487671392,3
train_loss,train,loss,Hybrid Muon,1363148800,4.09235698541,0.00952600653359,0.00549984243647,3
train_loss,train,loss,Hybrid Muon,1364787200,4.08642891725,0.00576610953668,0.00332906489318,3
train_loss,train,loss,Hybrid Muon,1366425600,4.08779364705,0.00796889629714,0.0046008444223,3
train_loss,train,loss,Hybrid Muon,1368064000,4.09904077311,0.00774168858268,0.00446966598719,3
train_loss,train,loss,Hybrid Muon,1369702400,4.09765206854,0.0158592653631,0.00915635112652,3
train_loss,train,loss,Hybrid Muon,1371340800,4.08255606333,0.00954743249301,0.00551221271991,3
train_loss,train,loss,Hybrid Muon,1372979200,4.08132372439,0.0191255230737,0.011042125895,3
train_loss,train,loss,Hybrid Muon,1374617600,4.09581025342,0.0236391203291,0.0136480524854,3
train_loss,train,loss,Hybrid Muon,1376256000,4.0856140552,0.00690769817652,0.0039881614017,3
train_loss,train,loss,Hybrid Muon,1377894400,4.0923378557,0.00824658433405,0.00476116768516,3
train_loss,train,loss,Hybrid Muon,1379532800,4.08975800057,0.0236751362565,0.0136688462908,3
train_loss,train,loss,Hybrid Muon,1381171200,4.08078836342,0.00417770508034,0.00241199915273,3
train_loss,train,loss,Hybrid Muon,1382809600,4.08760847469,0.00591691939492,0.00341613500543,3
train_loss,train,loss,Hybrid Muon,1384448000,4.09896145026,0.0183412807401,0.0105893433726,3
train_loss,train,loss,Hybrid Muon,1386086400,4.09244225939,0.00491487745331,0.0028376058207,3
train_loss,train,loss,Hybrid Muon,1387724800,4.09291781922,0.0127909942596,0.00738488397897,3
train_loss,train,loss,Hybrid Muon,1389363200,4.09584143658,0.0138312926936,0.0079855005599,3
train_loss,train,loss,Hybrid Muon,1391001600,4.08961016099,0.00464180462802,0.00267994715151,3
train_loss,train,loss,Hybrid Muon,1392640000,4.09282040417,0.00984389755455,0.005683376903,3
train_loss,train,loss,Hybrid Muon,1394278400,4.08541696628,0.0175025315389,0.0101050912955,3
train_loss,train,loss,Hybrid Muon,1395916800,4.08448856592,0.0126512327092,0.00730419261023,3
train_loss,train,loss,Hybrid Muon,1397555200,4.0769551452,0.0110708030224,0.00639173110516,3
train_loss,train,loss,Hybrid Muon,1399193600,4.08518599073,0.0105927243774,0.00611571227076,3
train_loss,train,loss,Hybrid Muon,1400832000,4.08321818829,0.0193313151301,0.0111609399942,3
train_loss,train,loss,Hybrid Muon,1402470400,4.09458142916,0.0125128016294,0.00722426938906,3
train_loss,train,loss,Hybrid Muon,1404108800,4.08708550056,0.0156016205504,0.00900759982456,3
train_loss,train,loss,Hybrid Muon,1405747200,4.08219681203,0.0107228432459,0.0061908364345,3
train_loss,train,loss,Hybrid Muon,1407385600,4.08622469862,0.0265921043797,0.0153529586219,3
train_loss,train,loss,Hybrid Muon,1409024000,4.08968637029,0.0149989087392,0.00865962399811,3
train_loss,train,loss,Hybrid Muon,1410662400,4.09612476826,0.0151434196697,0.00874305742273,3
train_loss,train,loss,Hybrid Muon,1412300800,4.07787920694,0.00428839654514,0.00247590689973,3
train_loss,train,loss,Hybrid Muon,1413939200,4.08644728243,0.00638804081812,0.00368813708594,3
train_loss,train,loss,Hybrid Muon,1415577600,4.10281232536,0.0118451386665,0.00683879399766,3
train_loss,train,loss,Hybrid Muon,1417216000,4.09432996809,0.00197171119161,0.00113836798724,3
train_loss,train,loss,Hybrid Muon,1418854400,4.0895395112,0.00115698092633,0.000667983249264,3
train_loss,train,loss,Hybrid Muon,1420492800,4.09572880189,0.0104710774949,0.00604547941037,3
train_loss,train,loss,Hybrid Muon,1422131200,4.08258842905,0.00701409058799,0.0040495870891,3
train_loss,train,loss,Hybrid Muon,1423769600,4.08574588954,0.00974511290611,0.00562634355962,3
train_loss,train,loss,Hybrid Muon,1425408000,4.08504113118,0.00239182726246,0.00138092211384,3
train_loss,train,loss,Hybrid Muon,1427046400,4.08985617399,0.00460702599168,0.00265986769646,3
train_loss,train,loss,Hybrid Muon,1428684800,4.09352852444,0.0104731927734,0.00604670066702,3
train_loss,train,loss,Hybrid Muon,1430323200,4.10169285973,0.00663125720485,0.00382855813229,3
train_loss,train,loss,Hybrid Muon,1431961600,4.0865380615,0.0155163726741,0.00895838194025,3
train_loss,train,loss,Hybrid Muon,1433600000,4.08339725395,0.0145208132651,0.00838359544743,3
train_loss,train,loss,Hybrid Muon,1435238400,4.08159433683,0.0105415846482,0.00608618673434,3
train_loss,train,loss,Hybrid Muon,1436876800,4.10080993672,0.00843177822176,0.00486808942608,3
train_loss,train,loss,Hybrid Muon,1438515200,4.08007318338,0.00517676645083,0.00298880750392,3
train_loss,train,loss,Hybrid Muon,1440153600,4.0747351104,0.00744399131936,0.00429779039208,3
train_loss,train,loss,Hybrid Muon,1441792000,4.08537134806,0.012563394685,0.0072534793033,3
train_loss,train,loss,Hybrid Muon,1443430400,4.08895989796,0.00675029416252,0.00389728415184,3
train_loss,train,loss,Hybrid Muon,1445068800,4.09443250418,0.0139293745519,0.0080421281472,3
train_loss,train,loss,Hybrid Muon,1446707200,4.0758431222,0.00485784824398,0.00280467999134,3
train_loss,train,loss,Hybrid Muon,1448345600,4.09639621715,0.00518542298704,0.00299380535743,3
train_loss,train,loss,Hybrid Muon,1449984000,4.08876262228,0.00763605532268,0.00440867859609,3
train_loss,train,loss,Hybrid Muon,1451622400,4.07927711745,0.02249660889,0.0129884231985,3
train_loss,train,loss,Hybrid Muon,1453260800,4.08376066943,0.019581896061,0.0113056129621,3
train_loss,train,loss,Hybrid Muon,1454899200,4.08934764246,0.0251674323348,0.0145304238333,3
train_loss,train,loss,Hybrid Muon,1456537600,4.08964469532,0.00567026789868,0.00327373069768,3
train_loss,train,loss,Hybrid Muon,1458176000,4.08239406089,0.0174983854195,0.0101026975323,3
train_loss,train,loss,Hybrid Muon,1459814400,4.09378744086,0.0178905421818,0.0103291093446,3
train_loss,train,loss,Hybrid Muon,1461452800,4.0905291148,0.00851675797427,0.00491715250907,3
train_loss,train,loss,Hybrid Muon,1463091200,4.09544054826,0.0149518776524,0.00863247058752,3
train_loss,train,loss,Hybrid Muon,1464729600,4.08492244502,0.00895188281921,0.00516837195542,3
train_loss,train,loss,Hybrid Muon,1466368000,4.08921519339,0.00878233961793,0.00507048614253,3
train_loss,train,loss,Hybrid Muon,1468006400,4.08334673266,0.00514719242975,0.00297173293489,3
train_loss,train,loss,Hybrid Muon,1469644800,4.09024978876,0.00461843132167,0.0026664525668,3
train_loss,train,loss,Hybrid Muon,1471283200,4.07748388628,0.0104578101637,0.00603781951314,3
train_loss,train,loss,Hybrid Muon,1472921600,4.07913930972,0.0135317626079,0.00781256678426,3
train_loss,train,loss,Hybrid Muon,1474560000,4.079631206,0.00525600359876,0.00303455509261,3
train_loss,train,loss,Hybrid Muon,1476198400,4.07666088601,0.0174614426802,0.0100813686318,3
train_loss,train,loss,Hybrid Muon,1477836800,4.08572115997,0.0113232899851,0.00653750452099,3
train_loss,train,loss,Hybrid Muon,1479475200,4.08973468443,0.0164227771849,0.00948169482852,3
train_loss,train,loss,Hybrid Muon,1481113600,4.08034638206,0.0029920678481,0.00172747117753,3
train_loss,train,loss,Hybrid Muon,1482752000,4.07984132747,0.00471517976322,0.00272231030557,3
train_loss,train,loss,Hybrid Muon,1484390400,4.08602008025,0.0136511813782,0.00788151324344,3
train_loss,train,loss,Hybrid Muon,1486028800,4.08247445762,0.0125188126634,0.00722773986115,3
train_loss,train,loss,Hybrid Muon,1487667200,4.09968780061,0.014463981981,0.00835078389028,3
train_loss,train,loss,Hybrid Muon,1489305600,4.08178949793,0.0151301582959,0.00873540096502,3
train_loss,train,loss,Hybrid Muon,1490944000,4.09357492189,0.0089979004345,0.005194940238,3
train_loss,train,loss,Hybrid Muon,1492582400,4.1015559411,0.019021674694,0.010982169005,3
train_loss,train,loss,Hybrid Muon,1494220800,4.08948539774,0.00669705378508,0.00386654580559,3
train_loss,train,loss,Hybrid Muon,1495859200,4.09530719896,0.0266304192839,0.0153750797422,3
train_loss,train,loss,Hybrid Muon,1497497600,4.0889296639,0.0259931085164,0.015007128199,3
train_loss,train,loss,Hybrid Muon,1499136000,4.09063248237,0.00697207979431,0.00402533214606,3
train_loss,train,loss,Hybrid Muon,1500774400,4.08575012803,0.00606271810193,0.00350031192817,3
train_loss,train,loss,Hybrid Muon,1502412800,4.08178976834,0.0118198203767,0.00682417647629,3
train_loss,train,loss,Hybrid Muon,1504051200,4.09054903209,0.0067888693822,0.0039195555653,3
train_loss,train,loss,Hybrid Muon,1505689600,4.09077692529,0.00324073878352,0.00187104140904,3
train_loss,train,loss,Hybrid Muon,1507328000,4.08086842696,0.00613203045505,0.0035403294339,3
train_loss,train,loss,Hybrid Muon,1508966400,4.07969108105,0.00612626371164,0.00353700000304,3
train_loss,train,loss,Hybrid Muon,1510604800,4.0980744489,0.00294982151601,0.00170308024633,3
train_loss,train,loss,Hybrid Muon,1512243200,4.08352713605,0.0325806303814,0.018810435721,3
train_loss,train,loss,Hybrid Muon,1513881600,4.07832404594,0.0155414905666,0.00897288376222,3
train_loss,train,loss,Hybrid Muon,1515520000,4.0834543258,0.0146446043074,0.00845506623907,3
train_loss,train,loss,Hybrid Muon,1517158400,4.09560298006,0.00406821802557,0.00234878677219,3
train_loss,train,loss,Hybrid Muon,1518796800,4.08690041184,0.00290615038192,0.00167786670531,3
train_loss,train,loss,Hybrid Muon,1520435200,4.08507627527,0.0137004418924,0.0079099538146,3
train_loss,train,loss,Hybrid Muon,1522073600,4.06792053521,0.0079288659311,0.00457773287969,3
train_loss,train,loss,Hybrid Muon,1523712000,4.0939214166,0.0138638405645,0.00800429208193,3
train_loss,train,loss,Hybrid Muon,1525350400,4.07721056362,0.00533961733436,0.00308282950537,3
train_loss,train,loss,Hybrid Muon,1526988800,4.07959469398,0.00671749800012,0.00387834927865,3
train_loss,train,loss,Hybrid Muon,1528627200,4.08873205125,0.0105290136476,0.00607892886373,3
train_loss,train,loss,Hybrid Muon,1530265600,4.08545044502,0.0168127291335,0.00970683369105,3
train_loss,train,loss,Hybrid Muon,1531904000,4.08593478719,0.00545534345941,0.00314964401481,3
train_loss,train,loss,Hybrid Muon,1533542400,4.09915783683,0.0126439902921,0.00730001119876,3
train_loss,train,loss,Hybrid Muon,1535180800,4.08453505754,0.0129380318099,0.00746977614824,3
train_loss,train,loss,Hybrid Muon,1536819200,4.08558460037,0.00613621736513,0.00354274674756,3
train_loss,train,loss,Hybrid Muon,1538457600,4.09279836694,0.0144149553625,0.00832247835889,3
train_loss,train,loss,Hybrid Muon,1540096000,4.07954395453,0.0211108456172,0.0121883523999,3
train_loss,train,loss,Hybrid Muon,1541734400,4.0859373639,0.00741652956225,0.00428193533922,3
train_loss,train,loss,Hybrid Muon,1543372800,4.09222177406,0.00278784418453,0.0016095625904,3
train_loss,train,loss,Hybrid Muon,1545011200,4.08329677959,0.00834836310438,0.00481992968561,3
train_loss,train,loss,Hybrid Muon,1546649600,4.08608878434,0.0102189310656,0.00589990260154,3
train_loss,train,loss,Hybrid Muon,1548288000,4.08588081042,0.0180479506936,0.0104199891913,3
train_loss,train,loss,Hybrid Muon,1549926400,4.08387727757,0.0206430319363,0.0119182600453,3
train_loss,train,loss,Hybrid Muon,1551564800,4.08036542535,0.0206674444471,0.011932354615,3
train_loss,train,loss,Hybrid Muon,1553203200,4.08510772983,0.00519661598413,0.00300026763731,3
train_loss,train,loss,Hybrid Muon,1554841600,4.08174234211,0.0222041107751,0.0128195493331,3
train_loss,train,loss,Hybrid Muon,1556480000,4.07877056936,0.0195813944301,0.0113053233453,3
train_loss,train,loss,Hybrid Muon,1558118400,4.08093414009,0.00733685774271,0.00423593679276,3
train_loss,train,loss,Hybrid Muon,1559756800,4.09067642351,0.0100664522073,0.00581186889166,3
train_loss,train,loss,Hybrid Muon,1561395200,4.08706054469,0.00782431990301,0.00451737320223,3
train_loss,train,loss,Hybrid Muon,1563033600,4.06935602645,0.0184662246875,0.0106614797942,3
train_loss,train,loss,Hybrid Muon,1564672000,4.07510224005,0.00980351929922,0.00566006450641,3
train_loss,train,loss,Hybrid Muon,1566310400,4.09002326449,0.00895752824051,0.00517163134093,3
train_loss,train,loss,Hybrid Muon,1567948800,4.0829070876,0.0188302614014,0.010871656489,3
train_loss,train,loss,Hybrid Muon,1569587200,4.07773718397,0.00913340263863,0.00527317247203,3
train_loss,train,loss,Hybrid Muon,1571225600,4.08658541481,0.0116296099285,0.0067143584228,3
train_loss,train,loss,Hybrid Muon,1572864000,4.07770598531,0.00909419280367,0.00525053466326,3
train_loss,train,loss,Hybrid Muon,1574502400,4.08751441975,0.0038780008409,0.00223896482941,3
train_loss,train,loss,Hybrid Muon,1576140800,4.07681311727,0.0036203292288,0.00209019805481,3
train_loss,train,loss,Hybrid Muon,1577779200,4.08575819095,0.0174899092919,0.0100978038378,3
train_loss,train,loss,Hybrid Muon,1579417600,4.07477421323,0.00468031781328,0.00270218274939,3
train_loss,train,loss,Hybrid Muon,1581056000,4.08927154779,0.00899559515158,0.00519360928228,3
train_loss,train,loss,Hybrid Muon,1582694400,4.08657266835,0.0110899763713,0.00640280084329,3
train_loss,train,loss,Hybrid Muon,1584332800,4.07972421706,0.0146048660073,0.00843212332079,3
train_loss,train,loss,Hybrid Muon,1585971200,4.07844595989,0.00686101011875,0.00396120603897,3
train_loss,train,loss,Hybrid Muon,1587609600,4.07785770079,0.00624535331545,0.00360575641786,3
train_loss,train,loss,Hybrid Muon,1589248000,4.08281439662,0.00812936985189,0.00469349387233,3
train_loss,train,loss,Hybrid Muon,1590886400,4.08559864183,0.00226477202923,0.00130756674073,3
train_loss,train,loss,Hybrid Muon,1592524800,4.07070387403,0.0153965481536,0.00888920122106,3
train_loss,train,loss,Hybrid Muon,1594163200,4.08744407137,0.00495193748681,0.00285900244102,3
train_loss,train,loss,Hybrid Muon,1595801600,4.08769570867,0.015637514086,0.00902832296699,3
train_loss,train,loss,Hybrid Muon,1597440000,4.08559545139,0.0128047857864,0.00739284652068,3
train_loss,train,loss,Hybrid Muon,1599078400,4.07296518246,0.00479588451388,0.00276890521509,3
train_loss,train,loss,Hybrid Muon,1600716800,4.0761979874,0.00998108625068,0.00576258283364,3
train_loss,train,loss,Hybrid Muon,1602355200,4.07554520468,0.00467942688526,0.00270166837186,3
train_loss,train,loss,Hybrid Muon,1603993600,4.08571362356,0.0206507479497,0.0119227148877,3
train_loss,train,loss,Hybrid Muon,1605632000,4.07463741382,0.00637237668663,0.0036790933954,3
train_loss,train,loss,Hybrid Muon,1607270400,4.0876614968,0.00517613846691,0.00298844493724,3
train_loss,train,loss,Hybrid Muon,1608908800,4.08333575706,0.0115502955178,0.00666856622645,3
train_loss,train,loss,Hybrid Muon,1610547200,4.08361808519,0.00772039444651,0.00445737181194,3
train_loss,train,loss,Hybrid Muon,1612185600,4.07180658519,0.0235298356895,0.0135849569693,3
train_loss,train,loss,Hybrid Muon,1613824000,4.08933128655,0.00865620918217,0.00499766470149,3
train_loss,train,loss,Hybrid Muon,1615462400,4.08215076764,0.00967694760417,0.0055869883042,3
train_loss,train,loss,Hybrid Muon,1617100800,4.08324744324,0.00576546068641,0.0033286902793,3
train_loss,train,loss,Hybrid Muon,1618739200,4.07565434595,0.00845511640377,0.00488156373174,3
train_loss,train,loss,Hybrid Muon,1620377600,4.07162790755,0.00121981257839,0.000704259120497,3
train_loss,train,loss,Hybrid Muon,1622016000,4.07507461131,0.0129555523919,0.00747989166094,3
train_loss,train,loss,Hybrid Muon,1623654400,4.08254320105,0.00918505280055,0.00530299270692,3
train_loss,train,loss,Hybrid Muon,1625292800,4.07518335323,0.024354386429,0.0140610115607,3
train_loss,train,loss,Hybrid Muon,1626931200,4.07265543282,0.00855631253869,0.00493998934748,3
train_loss,train,loss,Hybrid Muon,1628569600,4.07713549336,0.0166296055337,0.00960110723138,3
train_loss,train,loss,Hybrid Muon,1630208000,4.08177570522,0.0160847065331,0.00928650964675,3
train_loss,train,loss,Hybrid Muon,1631846400,4.08486638943,0.0200112124503,0.011553478895,3
train_loss,train,loss,Hybrid Muon,1633484800,4.07161927025,0.0110012818854,0.00635159305797,3
train_loss,train,loss,Hybrid Muon,1635123200,4.07943693717,0.00710308229573,0.00410096647552,3
train_loss,train,loss,Hybrid Muon,1636761600,4.08322945933,0.00976129776635,0.00563568789304,3
train_loss,train,loss,Hybrid Muon,1638400000,4.08788752774,0.00625121495929,0.00360914063951,3
train_loss,train,loss,Hybrid Muon,1640038400,4.08177255094,0.00747338124552,0.00431475867386,3
train_loss,train,loss,Hybrid Muon,1641676800,4.07476131936,0.0157675489847,0.00910339865078,3
train_loss,train,loss,Hybrid Muon,1643315200,4.06653846522,0.0108025067497,0.00623683017986,3
train_loss,train,loss,Hybrid Muon,1644953600,4.08047202945,0.00641148932081,0.00370167508528,3
train_loss,train,loss,Hybrid Muon,1646592000,4.07507752796,0.0103934769187,0.00600067669682,3
train_loss,train,loss,Hybrid Muon,1648230400,4.08101459165,0.00900366206685,0.00519826671799,3
train_loss,train,loss,Hybrid Muon,1649868800,4.08070639531,0.00615928431769,0.00355606445883,3
train_loss,train,loss,Hybrid Muon,1651507200,4.08187363227,0.0223664406837,0.0129132705496,3
train_loss,train,loss,Hybrid Muon,1653145600,4.07658297042,0.0191606501054,0.0110624064962,3
train_loss,train,loss,Hybrid Muon,1654784000,4.06741233607,0.00672360963939,0.00388187783523,3
train_loss,train,loss,Hybrid Muon,1656422400,4.07618575374,0.00703307625389,0.00406054846842,3
train_loss,train,loss,Hybrid Muon,1658060800,4.07491187255,0.025388850501,0.0146582596712,3
train_loss,train,loss,Hybrid Muon,1659699200,4.08055969934,0.00503473314284,0.00290680453531,3
train_loss,train,loss,Hybrid Muon,1661337600,4.07471857389,0.0131195848935,0.00757459586993,3
train_loss,train,loss,Hybrid Muon,1662976000,4.08087408066,0.00440111127839,0.00254098278131,3
train_loss,train,loss,Hybrid Muon,1664614400,4.0854897813,0.0120833341954,0.00697631625044,3
train_loss,train,loss,Hybrid Muon,1666252800,4.08845902582,0.0160718354551,0.00927907852638,3
train_loss,train,loss,Hybrid Muon,1667891200,4.0667761153,0.0182383785856,0.010529932786,3
train_loss,train,loss,Hybrid Muon,1669529600,4.07225864649,0.014352216233,0.00828625590558,3
train_loss,train,loss,Hybrid Muon,1671168000,4.07623158971,0.00368925469566,0.00212999219165,3
train_loss,train,loss,Hybrid Muon,1672806400,4.07720950683,0.0185786659737,0.0107263978011,3
train_loss,train,loss,Hybrid Muon,1674444800,4.07348466555,0.0118876122293,0.00686331612062,3
train_loss,train,loss,Hybrid Muon,1676083200,4.08046983282,0.0114272637838,0.0065975338217,3
train_loss,train,loss,Hybrid Muon,1677721600,4.07850943724,0.0164489933826,0.00949683075733,3
train_loss,train,loss,Hybrid Muon,1679360000,4.07871940951,0.00669043387038,0.00386272379606,3
train_loss,train,loss,Hybrid Muon,1680998400,4.07627610584,0.0152956259035,0.00883093373283,3
train_loss,train,loss,Hybrid Muon,1682636800,4.08275683264,0.00595109397519,0.00343586570855,3
train_loss,train,loss,Hybrid Muon,1684275200,4.08106212894,0.00373668363945,0.00215737530511,3
train_loss,train,loss,Hybrid Muon,1685913600,4.07868551453,0.0104456359355,0.00603079071924,3
train_loss,train,loss,Hybrid Muon,1687552000,4.09682536383,0.0128741349805,0.00743288529659,3
train_loss,train,loss,Hybrid Muon,1689190400,4.06408940136,0.0277311110608,0.0160105644359,3
train_loss,train,loss,Hybrid Muon,1690828800,4.0705183967,0.0068907148663,0.00397835608296,3
train_loss,train,loss,Hybrid Muon,1692467200,4.08501341462,0.0141357984597,0.00816130704589,3
train_loss,train,loss,Hybrid Muon,1694105600,4.08438692212,0.0144917715886,0.00836682822773,3
train_loss,train,loss,Hybrid Muon,1695744000,4.07536011298,0.0162692683802,0.00939306647881,3
train_loss,train,loss,Hybrid Muon,1697382400,4.07511277318,0.00764235864463,0.00441231782072,3
train_loss,train,loss,Hybrid Muon,1699020800,4.0726575166,0.0104131131547,0.00601201368296,3
train_loss,train,loss,Hybrid Muon,1700659200,4.08994662066,0.0125767610854,0.00726119639821,3
train_loss,train,loss,Hybrid Muon,1702297600,4.06632142246,0.00971881699424,0.00561116160783,3
train_loss,train,loss,Hybrid Muon,1703936000,4.07031925519,0.00449628527509,0.00259593151393,3
train_loss,train,loss,Hybrid Muon,1705574400,4.07371773918,0.0125761149997,0.00726082338042,3
train_loss,train,loss,Hybrid Muon,1707212800,4.0769133685,0.0083145947804,0.00480043353467,3
train_loss,train,loss,Hybrid Muon,1708851200,4.08292352756,0.0136430106284,0.00787679585888,3
train_loss,train,loss,Hybrid Muon,1710489600,4.07902943055,0.0113394677283,0.00654684474538,3
train_loss,train,loss,Hybrid Muon,1712128000,4.06606599947,0.00737661680885,0.0042588917003,3
train_loss,train,loss,Hybrid Muon,1713766400,4.07395175854,0.00653179280506,0.00377113233429,3
train_loss,train,loss,Hybrid Muon,1715404800,4.0877657028,0.0125364819184,0.00723794121029,3
train_loss,train,loss,Hybrid Muon,1717043200,4.06456032813,0.0101685270359,0.00587080182143,3
train_loss,train,loss,Hybrid Muon,1718681600,4.07509058058,0.00626808294403,0.00361887937504,3
train_loss,train,loss,Hybrid Muon,1720320000,4.08621093313,0.00954015554514,0.0055080113721,3
train_loss,train,loss,Hybrid Muon,1721958400,4.07044149319,0.0037276909318,0.00215218336293,3
train_loss,train,loss,Hybrid Muon,1723596800,4.08818222582,0.00989313203863,0.00571180244563,3
train_loss,train,loss,Hybrid Muon,1725235200,4.08271828751,0.0192404695539,0.0111084902763,3
train_loss,train,loss,Hybrid Muon,1726873600,4.07649437765,0.021249205373,0.0122682344422,3
train_loss,train,loss,Hybrid Muon,1728512000,4.07307750543,0.0149683128794,0.00864195947025,3
train_loss,train,loss,Hybrid Muon,1730150400,4.06919138432,0.0090115118642,0.0052027988006,3
train_loss,train,loss,Hybrid Muon,1731788800,4.07458455026,0.018907915962,0.0109164903705,3
train_loss,train,loss,Hybrid Muon,1733427200,4.07435002347,0.00787141618628,0.00454456425405,3
train_loss,train,loss,Hybrid Muon,1735065600,4.06253619989,0.00191945683377,0.00110819891968,3
train_loss,train,loss,Hybrid Muon,1736704000,4.07691671113,0.0119227688099,0.0068836137819,3
train_loss,train,loss,Hybrid Muon,1738342400,4.0791449966,0.0155336117679,0.00896833493567,3
train_loss,train,loss,Hybrid Muon,1739980800,4.08271398783,0.0153233785594,0.00884695673616,3
train_loss,train,loss,Hybrid Muon,1741619200,4.07612361789,0.0107858635398,0.00622722121812,3
train_loss,train,loss,Hybrid Muon,1743257600,4.07697679381,0.0128209315157,0.00740216826183,3
train_loss,train,loss,Hybrid Muon,1744896000,4.07571378708,0.00439437695522,0.00253709471802,3
train_loss,train,loss,Hybrid Muon,1746534400,4.07129397909,0.0241100264327,0.0139199302511,3
train_loss,train,loss,Hybrid Muon,1748172800,4.07039106389,0.0156683636547,0.0090461339738,3
train_loss,train,loss,Hybrid Muon,1749811200,4.07760124425,0.00744386797412,0.00429771917867,3
train_loss,train,loss,Hybrid Muon,1751449600,4.07456355969,0.00555567863946,0.00320757255803,3
train_loss,train,loss,Hybrid Muon,1753088000,4.06846696635,0.0174129615189,0.0100533780203,3
train_loss,train,loss,Hybrid Muon,1754726400,4.06710247199,0.00547690877784,0.00316209475721,3
train_loss,train,loss,Hybrid Muon,1756364800,4.06779622316,0.0146820608937,0.00847669180925,3
train_loss,train,loss,Hybrid Muon,1758003200,4.07611278554,0.0066725445786,0.00385239540864,3
train_loss,train,loss,Hybrid Muon,1759641600,4.07260284841,0.00207346646782,0.00119711642335,3
train_loss,train,loss,Hybrid Muon,1761280000,4.08782845875,0.00765793418598,0.00442131036371,3
train_loss,train,loss,Hybrid Muon,1762918400,4.07912613432,0.00968578408492,0.00559209004874,3
train_loss,train,loss,Hybrid Muon,1764556800,4.07007281383,0.00609190198594,0.00351716125146,3
train_loss,train,loss,Hybrid Muon,1766195200,4.07217623572,0.0106224550986,0.00613287731061,3
train_loss,train,loss,Hybrid Muon,1767833600,4.06838489513,0.00305007347228,0.00176096074027,3
train_loss,train,loss,Hybrid Muon,1769472000,4.06883774499,0.0083519199395,0.00482198322532,3
train_loss,train,loss,Hybrid Muon,1771110400,4.06568915407,0.00978376932351,0.00564866185262,3
train_loss,train,loss,Hybrid Muon,1772748800,4.07356129726,0.0180711719421,0.0104333959853,3
train_loss,train,loss,Hybrid Muon,1774387200,4.0807857726,0.0258917408657,0.0149486035586,3
train_loss,train,loss,Hybrid Muon,1776025600,4.0724399213,0.0140898791742,0.00813479553406,3
train_loss,train,loss,Hybrid Muon,1777664000,4.06657976429,0.00908025238228,0.00524248615722,3
train_loss,train,loss,Hybrid Muon,1779302400,4.07260497948,0.0148601720219,0.00857952431706,3
train_loss,train,loss,Hybrid Muon,1780940800,4.06331056376,0.0098640086523,0.0056949880507,3
train_loss,train,loss,Hybrid Muon,1782579200,4.07932264527,0.00690210845079,0.00398493417204,3
train_loss,train,loss,Hybrid Muon,1784217600,4.08202972273,0.0175628726333,0.0101399292426,3
train_loss,train,loss,Hybrid Muon,1785856000,4.0636505574,0.00772480363314,0.00445991745703,3
train_loss,train,loss,Hybrid Muon,1787494400,4.06056734641,0.0181637956424,0.0104868723036,3
train_loss,train,loss,Hybrid Muon,1789132800,4.06921088994,0.00827867506316,0.00477969527625,3
train_loss,train,loss,Hybrid Muon,1790771200,4.07354755362,0.00276058042698,0.00159382185264,3
train_loss,train,loss,Hybrid Muon,1792409600,4.08083606323,0.0103715016351,0.0059879892609,3
train_loss,train,loss,Hybrid Muon,1794048000,4.05880149186,0.0111479334529,0.00643626237994,3
train_loss,train,loss,Hybrid Muon,1795686400,4.07644926608,0.0116182434002,0.0067077959546,3
train_loss,train,loss,Hybrid Muon,1797324800,4.07424412787,0.0110698017282,0.00639115300765,3
train_loss,train,loss,Hybrid Muon,1798963200,4.0756228594,0.00411703591613,0.00237697179444,3
train_loss,train,loss,Hybrid Muon,1800601600,4.06808906754,0.00214827720683,0.00124030842365,3
train_loss,train,loss,Hybrid Muon,1802240000,4.06815986156,0.0119213686197,0.00688280538171,3
train_loss,train,loss,Hybrid Muon,1803878400,4.07575664679,0.0130282572546,0.00752186783299,3
train_loss,train,loss,Hybrid Muon,1805516800,4.07697121958,0.0158096536096,0.00912770776728,3
train_loss,train,loss,Hybrid Muon,1807155200,4.07353797257,0.0128978755157,0.00744659190099,3
train_loss,train,loss,Hybrid Muon,1808793600,4.06456987977,0.00853463976293,0.00492747656456,3
train_loss,train,loss,Hybrid Muon,1810432000,4.06973245243,0.0136113313988,0.00785850584714,3
train_loss,train,loss,Hybrid Muon,1812070400,4.06317853073,0.00571490457874,0.00329950169693,3
train_loss,train,loss,Hybrid Muon,1813708800,4.08348571618,0.00541853135797,0.00312839053814,3
train_loss,train,loss,Hybrid Muon,1815347200,4.06818829854,0.00756763381343,0.00436917541931,3
train_loss,train,loss,Hybrid Muon,1816985600,4.06627193193,0.0141409640108,0.00816428937825,3
train_loss,train,loss,Hybrid Muon,1818624000,4.06457804044,0.00922956646364,0.00532869268229,3
train_loss,train,loss,Hybrid Muon,1820262400,4.06770606816,0.00834110129788,0.00481573707967,3
train_loss,train,loss,Hybrid Muon,1821900800,4.0701297909,0.0133633064961,0.00771530860281,3
train_loss,train,loss,Hybrid Muon,1823539200,4.07569767753,0.00968139586086,0.0055895565064,3
train_loss,train,loss,Hybrid Muon,1825177600,4.06391490638,0.0150038780226,0.00866249301526,3
train_loss,train,loss,Hybrid Muon,1826816000,4.07306660573,0.0157627893625,0.00910065068163,3
train_loss,train,loss,Hybrid Muon,1828454400,4.07463269651,0.0079772416985,0.00460566264202,3
train_loss,train,loss,Hybrid Muon,1830092800,4.0639281404,0.00972361515398,0.00561393182665,3
train_loss,train,loss,Hybrid Muon,1831731200,4.0765995882,0.00106049991671,0.000612279912388,3
train_loss,train,loss,Hybrid Muon,1833369600,4.07193730871,0.0110816459105,0.00639799124946,3
train_loss,train,loss,Hybrid Muon,1835008000,4.06896174292,0.00985029040056,0.00568706781436,3
train_loss,train,loss,Hybrid Muon,1836646400,4.0914319851,0.0257398831367,0.0148609284579,3
train_loss,train,loss,Hybrid Muon,1838284800,4.06570723434,0.00462766721589,0.00267178491281,3
train_loss,train,loss,Hybrid Muon,1839923200,4.07385989189,0.00977070655182,0.00564112005786,3
train_loss,train,loss,Hybrid Muon,1841561600,4.06875761727,0.00589108379445,0.00340121881454,3
train_loss,train,loss,Hybrid Muon,1843200000,4.06633693437,0.00361619856577,0.00208781321539,3
train_loss,train,loss,Hybrid Muon,1844838400,4.06485462725,0.0049194320573,0.00284023542254,3
train_loss,train,loss,Hybrid Muon,1846476800,4.08097595255,0.0127795109521,0.00737825408829,3
train_loss,train,loss,Hybrid Muon,1848115200,4.07434899886,0.00483422234941,0.00279103957475,3
train_loss,train,loss,Hybrid Muon,1849753600,4.08075850924,0.0180481638208,0.0104201122403,3
train_loss,train,loss,Hybrid Muon,1851392000,4.07911855837,0.0110671201077,0.00638960477333,3
train_loss,train,loss,Hybrid Muon,1853030400,4.08276551982,0.00629734650435,0.00363577469946,3
train_loss,train,loss,Hybrid Muon,1854668800,4.06546589434,0.011005808886,0.00635420672299,3
train_loss,train,loss,Hybrid Muon,1856307200,4.06757242918,0.00522206468359,0.0030149604508,3
train_loss,train,loss,Hybrid Muon,1857945600,4.07018137634,0.0157331446881,0.00908353532088,3
train_loss,train,loss,Hybrid Muon,1859584000,4.06816445748,0.00900242261816,0.00519755112195,3
train_loss,train,loss,Hybrid Muon,1861222400,4.07301135659,0.0101072741007,0.0058354374228,3
train_loss,train,loss,Hybrid Muon,1862860800,4.07069483578,0.0068142413913,0.00393420410159,3
train_loss,train,loss,Hybrid Muon,1864499200,4.06921139002,0.0122601182828,0.00707838259086,3
train_loss,train,loss,Hybrid Muon,1866137600,4.06473406037,0.000625259735532,0.000360993876623,3
train_loss,train,loss,Hybrid Muon,1867776000,4.07475020488,0.011665177263,0.00673489323293,3
train_loss,train,loss,Hybrid Muon,1869414400,4.0792866383,0.0058883539281,0.00339964272547,3
train_loss,train,loss,Hybrid Muon,1871052800,4.06981183072,0.0047597503996,0.00274804317448,3
train_loss,train,loss,Hybrid Muon,1872691200,4.05980205496,0.0168861182594,0.00974920492262,3
train_loss,train,loss,Hybrid Muon,1874329600,4.07245464524,0.00439343295842,0.00253654970121,3
train_loss,train,loss,Hybrid Muon,1875968000,4.0710159864,0.00603340315327,0.00348338693467,3
train_loss,train,loss,Hybrid Muon,1877606400,4.06266948779,0.0145004832217,0.00837185789144,3
train_loss,train,loss,Hybrid Muon,1879244800,4.07547585984,0.00152198988653,0.000878721270693,3
train_loss,train,loss,Hybrid Muon,1880883200,4.07675786376,0.0178479807369,0.0103045364829,3
train_loss,train,loss,Hybrid Muon,1882521600,4.06788727681,0.0184644794044,0.0106604721546,3
train_loss,train,loss,Hybrid Muon,1884160000,4.06782649696,0.013940090268,0.00804831486877,3
train_loss,train,loss,Hybrid Muon,1885798400,4.07009509007,0.00963204740293,0.00556106516093,3
train_loss,train,loss,Hybrid Muon,1887436800,4.06435385863,0.0119156068351,0.0068794788138,3
train_loss,train,loss,Hybrid Muon,1889075200,4.06942138791,0.00777985003823,0.00449169851383,3
train_loss,train,loss,Hybrid Muon,1890713600,4.06762274663,0.0018949926895,0.0010940745394,3
train_loss,train,loss,Hybrid Muon,1892352000,4.07253273666,0.0206322588779,0.0119120402171,3
train_loss,train,loss,Hybrid Muon,1893990400,4.06938785911,0.00674181026146,0.00389238596928,3
train_loss,train,loss,Hybrid Muon,1895628800,4.07240110099,0.0110635908652,0.00638756716425,3
train_loss,train,loss,Hybrid Muon,1897267200,4.0594328328,0.0072257818192,0.00417180707842,3
train_loss,train,loss,Hybrid Muon,1898905600,4.0598598367,0.00250406271892,0.00144572128483,3
train_loss,train,loss,Hybrid Muon,1900544000,4.06131736795,0.0148923379821,0.00859809534285,3
train_loss,train,loss,Hybrid Muon,1902182400,4.06829329769,0.00257791116977,0.00148835770781,3
train_loss,train,loss,Hybrid Muon,1903820800,4.07273369908,0.0066311409181,0.0038284909941,3
train_loss,train,loss,Hybrid Muon,1905459200,4.06400017381,0.0173860621326,0.0100378476524,3
train_loss,train,loss,Hybrid Muon,1907097600,4.06695485552,0.0121092609395,0.00699128506314,3
train_loss,train,loss,Hybrid Muon,1908736000,4.07044734935,0.00753637476243,0.0043511279978,3
train_loss,train,loss,Hybrid Muon,1910374400,4.06464624663,0.0199224188325,0.0115022138758,3
train_loss,train,loss,Hybrid Muon,1912012800,4.06307017108,0.0194836280199,0.0112488778821,3
train_loss,train,loss,Hybrid Muon,1913651200,4.06281234781,0.0158231408082,0.00913549460503,3
train_loss,train,loss,Hybrid Muon,1915289600,4.07739366114,0.0123063847243,0.00710509453333,3
train_loss,train,loss,Hybrid Muon,1916928000,4.06579136014,0.00614273474064,0.00354650955607,3
train_loss,train,loss,Hybrid Muon,1918566400,4.05433824321,0.0128796054526,0.00743604367511,3
train_loss,train,loss,Hybrid Muon,1920204800,4.06786863208,0.00703100243682,0.00405935114957,3
train_loss,train,loss,Hybrid Muon,1921843200,4.07381772975,0.00510327601688,0.00294637778209,3
train_loss,train,loss,Hybrid Muon,1923481600,4.07576320926,0.00667292469565,0.00385261486932,3
train_loss,train,loss,Hybrid Muon,1925120000,4.0689763997,0.00603039568996,0.00348165057492,3
train_loss,train,loss,Hybrid Muon,1926758400,4.06809212824,0.00658156430153,0.00379986792117,3
train_loss,train,loss,Hybrid Muon,1928396800,4.07005754729,0.00995080951274,0.00574510255083,3
train_loss,train,loss,Hybrid Muon,1930035200,4.07620470345,0.00609287348008,0.00351772214386,3
train_loss,train,loss,Hybrid Muon,1931673600,4.07245281378,0.0142366655011,0.00821954265941,3
train_loss,train,loss,Hybrid Muon,1933312000,4.06068861643,0.00837717254382,0.00483656282322,3
train_loss,train,loss,Hybrid Muon,1934950400,4.06617638191,0.0154221421942,0.00890397794731,3
train_loss,train,loss,Hybrid Muon,1936588800,4.06619236032,0.0100560949568,0.00580588913028,3
train_loss,train,loss,Hybrid Muon,1938227200,4.07081214309,0.0159179005516,0.00919020416839,3
train_loss,train,loss,Hybrid Muon,1939865600,4.0645523715,0.00676027009819,0.00390304376098,3
train_loss,train,loss,Hybrid Muon,1941504000,4.06355282803,0.00789613040858,0.00455883301695,3
train_loss,train,loss,Hybrid Muon,1943142400,4.06488257527,0.00640321647623,0.00369689875623,3
train_loss,train,loss,Hybrid Muon,1944780800,4.06722260177,0.00361646179878,0.00208796519304,3
train_loss,train,loss,Hybrid Muon,1946419200,4.06519806504,0.0261908550012,0.0151212971853,3
train_loss,train,loss,Hybrid Muon,1948057600,4.04560940941,0.0180227183063,0.0104054212657,3
train_loss,train,loss,Hybrid Muon,1949696000,4.08438443303,0.00707768340644,0.00408630241995,3
train_loss,train,loss,Hybrid Muon,1951334400,4.06101307551,0.00482941922999,0.00278826649246,3
train_loss,train,loss,Hybrid Muon,1952972800,4.06429402451,0.0167959962819,0.00969717297467,3
train_loss,train,loss,Hybrid Muon,1954611200,4.07000588795,0.015969871478,0.00922020959676,3
train_loss,train,loss,Hybrid Muon,1956249600,4.07339643478,0.0247117657877,0.0142673446297,3
train_loss,train,loss,Hybrid Muon,1957888000,4.06757811646,0.00554920468195,0.00320383481691,3
train_loss,train,loss,Hybrid Muon,1959526400,4.06941155414,0.00237215243383,0.00136956284623,3
train_loss,train,loss,Hybrid Muon,1961164800,4.06805671672,0.0121108664425,0.00699221200071,3
train_loss,train,loss,Hybrid Muon,1962803200,4.07146521231,0.0102110685798,0.00589536319326,3
train_loss,train,loss,Hybrid Muon,1964441600,4.06925091028,0.0118679018948,0.00685193635365,3
train_loss,train,loss,Hybrid Muon,1966080000,4.07283832053,0.0181325207587,0.0104688157411,3
train_loss,train,loss,Hybrid Muon,1967718400,4.05362200439,0.00650081572565,0.00375324770916,3
train_loss,train,loss,Hybrid Muon,1969356800,4.06920471112,0.0058030951813,0.00335041856506,3
train_loss,train,loss,Hybrid Muon,1970995200,4.05834077974,0.0174097875607,0.0100515455347,3
train_loss,train,loss,Hybrid Muon,1972633600,4.06109995544,0.00795020368786,0.0045900522393,3
train_loss,train,loss,Hybrid Muon,1974272000,4.07378317078,0.00888207136695,0.00512806629467,3
train_loss,train,loss,Hybrid Muon,1975910400,4.06240119616,0.00374186959099,0.00216036941563,3
train_loss,train,loss,Hybrid Muon,1977548800,4.06627422353,0.012307645106,0.00710582221505,3
train_loss,train,loss,Hybrid Muon,1979187200,4.06085462252,0.0200263172054,0.0115621996294,3
train_loss,train,loss,Hybrid Muon,1980825600,4.07814911703,0.0151757650868,0.00876173205805,3
train_loss,train,loss,Hybrid Muon,1982464000,4.07144482712,0.00975571273209,0.00563246337201,3
train_loss,train,loss,Hybrid Muon,1984102400,4.06309109171,0.0170141833616,0.00982314334388,3
train_loss,train,loss,Hybrid Muon,1985740800,4.06928302248,0.00483669710059,0.00279246837302,3
train_loss,train,loss,Hybrid Muon,1987379200,4.06260056436,0.00640222654568,0.00369632721956,3
train_loss,train,loss,Hybrid Muon,1989017600,4.07005942722,0.00748185951624,0.00431965360574,3
train_loss,train,loss,Hybrid Muon,1990656000,4.06092267195,0.0190926408277,0.0110231413214,3
train_loss,train,loss,Hybrid Muon,1992294400,4.06621123274,0.0153791758869,0.00887917133821,3
train_loss,train,loss,Hybrid Muon,1993932800,4.06777156552,0.0104296723457,0.00602157413637,3
train_loss,train,loss,Hybrid Muon,1995571200,4.06667381903,0.0120635698849,0.00696490532041,3
train_loss,train,loss,Hybrid Muon,1997209600,4.0605060031,0.0146149728534,0.00843795851114,3
train_loss,train,loss,Hybrid Muon,1998848000,4.06631025533,0.0149558363469,0.00863475614087,3
train_loss,train,loss,Hybrid Muon,2000486400,4.0638581117,0.0035255970866,0.00203550442701,3
train_loss,train,loss,Hybrid Muon,2002124800,4.06489437977,0.0132637522085,0.00765783090803,3
train_loss,train,loss,Hybrid Muon,2003763200,4.06252466838,0.0119780521572,0.00691553163734,3
train_loss,train,loss,Hybrid Muon,2005401600,4.05608961145,0.00742751511675,0.00428827785206,3
train_loss,train,loss,Hybrid Muon,2007040000,4.07076959372,0.00813427181271,0.00469632402073,3
train_loss,train,loss,Hybrid Muon,2008678400,4.06990140895,0.00686376193272,0.00396279479951,3
train_loss,train,loss,Hybrid Muon,2010316800,4.07552133401,0.011690660209,0.00674960581865,3
train_loss,train,loss,Hybrid Muon,2011955200,4.0593239965,0.0109928998964,0.00634675371436,3
train_loss,train,loss,Hybrid Muon,2013593600,4.06739114881,0.0026646509341,0.0015384369341,3
train_loss,train,loss,Hybrid Muon,2015232000,4.06501064479,0.00193652567477,0.00111805361962,3
train_loss,train,loss,Hybrid Muon,2016870400,4.0630218176,0.00497507930389,0.00287236337534,3
train_loss,train,loss,Hybrid Muon,2018508800,4.06484344681,0.0105250089819,0.00607661676893,3
train_loss,train,loss,Hybrid Muon,2020147200,4.06426405032,0.00821400630893,0.00474235875358,3
train_loss,train,loss,Hybrid Muon,2021785600,4.06398783187,0.00456463145798,0.00263539120101,3
train_loss,train,loss,Hybrid Muon,2023424000,4.0726224194,0.00595698688939,0.00343926798415,3
train_loss,train,loss,Hybrid Muon,2025062400,4.06915330072,0.016657724855,0.00961734192912,3
train_loss,train,loss,Hybrid Muon,2026700800,4.06488531172,0.0139384555895,0.0080473710867,3
train_loss,train,loss,Hybrid Muon,2028339200,4.06500369449,0.0136635307785,0.00788864317303,3
train_loss,train,loss,Hybrid Muon,2029977600,4.06358673731,0.0162028554415,0.0093547229508,3
train_loss,train,loss,Hybrid Muon,2031616000,4.07504927079,0.0139610204686,0.00806039892568,3
train_loss,train,loss,Hybrid Muon,2033254400,4.06382592281,0.0148039683964,0.00854707513873,3
train_loss,train,loss,Hybrid Muon,2034892800,4.07021894952,0.00762153628807,0.00440029602755,3
train_loss,train,loss,Hybrid Muon,2036531200,4.0569972082,0.0165843799883,0.00957499625058,3
train_loss,train,loss,Hybrid Muon,2038169600,4.05922083735,0.00917795449526,0.00529889449845,3
train_loss,train,loss,Hybrid Muon,2039808000,4.06181103905,0.0141436754584,0.00816585483322,3
train_loss,train,loss,Hybrid Muon,2041446400,4.0504169937,0.011420557235,0.0065936617939,3
train_loss,train,loss,Hybrid Muon,2043084800,4.07579129974,0.0125164989065,0.00722640401298,3
train_loss,train,loss,Hybrid Muon,2044723200,4.0668671751,0.00311962130212,0.00180111419855,3
train_loss,train,loss,Hybrid Muon,2046361600,4.06068380455,0.0109792076463,0.00633884849007,3
train_loss,train,loss,Hybrid Muon,2048000000,4.05873096784,0.00473679324308,0.00273478885398,3
train_loss,train,loss,Hybrid Muon,2049638400,4.05374719918,0.0108576337513,0.00626865776908,3
train_loss,train,loss,Hybrid Muon,2051276800,4.06350143075,0.00696721485688,0.00402252337312,3
train_loss,train,loss,Hybrid Muon,2052915200,4.06024931649,0.0119749162096,0.00691372109713,3
train_loss,train,loss,Hybrid Muon,2054553600,4.06267831127,0.00527613403878,0.00304617740757,3
train_loss,train,loss,Hybrid Muon,2056192000,4.06274222593,0.0178792254486,0.0103225756257,3
train_loss,train,loss,Hybrid Muon,2057830400,4.06845899125,0.00648062188458,0.00374158878958,3
train_loss,train,loss,Hybrid Muon,2059468800,4.05244969289,0.011681448519,0.00674428744698,3
train_loss,train,loss,Hybrid Muon,2061107200,4.06036381225,0.00666809755583,0.00384982791884,3
train_loss,train,loss,Hybrid Muon,2062745600,4.0496995606,0.00528645009418,0.00305213338493,3
train_loss,train,loss,Hybrid Muon,2064384000,4.06151137014,0.0100439923663,0.0057989016964,3
train_loss,train,loss,Hybrid Muon,2066022400,4.06561253111,0.012643377089,0.00729965716578,3
train_loss,train,loss,Hybrid Muon,2067660800,4.05931588292,0.00380489238429,0.00219675564231,3
train_loss,train,loss,Hybrid Muon,2069299200,4.06141171038,0.00986691546833,0.00569666630171,3
train_loss,train,loss,Hybrid Muon,2070937600,4.06791904827,0.00873730410501,0.00504448487702,3
train_loss,train,loss,Hybrid Muon,2072576000,4.07133960664,0.0044399761698,0.00256342143683,3
train_loss,train,loss,Hybrid Muon,2074214400,4.06590443889,0.00547963697897,0.00316366988487,3
train_loss,train,loss,Hybrid Muon,2075852800,4.06881237825,0.00609702959392,0.0035201216773,3
train_loss,train,loss,Hybrid Muon,2077491200,4.06314489365,0.0107971007341,0.00623370901532,3
train_loss,train,loss,Hybrid Muon,2079129600,4.06366115252,0.00880081844543,0.00508115489856,3
train_loss,train,loss,Hybrid Muon,2080768000,4.06092679083,0.0084896283588,0.00490148921827,3
train_loss,train,loss,Hybrid Muon,2082406400,4.0607373178,0.0114822646587,0.00662928859163,3
train_loss,train,loss,Hybrid Muon,2084044800,4.07823590974,0.0200863041003,0.0115968330793,3
train_loss,train,loss,Hybrid Muon,2085683200,4.06472893973,0.0160710365593,0.00927861728364,3
train_loss,train,loss,Hybrid Muon,2087321600,4.05374509136,0.0102849763935,0.0059380338894,3
train_loss,train,loss,Hybrid Muon,2088960000,4.07172470848,0.0198054267655,0.0114346684745,3
train_loss,train,loss,Hybrid Muon,2090598400,4.06268858691,0.00170728298406,0.000985700290427,3
train_loss,train,loss,Hybrid Muon,2092236800,4.05471225639,0.00851372126613,0.0049153992648,3
train_loss,train,loss,Hybrid Muon,2093875200,4.06030709843,0.0131722063429,0.0076049768779,3
train_loss,train,loss,Hybrid Muon,2095513600,4.06137108326,0.0122035367712,0.0070457152399,3
train_loss,train,loss,Hybrid Muon,2097152000,4.06834694366,0.012274970016,0.00708695724306,3
train_loss,train,loss,Hybrid Muon,2098790400,4.06026987592,0.0127584079977,0.00736607029193,3
train_loss,train,loss,Hybrid Muon,2100428800,4.05594421526,0.00721305976278,0.00416446199572,3
train_loss,train,loss,Hybrid Muon,2102067200,4.05793576757,0.00783852543298,0.00452557476878,3
train_loss,train,loss,Hybrid Muon,2103705600,4.06406240304,0.0116023422249,0.0066986154068,3
train_loss,train,loss,Hybrid Muon,2105344000,4.05721547047,0.00763874297802,0.00441023031463,3
train_loss,train,loss,Hybrid Muon,2106982400,4.06462952097,0.00822087875206,0.00474632656048,3
train_loss,train,loss,Hybrid Muon,2108620800,4.06806517065,0.0125760936598,0.00726081105987,3
train_loss,train,loss,Hybrid Muon,2110259200,4.05834298869,0.00999760377269,0.00577211922941,3
train_loss,train,loss,Hybrid Muon,2111897600,4.05989657263,0.010471439407,0.00604568836042,3
train_loss,train,loss,Hybrid Muon,2113536000,4.0530385834,0.0122381762606,0.00706571435843,3
train_loss,train,loss,Hybrid Muon,2115174400,4.06529587646,0.00841517920462,0.00485850597907,3
train_loss,train,loss,Hybrid Muon,2116812800,4.06573403915,0.00922854157828,0.00532810096445,3
train_loss,train,loss,Hybrid Muon,2118451200,4.057414065,0.0170600613908,0.00984963103636,3
train_loss,train,loss,Hybrid Muon,2120089600,4.05617253304,0.0214800960404,0.0124015392311,3
train_loss,train,loss,Hybrid Muon,2121728000,4.05938061893,0.0054124272351,0.00312486632116,3
train_loss,train,loss,Hybrid Muon,2123366400,4.06414811373,0.0151289074057,0.0087346787632,3
train_loss,train,loss,Hybrid Muon,2125004800,4.05560687145,0.00763883397673,0.00441028285276,3
train_loss,train,loss,Hybrid Muon,2126643200,4.05391466558,0.00661303319927,0.00381803649776,3
train_loss,train,loss,Hybrid Muon,2128281600,4.06355760872,0.0209302045427,0.0120840592269,3
train_loss,train,loss,Hybrid Muon,2129920000,4.0492724367,0.0122910096823,0.00709621774867,3
train_loss,train,loss,Hybrid Muon,2131558400,4.0660358729,0.0118385369087,0.00683498247105,3
train_loss,train,loss,Hybrid Muon,2133196800,4.05768637995,0.0140624743175,0.00811897333268,3
train_loss,train,loss,Hybrid Muon,2134835200,4.06113695343,0.00895536204444,0.00517038068705,3
train_loss,train,loss,Hybrid Muon,2136473600,4.06282895923,0.00616605415515,0.00355997302631,3
train_loss,train,loss,Hybrid Muon,2138112000,4.06751789232,0.0175847887504,0.0101525825187,3
train_loss,train,loss,Hybrid Muon,2139750400,4.06062327365,0.0145684934266,0.00841112360156,3
train_loss,train,loss,Hybrid Muon,2141388800,4.06513082246,0.0104831992091,0.00605247788534,3
train_loss,train,loss,Hybrid Muon,2143027200,4.06651099165,0.00498373683896,0.00287736180555,3
train_loss,train,loss,Hybrid Muon,2144665600,4.04561928431,0.0119997469819,0.00692805715022,3
train_loss,train,loss,Hybrid Muon,2146304000,4.05810841878,0.01051195292,0.00606907884807,3
train_loss,train,loss,Hybrid Muon,2147942400,4.05712896665,0.0102859859814,0.00593861677523,3
train_loss,train,loss,Hybrid Muon,2149580800,4.07355757495,0.0164436381609,0.00949373891863,3
train_loss,train,loss,Hybrid Muon,2151219200,4.06333727042,0.005120332188,0.00295622516708,3
train_loss,train,loss,Hybrid Muon,2152857600,4.06714715203,0.00364604595916,0.002105045616,3
train_loss,train,loss,Hybrid Muon,2154496000,4.0459606417,0.013060635785,0.00754056158626,3
train_loss,train,loss,Hybrid Muon,2156134400,4.05337081114,0.0145110369587,0.0083779510943,3
train_loss,train,loss,Hybrid Muon,2157772800,4.0480453229,0.00460380323699,0.00265800703817,3
train_loss,train,loss,Hybrid Muon,2159411200,4.0543467627,0.00912110702369,0.00526607359543,3
train_loss,train,loss,Hybrid Muon,2161049600,4.07002542635,0.00195045654018,0.00112609660851,3
train_loss,train,loss,Hybrid Muon,2162688000,4.04855629901,0.00922748105629,0.00532748867179,3
train_loss,train,loss,Hybrid Muon,2164326400,4.0625597624,0.009630945179,0.00556042879164,3
train_loss,train,loss,Hybrid Muon,2165964800,4.04787362576,0.00738779121165,0.00426534324476,3
train_loss,train,loss,Hybrid Muon,2167603200,4.058076395,0.0109704506012,0.00633379260774,3
train_loss,train,loss,Hybrid Muon,2169241600,4.06683275064,0.00322303910498,0.00186082249487,3
train_loss,train,loss,Hybrid Muon,2170880000,4.06193850815,0.0137767065165,0.00795398521586,3
train_loss,train,loss,Hybrid Muon,2172518400,4.06150932411,0.0120464016013,0.00695499320728,3
train_loss,train,loss,Hybrid Muon,2174156800,4.05469894767,0.0139703638111,0.00806579330703,3
train_loss,train,loss,Hybrid Muon,2175795200,4.06107121011,0.00585334095483,0.00337942797593,3
train_loss,train,loss,Hybrid Muon,2177433600,4.07026558558,0.00907641651923,0.00524027152065,3
train_loss,train,loss,Hybrid Muon,2179072000,4.04862791757,0.00235951757984,0.00136226810988,3
train_loss,train,loss,Hybrid Muon,2180710400,4.06120983124,0.0153031072418,0.00883525308552,3
train_loss,train,loss,Hybrid Muon,2182348800,4.0479903088,0.00969267851734,0.00559607055115,3
train_loss,train,loss,Hybrid Muon,2183987200,4.05806913118,0.0083533738604,0.00482282264695,3
train_loss,train,loss,Hybrid Muon,2185625600,4.05459963262,0.0121673565405,0.00702482657397,3
train_loss,train,loss,Hybrid Muon,2187264000,4.05819814563,0.00926815080706,0.00535096936335,3
train_loss,train,loss,Hybrid Muon,2188902400,4.05774638315,0.00933862616846,0.00539165833222,3
train_loss,train,loss,Hybrid Muon,2190540800,4.06487869044,0.00863899340272,0.00498772516659,3
train_loss,train,loss,Hybrid Muon,2192179200,4.04513858577,0.00656204199337,0.00378859671131,3
train_loss,train,loss,Hybrid Muon,2193817600,4.052990822,0.0171785796844,0.00991805760511,3
train_loss,train,loss,Hybrid Muon,2195456000,4.06541322966,0.00348869529651,0.00201419916856,3
train_loss,train,loss,Hybrid Muon,2197094400,4.05449893792,0.00784360550609,0.00452850775036,3
train_loss,train,loss,Hybrid Muon,2198732800,4.04834966143,0.0122641941216,0.00708073577749,3
train_loss,train,loss,Hybrid Muon,2200371200,4.06283771932,0.00626922480616,0.00361953862945,3
train_loss,train,loss,Hybrid Muon,2202009600,4.05320829093,0.0133529370798,0.00770932181752,3
train_loss,train,loss,Hybrid Muon,2203648000,4.06358831724,0.00462397184834,0.00266965139136,3
train_loss,train,loss,Hybrid Muon,2205286400,4.06073413412,0.0112627020475,0.00650252405895,3
train_loss,train,loss,Hybrid Muon,2206924800,4.05649636706,0.00726662259995,0.00419538651418,3
train_loss,train,loss,Hybrid Muon,2208563200,4.06046215792,0.0207752337406,0.0119945867926,3
train_loss,train,loss,Hybrid Muon,2210201600,4.05318361719,0.00683372947523,0.00394545555209,3
train_loss,train,loss,Hybrid Muon,2211840000,4.06970576008,0.00550072153525,0.00317584305912,3
train_loss,train,loss,Hybrid Muon,2213478400,4.05863121708,0.00421360293166,0.00243272478685,3
train_loss,train,loss,Hybrid Muon,2215116800,4.05590716938,0.0185866784568,0.0107310238103,3
train_loss,train,loss,Hybrid Muon,2216755200,4.07748054842,0.0097693788778,0.00564035352492,3
train_loss,train,loss,Hybrid Muon,2218393600,4.06104047517,0.0176659328407,0.0101994310811,3
train_loss,train,loss,Hybrid Muon,2220032000,4.0571476684,0.0118907968086,0.00686515473834,3
train_loss,train,loss,Hybrid Muon,2221670400,4.0606770136,0.0119525642716,0.00690081619973,3
train_loss,train,loss,Hybrid Muon,2223308800,4.06036990126,0.0124369807885,0.00718049420614,3
train_loss,train,loss,Hybrid Muon,2224947200,4.05495828688,0.00758595546269,0.00437975342844,3
train_loss,train,loss,Hybrid Muon,2226585600,4.05554527779,0.00373612809598,0.00215705456194,3
train_loss,train,loss,Hybrid Muon,2228224000,4.06213214854,0.00996159135228,0.0057513274488,3
train_loss,train,loss,Hybrid Muon,2229862400,4.07186311165,0.00681004091458,0.00393177895522,3
train_loss,train,loss,Hybrid Muon,2231500800,4.06142760873,0.00999529584378,0.00577078674604,3
train_loss,train,loss,Hybrid Muon,2233139200,4.05409454862,0.0107916848576,0.00623058215753,3
train_loss,train,loss,Hybrid Muon,2234777600,4.05437036633,0.00977376287137,0.00564288462478,3
train_loss,train,loss,Hybrid Muon,2236416000,4.05125817597,0.01322065533,0.00763294891363,3
train_loss,train,loss,Hybrid Muon,2238054400,4.06130195876,0.0119360992891,0.00689131013765,3
train_loss,train,loss,Hybrid Muon,2239692800,4.06469599446,0.00400454190355,0.002312023346,3
train_loss,train,loss,Hybrid Muon,2241331200,4.06842090329,0.0141970878753,0.0081966925065,3
train_loss,train,loss,Hybrid Muon,2242969600,4.05790504734,0.0116305809194,0.00671491902463,3
train_loss,train,loss,Hybrid Muon,2244608000,4.05392724792,0.0183853468975,0.0106147849804,3
train_loss,train,loss,Hybrid Muon,2246246400,4.05727468769,8.55859751941e-05,4.94130858172e-05,3
train_loss,train,loss,Hybrid Muon,2247884800,4.05628595591,0.00637257436479,0.00367920752494,3
train_loss,train,loss,Hybrid Muon,2249523200,4.05999605079,0.00491602987614,0.00283827117233,3
train_loss,train,loss,Hybrid Muon,2251161600,4.04227720002,0.0104084786653,0.00600933795925,3
train_loss,train,loss,Hybrid Muon,2252800000,4.04812150498,0.0140342948883,0.00810270393166,3
train_loss,train,loss,Hybrid Muon,2254438400,4.06322636227,0.0108784149392,0.00628065579351,3
train_loss,train,loss,Hybrid Muon,2256076800,4.06638753374,0.00252000676239,0.00145492658262,3
train_loss,train,loss,Hybrid Muon,2257715200,4.06843806485,0.00597497652596,0.00344965430566,3
train_loss,train,loss,Hybrid Muon,2259353600,4.05510436177,0.0210734490573,0.012166761486,3
train_loss,train,loss,Hybrid Muon,2260992000,4.06114003082,0.00927940860708,0.00535746905722,3
train_loss,train,loss,Hybrid Muon,2262630400,4.05812581162,0.00943373936602,0.00544657196243,3
train_loss,train,loss,Hybrid Muon,2264268800,4.05537029048,0.0144127422446,0.00832120061468,3
train_loss,train,loss,Hybrid Muon,2265907200,4.06359595299,0.00978324229725,0.00564835757387,3
train_loss,train,loss,Hybrid Muon,2267545600,4.05470245322,0.00580664187736,0.00335246625098,3
train_loss,train,loss,Hybrid Muon,2269184000,4.06122120579,0.00428811395199,0.0024757437445,3
train_loss,train,loss,Hybrid Muon,2270822400,4.06110019207,0.00700410808644,0.00404382368914,3
train_loss,train,loss,Hybrid Muon,2272460800,4.05753454864,0.00371780496855,0.00214647569939,3
train_loss,train,loss,Hybrid Muon,2274099200,4.04794065615,0.00870232109131,0.00502428742464,3
train_loss,train,loss,Hybrid Muon,2275737600,4.06179061353,0.00701261446631,0.00404873484985,3
train_loss,train,loss,Hybrid Muon,2277376000,4.05736745516,0.00599534957113,0.00346141668878,3
train_loss,train,loss,Hybrid Muon,2279014400,4.06282037814,0.0209471122942,0.0120938209218,3
train_loss,train,loss,Hybrid Muon,2280652800,4.0543877852,0.00725563093663,0.0041890404744,3
train_loss,train,loss,Hybrid Muon,2282291200,4.05670705001,0.00527868736294,0.00304765156996,3
train_loss,train,loss,Hybrid Muon,2283929600,4.06146014651,0.00697403706784,0.00402646217846,3
train_loss,train,loss,Hybrid Muon,2285568000,4.05005095522,0.00771353943005,0.00445341406635,3
train_loss,train,loss,Hybrid Muon,2287206400,4.06714165449,0.0165119021994,0.00953315117963,3
train_loss,train,loss,Hybrid Muon,2288844800,4.06009848475,0.00274215420114,0.00158318346619,3
train_loss,train,loss,Hybrid Muon,2290483200,4.06499651313,0.0113892581512,0.00657559125945,3
train_loss,train,loss,Hybrid Muon,2292121600,4.0597534883,0.0041797632525,0.00241318743898,3
train_loss,train,loss,Hybrid Muon,2293760000,4.05307640036,0.000500009235708,0.000288680466833,3
train_loss,train,loss,Hybrid Muon,2295398400,4.05743187428,0.0131830244975,0.00761122274239,3
train_loss,train,loss,Hybrid Muon,2297036800,4.05730988503,0.00374912557471,0.00216455865979,3
train_loss,train,loss,Hybrid Muon,2298675200,4.05489398658,0.011948056541,0.00689821366024,3
train_loss,train,loss,Hybrid Muon,2300313600,4.06000579139,0.0117268553861,0.00677050311394,3
train_loss,train,loss,Hybrid Muon,2301952000,4.06294837455,0.00903087864275,0.00521398021541,3
train_loss,train,loss,Hybrid Muon,2303590400,4.05497365077,0.0178195955506,0.010288148288,3
train_loss,train,loss,Hybrid Muon,2305228800,4.05543822726,0.00929541888994,0.00536671259834,3
train_loss,train,loss,Hybrid Muon,2306867200,4.06134477556,0.0106461131967,0.00614653631994,3
train_loss,train,loss,Hybrid Muon,2308505600,4.06442091862,0.00940010515408,0.00542715324112,3
train_loss,train,loss,Hybrid Muon,2310144000,4.05650498291,0.017798047882,0.0102757077357,3
train_loss,train,loss,Hybrid Muon,2311782400,4.05944794397,0.0155044032393,0.00895147138385,3
train_loss,train,loss,Hybrid Muon,2313420800,4.05166854898,0.0191844635474,0.0110761551934,3
train_loss,train,loss,Hybrid Muon,2315059200,4.0603774641,0.0134366434394,0.00775764970672,3
train_loss,train,loss,Hybrid Muon,2316697600,4.0514476337,0.0103958582968,0.00600205158614,3
train_loss,train,loss,Hybrid Muon,2318336000,4.06653431813,0.0122614611536,0.00707915789767,3
train_loss,train,loss,Hybrid Muon,2319974400,4.05562498808,0.0130928832209,0.00755917965205,3
train_loss,train,loss,Hybrid Muon,2321612800,4.05252168695,0.00822708744874,0.00474991115318,3
train_loss,train,loss,Hybrid Muon,2323251200,4.06197028776,0.0013523058762,0.000780754161653,3
train_loss,train,loss,Hybrid Muon,2324889600,4.05492644171,0.0199389660347,0.0115117674075,3
train_loss,train,loss,Hybrid Muon,2326528000,4.05971949915,0.00746083438984,0.00430751474335,3
train_loss,train,loss,Hybrid Muon,2328166400,4.06164444546,0.0158976225551,0.00917849666167,3
train_loss,train,loss,Hybrid Muon,2329804800,4.05175342202,0.018833049341,0.0108732661067,3
train_loss,train,loss,Hybrid Muon,2331443200,4.0422858127,0.0140708973701,0.00812383638438,3
train_loss,train,loss,Hybrid Muon,2333081600,4.04412179013,0.00360874700038,0.00208351105211,3
train_loss,train,loss,Hybrid Muon,2334720000,4.06469894707,0.00571775470506,0.00330114721813,3
train_loss,train,loss,Hybrid Muon,2336358400,4.04792253375,0.0069454694554,0.00400996865972,3
train_loss,train,loss,Hybrid Muon,2337996800,4.06441035986,0.00302106926912,0.00174421515577,3
train_loss,train,loss,Hybrid Muon,2339635200,4.05386664053,0.00181188336537,0.00104609134873,3
train_loss,train,loss,Hybrid Muon,2341273600,4.06196462452,0.00810111017232,0.00467717813872,3
train_loss,train,loss,Hybrid Muon,2342912000,4.05978936176,0.00560923020996,0.00323849057167,3
train_loss,train,loss,Hybrid Muon,2344550400,4.05646413366,0.0141613675802,0.0081760693845,3
train_loss,train,loss,Hybrid Muon,2346188800,4.05381039619,0.00439671743131,0.00253844599252,3
train_loss,train,loss,Hybrid Muon,2347827200,4.05649259746,0.017335897047,0.0100088848267,3
train_loss,train,loss,Hybrid Muon,2349465600,4.0508886232,0.00118411138214,0.000683647025232,3
train_loss,train,loss,Hybrid Muon,2351104000,4.06481013318,0.00215441132234,0.0012438499569,3
train_loss,train,loss,Hybrid Muon,2352742400,4.05010842204,0.00856923201023,0.00494744840785,3
train_loss,train,loss,Hybrid Muon,2354380800,4.05924627483,0.00828942368327,0.00478590099496,3
train_loss,train,loss,Hybrid Muon,2356019200,4.0583076338,0.0135489742813,0.00782250394853,3
train_loss,train,loss,Hybrid Muon,2357657600,4.05636588077,0.00887672697745,0.00512498070995,3
train_loss,train,loss,Hybrid Muon,2359296000,4.05586958071,0.00288430605963,0.00166525487995,3
train_loss,train,loss,Hybrid Muon,2360934400,4.05178873479,0.023280856461,0.0134412087448,3
train_loss,train,loss,Hybrid Muon,2362572800,4.07026063919,0.0102844942807,0.00593775554142,3
train_loss,train,loss,Hybrid Muon,2364211200,4.05596511344,0.0160863653537,0.00928746736723,3
train_loss,train,loss,Hybrid Muon,2365849600,4.05203907708,0.00517864998076,0.00298989496043,3
train_loss,train,loss,Hybrid Muon,2367488000,4.06041491906,0.0105522258619,0.00609233044194,3
train_loss,train,loss,Hybrid Muon,2369126400,4.06523803671,0.00920401831226,0.00531394245021,3
train_loss,train,loss,Hybrid Muon,2370764800,4.0593536365,0.00805829968329,0.00465246149136,3
train_loss,train,loss,Hybrid Muon,2372403200,4.06056464016,0.0156173429528,0.0090166771578,3
train_loss,train,loss,Hybrid Muon,2374041600,4.0582984666,0.00530075597629,0.00306039288982,3
train_loss,train,loss,Hybrid Muon,2375680000,4.05465155522,0.00552915257203,0.00319225772585,3
train_loss,train,loss,Hybrid Muon,2377318400,4.04156887849,0.00958046875734,0.00553128621602,3
train_loss,train,loss,Hybrid Muon,2378956800,4.06997895042,0.0106727058066,0.00616188957042,3
train_loss,train,loss,Hybrid Muon,2380595200,4.06257087489,0.00796816680235,0.00460042324828,3
train_loss,train,loss,Hybrid Muon,2382233600,4.05616725504,0.0065237529423,0.00376649051736,3
train_loss,train,loss,Hybrid Muon,2383872000,4.05599822223,0.00950644303031,0.00548854744258,3
train_loss,train,loss,Hybrid Muon,2385510400,4.0621185418,0.00920818150906,0.005316346073,3
train_loss,train,loss,Hybrid Muon,2387148800,4.05872136533,0.00795221230545,0.0045912119152,3
train_loss,train,loss,Hybrid Muon,2388787200,4.0565302374,0.00526257111664,0.00303834685082,3
train_loss,train,loss,Hybrid Muon,2390425600,4.06471157372,0.00617499937884,0.00356513755362,3
train_loss,train,loss,Hybrid Muon,2392064000,4.0549884065,0.00550825717589,0.00318019376326,3
train_loss,train,loss,Hybrid Muon,2393702400,4.04980668128,0.00536219053314,0.00309586214775,3
train_loss,train,loss,Hybrid Muon,2395340800,4.049025563,0.014887887246,0.00859552570912,3
train_loss,train,loss,Hybrid Muon,2396979200,4.0482771643,0.0127195505834,0.00734363595327,3
train_loss,train,loss,Hybrid Muon,2398617600,4.04625509183,0.00362794940054,0.00209459756301,3
train_loss,train,loss,Hybrid Muon,2400256000,4.06102991919,0.00988965781451,0.0057097966014,3
train_loss,train,loss,Hybrid Muon,2401894400,4.04449288587,0.0162859710779,0.00940270978585,3
train_loss,train,loss,Hybrid Muon,2403532800,4.06096289496,0.00684253738461,0.00395054080095,3
train_loss,train,loss,Hybrid Muon,2405171200,4.0502370737,0.0117851755484,0.0068041742753,3
train_loss,train,loss,Hybrid Muon,2406809600,4.05509063284,0.0144294315439,0.00833083618613,3
train_loss,train,loss,Hybrid Muon,2408448000,4.05093972226,0.00431332354125,0.00249029850764,3
train_loss,train,loss,Hybrid Muon,2410086400,4.06375675579,0.023170434575,0.0133774566391,3
train_loss,train,loss,Hybrid Muon,2411724800,4.0525096188,0.00351765026412,0.0020309163269,3
train_loss,train,loss,Hybrid Muon,2413363200,4.05585603495,0.00325345569135,0.0018783835192,3
train_loss,train,loss,Hybrid Muon,2415001600,4.05159977734,0.00787142776763,0.00454457094055,3
train_loss,train,loss,Hybrid Muon,2416640000,4.06363589784,0.014378278411,0.00830130291108,3
train_loss,train,loss,Hybrid Muon,2418278400,4.04988157948,0.0111738626416,0.00645123260403,3
train_loss,train,loss,Hybrid Muon,2419916800,4.05310803731,0.00530687967051,0.00306392840633,3
train_loss,train,loss,Hybrid Muon,2421555200,4.0406853358,0.0131983320275,0.00762006054894,3
train_loss,train,loss,Hybrid Muon,2423193600,4.05904854715,0.00532307724038,0.00307328007765,3
train_loss,train,loss,Hybrid Muon,2424832000,4.04462635239,0.00573920546568,0.00331353182054,3
train_loss,train,loss,Hybrid Muon,2426470400,4.06091588279,0.0184891995768,0.0106747443528,3
train_loss,train,loss,Hybrid Muon,2428108800,4.04946538071,0.0155932709188,0.00900277916251,3
train_loss,train,loss,Hybrid Muon,2429747200,4.06760475655,0.0107319870013,0.00619611558416,3
train_loss,train,loss,Hybrid Muon,2431385600,4.04339551667,0.00710132802765,0.00409995364837,3
train_loss,train,loss,Hybrid Muon,2433024000,4.04818120996,0.01383095147,0.00798530355438,3
train_loss,train,loss,Hybrid Muon,2434662400,4.06271248559,0.00651356762341,0.00376061002076,3
train_loss,train,loss,Hybrid Muon,2436300800,4.05762077689,0.00226318393923,0.00130664985654,3
train_loss,train,loss,Hybrid Muon,2437939200,4.06645271401,0.00590367113459,0.00340848611876,3
train_loss,train,loss,Hybrid Muon,2439577600,4.05010651986,0.00673517665658,0.00388855605572,3
train_loss,train,loss,Hybrid Muon,2441216000,4.05098616878,0.00638174688303,0.00368450328082,3
train_loss,train,loss,Hybrid Muon,2442854400,4.06262515883,0.00490188371422,0.00283010388194,3
train_loss,train,loss,Hybrid Muon,2444492800,4.04854155302,0.012974686774,0.00749093890164,3
train_loss,train,loss,Hybrid Muon,2446131200,4.0582611831,0.0119783255641,0.00691568948886,3
train_loss,train,loss,Hybrid Muon,2447769600,4.04399469117,0.0094165239043,0.00543663261098,3
train_loss,train,loss,Hybrid Muon,2449408000,4.0613915807,0.0108955991207,0.00629057708534,3
train_loss,train,loss,Hybrid Muon,2451046400,4.04255564233,0.00964523454732,0.0055686787623,3
train_loss,train,loss,Hybrid Muon,2452684800,4.06403151214,0.00129967979158,0.000750370477532,3
train_loss,train,loss,Hybrid Muon,2454323200,4.06354648968,0.0189864530488,0.0109618337787,3
train_loss,train,loss,Hybrid Muon,2455961600,4.04820971727,0.00764647074308,0.00441469194187,3
train_loss,train,loss,Hybrid Muon,2457600000,4.06309305251,0.00263926869161,0.00152378248957,3
train_loss,train,loss,Hybrid Muon,2459238400,4.04894117991,0.0128667100184,0.00742859849273,3
train_loss,train,loss,Hybrid Muon,2460876800,4.05856765727,0.0142339948562,0.00821800076186,3
train_loss,train,loss,Hybrid Muon,2462515200,4.05496738017,0.00599368740723,0.003460457038,3
train_loss,train,loss,Hybrid Muon,2464153600,4.04578414321,0.00684101545931,0.00394966211696,3
train_loss,train,loss,Hybrid Muon,2465792000,4.05587203105,0.0141044827147,0.0081432268921,3
train_loss,train,loss,Hybrid Muon,2467430400,4.05520573874,0.0081375324263,0.00469820653686,3
train_loss,train,loss,Hybrid Muon,2469068800,4.04850029131,0.00937579446247,0.00541311745677,3
train_loss,train,loss,Hybrid Muon,2470707200,4.05391135911,0.00694816374043,0.00401152420591,3
train_loss,train,loss,Hybrid Muon,2472345600,4.06614966253,0.0114454370495,0.00660802616154,3
train_loss,train,loss,Hybrid Muon,2473984000,4.06359945019,0.0015469877646,0.000893153802323,3
train_loss,train,loss,Hybrid Muon,2475622400,4.06686673562,0.0183575540887,0.0105987387948,3
train_loss,train,loss,Hybrid Muon,2477260800,4.05228597005,0.0133944074384,0.00773326474017,3
train_loss,train,loss,Hybrid Muon,2478899200,4.05762836854,0.0114446109392,0.00660754920654,3
train_loss,train,loss,Hybrid Muon,2480537600,4.05536106666,0.00837139265255,0.00483322580144,3
train_loss,train,loss,Hybrid Muon,2482176000,4.06728175302,0.00818298243555,0.00472444711194,3
train_loss,train,loss,Hybrid Muon,2483814400,4.06422167281,0.0112071406911,0.00647044569486,3
train_loss,train,loss,Hybrid Muon,2485452800,4.04956866682,0.0124348001893,0.0071792352366,3
train_loss,train,loss,Hybrid Muon,2487091200,4.05397660494,0.00591008899891,0.00341219147445,3
train_loss,train,loss,Hybrid Muon,2488729600,4.05068677823,0.0117012848232,0.00675573994252,3
train_loss,train,loss,Hybrid Muon,2490368000,4.0584959054,0.00742210175172,0.00428515244431,3
train_loss,train,loss,Hybrid Muon,2492006400,4.05786727746,0.0109241332859,0.0063070512933,3
train_loss,train,loss,Hybrid Muon,2493644800,4.06876326084,0.0157785010684,0.00910972183927,3
train_loss,train,loss,Hybrid Muon,2495283200,4.05054113348,0.014542212809,0.00839595047991,3
train_loss,train,loss,Hybrid Muon,2496921600,4.04944764952,0.0101475916667,0.00585871478039,3
train_loss,train,loss,Hybrid Muon,2498560000,4.05697926005,0.0161530153179,0.009325947742,3
train_loss,train,loss,SCION-style Sign,50790400,4.28445633809,0.00408073853584,0.00235601549216,3
train_loss,train,loss,SCION-style Sign,52428800,4.27384913921,0.0133289481663,0.00769547181184,3
train_loss,train,loss,SCION-style Sign,54067200,4.25565547983,0.00525056047212,0.00303141250198,3
train_loss,train,loss,SCION-style Sign,55705600,4.25002551993,0.00507016625141,0.00292726185009,3
train_loss,train,loss,SCION-style Sign,57344000,4.25329969366,0.00689442328997,0.00398049714237,3
train_loss,train,loss,SCION-style Sign,58982400,4.23176207622,0.00861556751852,0.00497420022604,3
train_loss,train,loss,SCION-style Sign,60620800,4.21850350777,0.00841097640484,0.00485607949148,3
train_loss,train,loss,SCION-style Sign,62259200,4.20539908767,0.00562551319107,0.00324789155519,3
train_loss,train,loss,SCION-style Sign,63897600,4.20835759481,0.0053841734522,0.00310855399199,3
train_loss,train,loss,SCION-style Sign,65536000,4.18926364978,0.011658053228,0.00673078016943,3
train_loss,train,loss,SCION-style Sign,67174400,4.18700806002,0.0139921939783,0.00807839695992,3
train_loss,train,loss,SCION-style Sign,68812800,4.18046186149,0.0206747263126,0.011936558802,3
train_loss,train,loss,SCION-style Sign,70451200,4.17086432954,0.0219267303258,0.012659403656,3
train_loss,train,loss,SCION-style Sign,72089600,4.17332431277,0.0136049575586,0.00785482590874,3
train_loss,train,loss,SCION-style Sign,73728000,4.15540038645,0.00574686516214,0.00331795414836,3
train_loss,train,loss,SCION-style Sign,75366400,4.1524315685,0.00523626174659,0.00302315712894,3
train_loss,train,loss,SCION-style Sign,77004800,4.14558476686,0.00560592508422,0.00323658235643,3
train_loss,train,loss,SCION-style Sign,78643200,4.13195302924,0.0050046711477,0.00288944823433,3
train_loss,train,loss,SCION-style Sign,80281600,4.13770137012,0.0179802193137,0.0103808844609,3
train_loss,train,loss,SCION-style Sign,81920000,4.12588102996,0.0257371784422,0.0148593669018,3
train_loss,train,loss,SCION-style Sign,83558400,4.12137105982,0.00719210064164,0.00415236124149,3
train_loss,train,loss,SCION-style Sign,85196800,4.11580994368,0.0119184916158,0.00688114434271,3
train_loss,train,loss,SCION-style Sign,86835200,4.11583569626,0.00608786144032,0.00351482844136,3
train_loss,train,loss,SCION-style Sign,88473600,4.11565925539,0.00873807843768,0.0050449319382,3
train_loss,train,loss,SCION-style Sign,90112000,4.10171152254,0.00790881617379,0.00456615714691,3
train_loss,train,loss,SCION-style Sign,91750400,4.09504827499,0.00560277324036,0.00323476263853,3
train_loss,train,loss,SCION-style Sign,93388800,4.10266466121,0.00528828382266,0.00305319208857,3
train_loss,train,loss,SCION-style Sign,95027200,4.08985362053,0.00716878264119,0.00413889858766,3
train_loss,train,loss,SCION-style Sign,96665600,4.09431802829,0.00861254643595,0.0049724560032,3
train_loss,train,loss,SCION-style Sign,98304000,4.07751493633,0.012253808019,0.00707473935838,3
train_loss,train,loss,SCION-style Sign,99942400,4.08481620848,0.0101237869093,0.00584497109728,3
train_loss,train,loss,SCION-style Sign,101580800,4.0689558665,0.0166340811638,0.00960369123767,3
train_loss,train,loss,SCION-style Sign,103219200,4.07193782508,0.0158659764116,0.0091602257522,3
train_loss,train,loss,SCION-style Sign,104857600,4.0742572999,0.0032825451714,0.00189517833833,3
train_loss,train,loss,SCION-style Sign,106496000,4.07925792535,0.0166396779063,0.00960692251845,3
train_loss,train,loss,SCION-style Sign,108134400,4.05697481573,0.0132026648509,0.0076225621057,3
train_loss,train,loss,SCION-style Sign,109772800,4.05650953372,0.00797905551361,0.00460670984866,3
train_loss,train,loss,SCION-style Sign,111411200,4.06050590217,0.0161907311028,0.00934772296057,3
train_loss,train,loss,SCION-style Sign,113049600,4.05764212688,0.0100961567421,0.00582901881284,3
train_loss,train,loss,SCION-style Sign,114688000,4.04870807608,0.00486549987256,0.00280909766116,3
train_loss,train,loss,SCION-style Sign,116326400,4.0451459533,0.00904358969513,0.00522131894492,3
train_loss,train,loss,SCION-style Sign,117964800,4.0375797983,0.0033688726264,0.00194501951772,3
train_loss,train,loss,SCION-style Sign,119603200,4.03644083997,0.0110827590241,0.00639863390593,3
train_loss,train,loss,SCION-style Sign,121241600,4.04276028216,0.00491177907251,0.00283581696972,3
train_loss,train,loss,SCION-style Sign,122880000,4.03011498749,0.0153239308769,0.00884727561681,3
train_loss,train,loss,SCION-style Sign,124518400,4.0245726039,0.0181063990766,0.0104537343809,3
train_loss,train,loss,SCION-style Sign,126156800,4.02287939827,0.0135379011219,0.00781611085698,3
train_loss,train,loss,SCION-style Sign,127795200,4.01989680588,0.00365113012218,0.00210798095889,3
train_loss,train,loss,SCION-style Sign,129433600,4.01425701181,0.00976986740104,0.00564063557394,3
train_loss,train,loss,SCION-style Sign,131072000,4.02185399493,0.00634157834971,0.00366131196729,3
train_loss,train,loss,SCION-style Sign,132710400,4.01271327992,0.0117489078715,0.00678323512231,3
train_loss,train,loss,SCION-style Sign,134348800,4.01744706432,0.0284487421827,0.0164248889573,3
train_loss,train,loss,SCION-style Sign,135987200,4.00356540501,0.0117513643438,0.00678465336723,3
train_loss,train,loss,SCION-style Sign,137625600,4.00628254155,0.0141523350757,0.00817085446562,3
train_loss,train,loss,SCION-style Sign,139264000,4.00248327057,0.0148822699661,0.00859228257105,3
train_loss,train,loss,SCION-style Sign,140902400,4.0007005012,0.00507957025862,0.00293269125618,3
train_loss,train,loss,SCION-style Sign,142540800,3.99102344473,0.016903758193,0.00975938934304,3
train_loss,train,loss,SCION-style Sign,144179200,3.99668178519,0.011797082277,0.00681104862828,3
train_loss,train,loss,SCION-style Sign,145817600,4.00165917913,0.0120967351436,0.00698405329145,3
train_loss,train,loss,SCION-style Sign,147456000,4.00296676517,0.00548157248219,0.00316478734817,3
train_loss,train,loss,SCION-style Sign,149094400,3.99565016528,0.00953068275633,0.00550254225493,3
train_loss,train,loss,SCION-style Sign,150732800,3.98337835153,0.0143334463107,0.00827541908592,3
train_loss,train,loss,SCION-style Sign,152371200,3.98035126328,0.00660701878048,0.00381456407145,3
train_loss,train,loss,SCION-style Sign,154009600,3.9871668599,0.00949234887979,0.00548041018099,3
train_loss,train,loss,SCION-style Sign,155648000,3.99534482718,0.00656110717735,0.00378805699502,3
train_loss,train,loss,SCION-style Sign,157286400,3.98389481028,0.006288232767,0.00363051288075,3
train_loss,train,loss,SCION-style Sign,158924800,3.9775003467,0.0120584185198,0.00696193117842,3
train_loss,train,loss,SCION-style Sign,160563200,3.97773910979,0.000990938114287,0.000572118387034,3
train_loss,train,loss,SCION-style Sign,162201600,3.9778254654,0.00509230376415,0.00294004294903,3
train_loss,train,loss,SCION-style Sign,163840000,3.97367359499,0.00379710965222,0.00219226227985,3
train_loss,train,loss,SCION-style Sign,165478400,3.97066722771,0.00293169251101,0.00169261346041,3
train_loss,train,loss,SCION-style Sign,167116800,3.96494312425,0.00850936285635,0.00491288293575,3
train_loss,train,loss,SCION-style Sign,168755200,3.97266726514,0.0114410621863,0.00660550033307,3
train_loss,train,loss,SCION-style Sign,170393600,3.96353705804,0.00966810978882,0.00558188578913,3
train_loss,train,loss,SCION-style Sign,172032000,3.97036072373,0.00566565690987,0.00327106854205,3
train_loss,train,loss,SCION-style Sign,173670400,3.96895431678,0.00581784365395,0.00335893359971,3
train_loss,train,loss,SCION-style Sign,175308800,3.9573304528,0.00542706374615,0.00313331671475,3
train_loss,train,loss,SCION-style Sign,176947200,3.96172905445,0.0153869111159,0.00888363727477,3
train_loss,train,loss,SCION-style Sign,178585600,3.9535626632,0.0134560154173,0.00776883412341,3
train_loss,train,loss,SCION-style Sign,180224000,3.95101381958,0.0118662608736,0.00685098890964,3
train_loss,train,loss,SCION-style Sign,181862400,3.94872814814,0.0180449560922,0.0104182602574,3
train_loss,train,loss,SCION-style Sign,183500800,3.95659355064,0.0112119259031,0.0064732084383,3
train_loss,train,loss,SCION-style Sign,185139200,3.94531141718,0.0126914638472,0.00732742006859,3
train_loss,train,loss,SCION-style Sign,186777600,3.95103279968,0.0014751155314,0.000851658349137,3
train_loss,train,loss,SCION-style Sign,188416000,3.94743490517,0.0116528886546,0.00672779840156,3
train_loss,train,loss,SCION-style Sign,190054400,3.94949036996,0.00923381963144,0.00533114824986,3
train_loss,train,loss,SCION-style Sign,191692800,3.95284927686,0.0114397931199,0.00660476763727,3
train_loss,train,loss,SCION-style Sign,193331200,3.94630305767,0.00849851410349,0.00490661940536,3
train_loss,train,loss,SCION-style Sign,194969600,3.94396836698,0.0069848144787,0.00403268451952,3
train_loss,train,loss,SCION-style Sign,196608000,3.94646814962,0.0188234329061,0.0108677140554,3
train_loss,train,loss,SCION-style Sign,198246400,3.93881645481,0.00250384283764,0.00144559433632,3
train_loss,train,loss,SCION-style Sign,199884800,3.93444015503,0.0116289182668,0.00671395909174,3
train_loss,train,loss,SCION-style Sign,201523200,3.93675325096,0.00801323916013,0.00462644578618,3
train_loss,train,loss,SCION-style Sign,203161600,3.93285399437,0.00659749696056,0.00380906664616,3
train_loss,train,loss,SCION-style Sign,204800000,3.93297285835,0.0175030284114,0.010105378165,3
train_loss,train,loss,SCION-style Sign,206438400,3.92592298667,0.00893565957873,0.00515900546317,3
train_loss,train,loss,SCION-style Sign,208076800,3.92722853859,0.0134026378236,0.00773801655531,3
train_loss,train,loss,SCION-style Sign,209715200,3.93284099936,0.00779355179201,0.00449960922506,3
train_loss,train,loss,SCION-style Sign,211353600,3.92339769602,0.00615771981125,0.00355516119062,3
train_loss,train,loss,SCION-style Sign,212992000,3.92018001616,0.0039386740181,0.0022739945046,3
train_loss,train,loss,SCION-style Sign,214630400,3.92557786524,0.0116763972042,0.00674137106898,3
train_loss,train,loss,SCION-style Sign,216268800,3.92897129258,0.00460830776319,0.00266060772759,3
train_loss,train,loss,SCION-style Sign,217907200,3.92842537443,0.0139666369912,0.00806364162656,3
train_loss,train,loss,SCION-style Sign,219545600,3.92029799541,0.0107670791806,0.00621637606328,3
train_loss,train,loss,SCION-style Sign,221184000,3.91825032512,0.012909412481,0.00745325277097,3
train_loss,train,loss,SCION-style Sign,222822400,3.90935760538,0.00336452608837,0.00194251004281,3
train_loss,train,loss,SCION-style Sign,224460800,3.92116127412,0.0168234391664,0.00971301713144,3
train_loss,train,loss,SCION-style Sign,226099200,3.92291880369,0.0250424281349,0.0144582526249,3
train_loss,train,loss,SCION-style Sign,227737600,3.92945660035,0.00605607981944,0.00349647931399,3
train_loss,train,loss,SCION-style Sign,229376000,3.92069387019,0.00830326259651,0.00479389089525,3
train_loss,train,loss,SCION-style Sign,231014400,3.90806403418,0.00642945561666,0.00371204793102,3
train_loss,train,loss,SCION-style Sign,232652800,3.90541596174,0.0130159783933,0.00751477862916,3
train_loss,train,loss,SCION-style Sign,234291200,3.90912542721,0.0150568967221,0.00869310337567,3
train_loss,train,loss,SCION-style Sign,235929600,3.90883101722,0.0102073710906,0.00589322844689,3
train_loss,train,loss,SCION-style Sign,237568000,3.92150348047,0.00982084130937,0.00567006537364,3
train_loss,train,loss,SCION-style Sign,239206400,3.9163427343,0.00565161549551,0.00326296172769,3
train_loss,train,loss,SCION-style Sign,240844800,3.90276296099,0.0170977241823,0.00987137565918,3
train_loss,train,loss,SCION-style Sign,242483200,3.90768446088,0.00152282839133,0.000879205381666,3
train_loss,train,loss,SCION-style Sign,244121600,3.90074301243,0.00687134576707,0.00396717332831,3
train_loss,train,loss,SCION-style Sign,245760000,3.89198405484,0.0187164805193,0.0108059650661,3
train_loss,train,loss,SCION-style Sign,247398400,3.89675042689,0.0109967965613,0.00634900345492,3
train_loss,train,loss,SCION-style Sign,249036800,3.90608374616,0.0108391510733,0.00625798678994,3
train_loss,train,loss,SCION-style Sign,250675200,3.90572523395,0.00656383066701,0.00378962940251,3
train_loss,train,loss,SCION-style Sign,252313600,3.91257579128,0.00570112433069,0.00329154566701,3
train_loss,train,loss,SCION-style Sign,253952000,3.90562562664,0.000827758874424,0.000477906808973,3
train_loss,train,loss,SCION-style Sign,255590400,3.89446098944,0.00141580974148,0.000817418135364,3
train_loss,train,loss,SCION-style Sign,257228800,3.8925224938,0.00819005603782,0.00472853105812,3
train_loss,train,loss,SCION-style Sign,258867200,3.88830301027,0.00398740955987,0.00230213198276,3
train_loss,train,loss,SCION-style Sign,260505600,3.90678999225,0.00967222700115,0.00558426286278,3
train_loss,train,loss,SCION-style Sign,262144000,3.89894096911,0.013468158491,0.00777584493026,3
train_loss,train,loss,SCION-style Sign,263782400,3.88338334461,0.0150592253305,0.00869444779834,3
train_loss,train,loss,SCION-style Sign,265420800,3.89914296806,0.0101099553053,0.005836985417,3
train_loss,train,loss,SCION-style Sign,267059200,3.89175252775,0.00537688276449,0.00310434471148,3
train_loss,train,loss,SCION-style Sign,268697600,3.88244185309,0.0134381830024,0.00775853857384,3
train_loss,train,loss,SCION-style Sign,270336000,3.89639760454,0.00588482051356,0.00339760270763,3
train_loss,train,loss,SCION-style Sign,271974400,3.88774469932,0.0127831132526,0.00738033387746,3
train_loss,train,loss,SCION-style Sign,273612800,3.88046123346,0.00376005804788,0.00217087052611,3
train_loss,train,loss,SCION-style Sign,275251200,3.88242929618,0.0103798266015,0.00599279568251,3
train_loss,train,loss,SCION-style Sign,276889600,3.8786962531,0.0155233146379,0.00896238988491,3
train_loss,train,loss,SCION-style Sign,278528000,3.90010225793,0.00193659858411,0.00111809571385,3
train_loss,train,loss,SCION-style Sign,280166400,3.89275355816,0.0145600755926,0.00840626356283,3
train_loss,train,loss,SCION-style Sign,281804800,3.88371888558,0.0049324800747,0.0028477686989,3
train_loss,train,loss,SCION-style Sign,283443200,3.88931640267,0.0127804018021,0.00737876842077,3
train_loss,train,loss,SCION-style Sign,285081600,3.88051709672,0.00404565398742,0.00233575941868,3
train_loss,train,loss,SCION-style Sign,286720000,3.87690009614,0.00917587254997,0.00529769248677,3
train_loss,train,loss,SCION-style Sign,288358400,3.87918914497,0.0100926100632,0.00582697113679,3
train_loss,train,loss,SCION-style Sign,289996800,3.88009372314,0.00876148106514,0.00505844345146,3
train_loss,train,loss,SCION-style Sign,291635200,3.88964638472,0.0152020807786,0.00877692542975,3
train_loss,train,loss,SCION-style Sign,293273600,3.8650813363,0.00858886942774,0.00495878607614,3
train_loss,train,loss,SCION-style Sign,294912000,3.87896032532,0.0109926171203,0.00634659045351,3
train_loss,train,loss,SCION-style Sign,296550400,3.86809732676,0.0115471761519,0.00666676525969,3
train_loss,train,loss,SCION-style Sign,298188800,3.87425704976,0.0141991345644,0.00819787416302,3
train_loss,train,loss,SCION-style Sign,299827200,3.87711552262,0.0100073783726,0.00577776259729,3
train_loss,train,loss,SCION-style Sign,301465600,3.87048216303,0.00549694464239,0.00317366246901,3
train_loss,train,loss,SCION-style Sign,303104000,3.88024984976,0.0159804735179,0.00922633068732,3
train_loss,train,loss,SCION-style Sign,304742400,3.86999004384,0.0097506077175,0.00562951599046,3
train_loss,train,loss,SCION-style Sign,306380800,3.87365427136,0.00680329848852,0.00392788621373,3
train_loss,train,loss,SCION-style Sign,308019200,3.87702767034,0.00839190954753,0.00484507123628,3
train_loss,train,loss,SCION-style Sign,309657600,3.87203401744,0.00273942180806,0.00158160591831,3
train_loss,train,loss,SCION-style Sign,311296000,3.85508159856,0.018081807735,0.0104395365632,3
train_loss,train,loss,SCION-style Sign,312934400,3.87299732625,0.0161690891796,0.00933522799038,3
train_loss,train,loss,SCION-style Sign,314572800,3.87203401148,0.00905557239378,0.00522823715922,3
train_loss,train,loss,SCION-style Sign,316211200,3.87595704337,0.0115317929243,0.00665788374908,3
train_loss,train,loss,SCION-style Sign,317849600,3.86861196359,0.00566184504222,0.00326886775924,3
train_loss,train,loss,SCION-style Sign,319488000,3.86405068199,0.0159319771225,0.0091983312804,3
train_loss,train,loss,SCION-style Sign,321126400,3.85551907142,0.0173933134565,0.0100420342062,3
train_loss,train,loss,SCION-style Sign,322764800,3.86942758997,0.0136373734362,0.00787354122444,3
train_loss,train,loss,SCION-style Sign,324403200,3.85900339524,0.0103734468113,0.00598911230895,3
train_loss,train,loss,SCION-style Sign,326041600,3.86706170281,0.00343157132196,0.00198121862648,3
train_loss,train,loss,SCION-style Sign,327680000,3.85810493569,0.0103457005002,0.00597309296876,3
train_loss,train,loss,SCION-style Sign,329318400,3.85778089464,0.00863641268733,0.00498623518986,3
train_loss,train,loss,SCION-style Sign,330956800,3.85451353987,0.00808734072393,0.00466922834399,3
train_loss,train,loss,SCION-style Sign,332595200,3.86506553292,0.0171632292853,0.009909195048,3
train_loss,train,loss,SCION-style Sign,334233600,3.85903923055,0.0153529007595,0.00886400138636,3
train_loss,train,loss,SCION-style Sign,335872000,3.8529631265,0.00483968221537,0.00279419182984,3
train_loss,train,loss,SCION-style Sign,337510400,3.84684240262,0.0220654644533,0.0127395018419,3
train_loss,train,loss,SCION-style Sign,339148800,3.84846443077,0.00705299452563,0.00407204828797,3
train_loss,train,loss,SCION-style Sign,340787200,3.86116352022,0.00209326350495,0.00120854624807,3
train_loss,train,loss,SCION-style Sign,342425600,3.85759726465,0.0239732684652,0.0138409730018,3
train_loss,train,loss,SCION-style Sign,344064000,3.85123124878,0.024218742293,0.0139826973823,3
train_loss,train,loss,SCION-style Sign,345702400,3.85548123697,0.0117465727394,0.00678188693315,3
train_loss,train,loss,SCION-style Sign,347340800,3.86416562478,0.00187772871045,0.00108410717644,3
train_loss,train,loss,SCION-style Sign,348979200,3.84624026696,0.0139946325868,0.00807980489118,3
train_loss,train,loss,SCION-style Sign,350617600,3.84895117124,0.0100667005125,0.00581201225075,3
train_loss,train,loss,SCION-style Sign,352256000,3.86184818486,0.00577722768816,0.00333548396093,3
train_loss,train,loss,SCION-style Sign,353894400,3.84147690813,0.0066024557999,0.00381192963338,3
train_loss,train,loss,SCION-style Sign,355532800,3.84529122531,0.0217286150784,0.0125450217647,3
train_loss,train,loss,SCION-style Sign,357171200,3.84678173661,0.0100577763399,0.00580685987727,3
train_loss,train,loss,SCION-style Sign,358809600,3.86075018187,0.01518972543,0.00876979206593,3
train_loss,train,loss,SCION-style Sign,360448000,3.86022847354,0.0144353681033,0.00833426366031,3
train_loss,train,loss,SCION-style Sign,362086400,3.84090262632,0.0114974480122,0.00663805470486,3
train_loss,train,loss,SCION-style Sign,363724800,3.84367544432,0.0228966892548,0.0132194097048,3
train_loss,train,loss,SCION-style Sign,365363200,3.84665514449,0.00928295724905,0.00535951786662,3
train_loss,train,loss,SCION-style Sign,367001600,3.8399994719,0.0214184875594,0.0123659695581,3
train_loss,train,loss,SCION-style Sign,368640000,3.83750669857,0.00678759898529,0.00391882210131,3
train_loss,train,loss,SCION-style Sign,370278400,3.84777706683,0.0173768798348,0.0100325462503,3
train_loss,train,loss,SCION-style Sign,371916800,3.84620105445,0.00669173241745,0.00386347351256,3
train_loss,train,loss,SCION-style Sign,373555200,3.85257448634,0.0154669949765,0.00892987371326,3
train_loss,train,loss,SCION-style Sign,375193600,3.84699696104,0.0192280457519,0.0111013173909,3
train_loss,train,loss,SCION-style Sign,376832000,3.84794941862,0.0150423633899,0.00868471255242,3
train_loss,train,loss,SCION-style Sign,378470400,3.84663574676,0.0132033532251,0.00762295953872,3
train_loss,train,loss,SCION-style Sign,380108800,3.84506328265,0.00260695995978,0.00150512903455,3
train_loss,train,loss,SCION-style Sign,381747200,3.8524866271,0.00238776080967,0.00137857434622,3
train_loss,train,loss,SCION-style Sign,383385600,3.84460511744,0.0147263257641,0.00850224814409,3
train_loss,train,loss,SCION-style Sign,385024000,3.84175895731,0.00883003172723,0.00509802119467,3
train_loss,train,loss,SCION-style Sign,386662400,3.84993362447,0.00950406256343,0.00548717307939,3
train_loss,train,loss,SCION-style Sign,388300800,3.83556001683,0.00474134395771,0.0027374162103,3
train_loss,train,loss,SCION-style Sign,389939200,3.83363194843,0.0221719574948,0.0128009856281,3
train_loss,train,loss,SCION-style Sign,391577600,3.83897420128,0.0210714166385,0.0121655880685,3
train_loss,train,loss,SCION-style Sign,393216000,3.84587787569,0.00303439793688,0.00175191046569,3
train_loss,train,loss,SCION-style Sign,394854400,3.84659933388,0.00326883702944,0.00188726393889,3
train_loss,train,loss,SCION-style Sign,396492800,3.84018842876,0.00655242365814,0.00378304356287,3
train_loss,train,loss,SCION-style Sign,398131200,3.83610038022,0.0125143836517,0.00722518277007,3
train_loss,train,loss,SCION-style Sign,399769600,3.83876413703,0.0135809369484,0.00784095760303,3
train_loss,train,loss,SCION-style Sign,401408000,3.83629404426,0.0027836386928,0.00160713454861,3
train_loss,train,loss,SCION-style Sign,403046400,3.83102217217,0.0140530929545,0.00811355700022,3
train_loss,train,loss,SCION-style Sign,404684800,3.83918238302,0.0126822692881,0.00732211158743,3
train_loss,train,loss,SCION-style Sign,406323200,3.84352977395,0.0124518527298,0.00718908052548,3
train_loss,train,loss,SCION-style Sign,407961600,3.84441371083,0.00659124654574,0.00380545796748,3
train_loss,train,loss,SCION-style Sign,409600000,3.82269339661,0.0222403977959,0.0128404996543,3
train_loss,train,loss,SCION-style Sign,411238400,3.83133172373,0.00391964419164,0.00226300762917,3
train_loss,train,loss,SCION-style Sign,412876800,3.83959112823,0.0233907223736,0.0135046398589,3
train_loss,train,loss,SCION-style Sign,414515200,3.83272710264,0.00789367390745,0.00455741475536,3
train_loss,train,loss,SCION-style Sign,416153600,3.83820938746,0.00281122086688,0.00162305912425,3
train_loss,train,loss,SCION-style Sign,417792000,3.82599907637,0.00768139162465,0.00443485352225,3
train_loss,train,loss,SCION-style Sign,419430400,3.83568705002,0.00467806983442,0.00270088487819,3
train_loss,train,loss,SCION-style Sign,421068800,3.84885444423,0.00751224316313,0.00433719561245,3
train_loss,train,loss,SCION-style Sign,422707200,3.83307875355,0.0118288614322,0.00682939633208,3
train_loss,train,loss,SCION-style Sign,424345600,3.82806938152,0.0133748300227,0.00772196171397,3
train_loss,train,loss,SCION-style Sign,425984000,3.83747065465,0.0193072483384,0.0111470450255,3
train_loss,train,loss,SCION-style Sign,427622400,3.83705813428,0.00596272277931,0.00344257960174,3
train_loss,train,loss,SCION-style Sign,429260800,3.8402047954,0.00690637573058,0.00398739788717,3
train_loss,train,loss,SCION-style Sign,430899200,3.82225383778,0.00409171504174,0.0023623527808,3
train_loss,train,loss,SCION-style Sign,432537600,3.82723783155,0.0147001455121,0.00848713296853,3
train_loss,train,loss,SCION-style Sign,434176000,3.83066748758,0.0143540625372,0.00828732186985,3
train_loss,train,loss,SCION-style Sign,435814400,3.82825377166,0.0013602177803,0.000785322101615,3
train_loss,train,loss,SCION-style Sign,437452800,3.82329293688,0.00962892280952,0.00555926117608,3
train_loss,train,loss,SCION-style Sign,439091200,3.82868440429,0.00609018992532,0.0035161727928,3
train_loss,train,loss,SCION-style Sign,440729600,3.82684635897,0.0118247065582,0.00682699751444,3
train_loss,train,loss,SCION-style Sign,442368000,3.83296061198,0.0204271572408,0.0117936247317,3
train_loss,train,loss,SCION-style Sign,444006400,3.82331987719,0.00850009451758,0.00490753185786,3
train_loss,train,loss,SCION-style Sign,445644800,3.81919764459,0.0182643374728,0.0105449201565,3
train_loss,train,loss,SCION-style Sign,447283200,3.80884148359,0.00842688693213,0.0048652654387,3
train_loss,train,loss,SCION-style Sign,448921600,3.8147538348,0.00748062512908,0.00431894093198,3
train_loss,train,loss,SCION-style Sign,450560000,3.81769417346,0.0122232656363,0.00705710570547,3
train_loss,train,loss,SCION-style Sign,452198400,3.82887986859,0.0164040772382,0.00947089840926,3
train_loss,train,loss,SCION-style Sign,453836800,3.81364325682,0.0111988554659,0.00646566221783,3
train_loss,train,loss,SCION-style Sign,455475200,3.82540464322,0.00869184839378,0.00501824100991,3
train_loss,train,loss,SCION-style Sign,457113600,3.82119486471,0.00494637322091,0.0028557899106,3
train_loss,train,loss,SCION-style Sign,458752000,3.81037126839,0.00649358939802,0.00374907558695,3
train_loss,train,loss,SCION-style Sign,460390400,3.8275780503,0.00501532536927,0.00289559945202,3
train_loss,train,loss,SCION-style Sign,462028800,3.81806965113,0.0058434408635,0.00337371215554,3
train_loss,train,loss,SCION-style Sign,463667200,3.81908793668,0.0122865298172,0.00709363129736,3
train_loss,train,loss,SCION-style Sign,465305600,3.81968501767,0.00691574335336,0.00399280628671,3
train_loss,train,loss,SCION-style Sign,466944000,3.81223452449,0.0123413543889,0.00712528427858,3
train_loss,train,loss,SCION-style Sign,468582400,3.82283351123,0.0133882998642,0.00772973853057,3
train_loss,train,loss,SCION-style Sign,470220800,3.81679735343,0.00728156065892,0.00420401100655,3
train_loss,train,loss,SCION-style Sign,471859200,3.81972459078,0.0119347536268,0.00689053321916,3
train_loss,train,loss,SCION-style Sign,473497600,3.81994268894,0.00644574492131,0.00372145256544,3
train_loss,train,loss,SCION-style Sign,475136000,3.81031175256,0.003774510897,0.00217921488244,3
train_loss,train,loss,SCION-style Sign,476774400,3.81733187199,0.0218753427044,0.012629734999,3
train_loss,train,loss,SCION-style Sign,478412800,3.81963612119,0.022626050014,0.0130631560663,3
train_loss,train,loss,SCION-style Sign,480051200,3.80874276817,0.0023652750087,0.00136559216298,3
train_loss,train,loss,SCION-style Sign,481689600,3.82948022425,0.00644249643403,0.00371957705044,3
train_loss,train,loss,SCION-style Sign,483328000,3.8123320057,0.00894428179838,0.005163983504,3
train_loss,train,loss,SCION-style Sign,484966400,3.81914851507,0.00911141449169,0.00526047760947,3
train_loss,train,loss,SCION-style Sign,486604800,3.81199895382,0.0135169323398,0.007804004525,3
train_loss,train,loss,SCION-style Sign,488243200,3.82676959097,0.00521620673791,0.00301157836428,3
train_loss,train,loss,SCION-style Sign,489881600,3.8220238775,0.00331353314874,0.00191306925539,3
train_loss,train,loss,SCION-style Sign,491520000,3.82702819169,0.00730559854664,0.00421788928749,3
train_loss,train,loss,SCION-style Sign,493158400,3.82442986965,0.00207115715713,0.0011957831422,3
train_loss,train,loss,SCION-style Sign,494796800,3.81513121704,0.0122352403056,0.00706401928402,3
train_loss,train,loss,SCION-style Sign,496435200,3.81166075428,0.00448608110051,0.00259004013099,3
train_loss,train,loss,SCION-style Sign,498073600,3.8165770038,0.0134321587082,0.007755060446,3
train_loss,train,loss,SCION-style Sign,499712000,3.81304662685,0.00823263825532,0.00475311591285,3
train_loss,train,loss,SCION-style Sign,501350400,3.81398183147,0.00920472819449,0.00531435230091,3
train_loss,train,loss,SCION-style Sign,502988800,3.80452207645,0.0126360431941,0.00729542293962,3
train_loss,train,loss,SCION-style Sign,504627200,3.81562439799,0.00907464169624,0.00523924682612,3
train_loss,train,loss,SCION-style Sign,506265600,3.81478268127,0.0121164002052,0.00699540692007,3
train_loss,train,loss,SCION-style Sign,507904000,3.80701758981,0.033765696359,0.0194946338822,3
train_loss,train,loss,SCION-style Sign,509542400,3.79827694337,0.0146744781678,0.00847231392041,3
train_loss,train,loss,SCION-style Sign,511180800,3.81548887471,0.00368255780869,0.00212612574215,3
train_loss,train,loss,SCION-style Sign,512819200,3.80815057417,0.00910870858437,0.00525891535316,3
train_loss,train,loss,SCION-style Sign,514457600,3.82489087443,0.0118026861946,0.00681428405164,3
train_loss,train,loss,SCION-style Sign,516096000,3.81821708798,0.0125075387794,0.00722123088119,3
train_loss,train,loss,SCION-style Sign,517734400,3.82319903493,0.0192894012851,0.0111367410244,3
train_loss,train,loss,SCION-style Sign,519372800,3.80146634877,0.00891073828806,0.00514461714929,3
train_loss,train,loss,SCION-style Sign,521011200,3.81490986506,0.00680625541974,0.00392959339876,3
train_loss,train,loss,SCION-style Sign,522649600,3.80754824142,0.003710657194,0.00214234892982,3
train_loss,train,loss,SCION-style Sign,524288000,3.81215561529,0.000761294073404,0.000439533338212,3
train_loss,train,loss,SCION-style Sign,525926400,3.8020370547,0.00359036801151,0.00207289993793,3
train_loss,train,loss,SCION-style Sign,527564800,3.81454129736,0.00736327830541,0.00425119071175,3
train_loss,train,loss,SCION-style Sign,529203200,3.7903835245,0.00885984879135,0.00511523608467,3
train_loss,train,loss,SCION-style Sign,530841600,3.80757146776,0.0147194967441,0.00849830540753,3
train_loss,train,loss,SCION-style Sign,532480000,3.80266132871,0.00870195568425,0.00502407645678,3
train_loss,train,loss,SCION-style Sign,534118400,3.81105285347,0.0162167133576,0.00936272382235,3
train_loss,train,loss,SCION-style Sign,535756800,3.80184534887,0.00354028271032,0.00204398317581,3
train_loss,train,loss,SCION-style Sign,537395200,3.7994405063,0.0130579515229,0.00753901182679,3
train_loss,train,loss,SCION-style Sign,539033600,3.81663938562,0.0142543566928,0.0082297566737,3
train_loss,train,loss,SCION-style Sign,540672000,3.8124111557,0.0163815447181,0.00945788925273,3
train_loss,train,loss,SCION-style Sign,542310400,3.8044675984,0.00132783436764,0.000766625529598,3
train_loss,train,loss,SCION-style Sign,543948800,3.805389057,0.003770920461,0.00217714194325,3
train_loss,train,loss,SCION-style Sign,545587200,3.80441104074,0.00715344988538,0.00413004621696,3
train_loss,train,loss,SCION-style Sign,547225600,3.80147841811,0.00388360041928,0.00224219774749,3
train_loss,train,loss,SCION-style Sign,548864000,3.80695852538,0.0150470176891,0.00868739971329,3
train_loss,train,loss,SCION-style Sign,550502400,3.79570130448,0.00795710406576,0.00459403617433,3
train_loss,train,loss,SCION-style Sign,552140800,3.79922926307,0.017415037418,0.0100545765412,3
train_loss,train,loss,SCION-style Sign,553779200,3.79734960437,0.0165985617717,0.00958318410704,3
train_loss,train,loss,SCION-style Sign,555417600,3.81381767293,0.00188380011494,0.00108761250346,3
train_loss,train,loss,SCION-style Sign,557056000,3.80169357379,0.00158354734298,0.000914261484745,3
train_loss,train,loss,SCION-style Sign,558694400,3.80749462823,0.00561718113929,0.00324308104286,3
train_loss,train,loss,SCION-style Sign,560332800,3.78837085982,0.00399947551462,0.00230909826498,3
train_loss,train,loss,SCION-style Sign,561971200,3.80293274939,0.00216004642083,0.00124710338253,3
train_loss,train,loss,SCION-style Sign,563609600,3.79660387337,0.011857906822,0.00684616569573,3
train_loss,train,loss,SCION-style Sign,565248000,3.80836061398,0.00820212645183,0.00473549991489,3
train_loss,train,loss,SCION-style Sign,566886400,3.79670143008,0.00427933377209,0.00247067450527,3
train_loss,train,loss,SCION-style Sign,568524800,3.79123865565,0.010271692577,0.00593036447438,3
train_loss,train,loss,SCION-style Sign,570163200,3.79635861715,0.0108814783255,0.00628242444043,3
train_loss,train,loss,SCION-style Sign,571801600,3.7899211214,0.00789856309183,0.00456023752728,3
train_loss,train,loss,SCION-style Sign,573440000,3.80176932176,0.00583530831985,0.00336901682927,3
train_loss,train,loss,SCION-style Sign,575078400,3.81580626607,0.0225064909085,0.0129941285845,3
train_loss,train,loss,SCION-style Sign,576716800,3.80403266112,0.0241582664784,0.0139477816545,3
train_loss,train,loss,SCION-style Sign,578355200,3.79728405257,0.0118282585996,0.0068290482865,3
train_loss,train,loss,SCION-style Sign,579993600,3.80338354051,0.00391807721134,0.00226210293268,3
train_loss,train,loss,SCION-style Sign,581632000,3.79720469614,0.0146878815592,0.00848005237202,3
train_loss,train,loss,SCION-style Sign,583270400,3.80831973712,0.0125928721694,0.00727049813687,3
train_loss,train,loss,SCION-style Sign,584908800,3.78749146124,0.0132470175319,0.007648169138,3
train_loss,train,loss,SCION-style Sign,586547200,3.80383356233,0.010337523278,0.00596837184733,3
train_loss,train,loss,SCION-style Sign,588185600,3.78809748749,0.0128463258428,0.00741682968345,3
train_loss,train,loss,SCION-style Sign,589824000,3.79812232435,0.00585557813056,0.00338071960994,3
train_loss,train,loss,SCION-style Sign,591462400,3.78814182937,0.00572167122458,0.00330340842172,3
train_loss,train,loss,SCION-style Sign,593100800,3.79891057034,0.0090059346891,0.00519957881706,3
train_loss,train,loss,SCION-style Sign,594739200,3.81113453845,0.0117380935452,0.00677699146811,3
train_loss,train,loss,SCION-style Sign,596377600,3.78794630686,0.00170983089572,0.000987171327914,3
train_loss,train,loss,SCION-style Sign,598016000,3.80482672691,0.00935117125495,0.00539890124128,3
train_loss,train,loss,SCION-style Sign,599654400,3.78997309327,0.0118125589906,0.00681998411303,3
train_loss,train,loss,SCION-style Sign,601292800,3.80021295091,0.00692616915122,0.00399882562391,3
train_loss,train,loss,SCION-style Sign,602931200,3.79261228383,0.0118243808449,0.0068268094638,3
train_loss,train,loss,SCION-style Sign,604569600,3.78065879007,0.0103795859098,0.00599265671908,3
train_loss,train,loss,SCION-style Sign,606208000,3.78683584829,0.0213801209623,0.0123438185929,3
train_loss,train,loss,SCION-style Sign,607846400,3.80773228367,0.0202746817344,0.0117055929571,3
train_loss,train,loss,SCION-style Sign,609484800,3.79960568349,0.00671868617973,0.00387903527447,3
train_loss,train,loss,SCION-style Sign,611123200,3.78704820335,0.0205097143006,0.0118412890725,3
train_loss,train,loss,SCION-style Sign,612761600,3.78624580483,0.00394557757114,0.00227798027281,3
train_loss,train,loss,SCION-style Sign,614400000,3.79717046559,0.00844422622779,0.00487527628571,3
train_loss,train,loss,SCION-style Sign,616038400,3.79820296446,0.0109185368536,0.00630382019159,3
train_loss,train,loss,SCION-style Sign,617676800,3.79201184054,0.0149203841884,0.00861428782761,3
train_loss,train,loss,SCION-style Sign,619315200,3.79467548192,0.0132522210994,0.00765117341912,3
train_loss,train,loss,SCION-style Sign,620953600,3.79669976552,0.0183292172039,0.0105823784867,3
train_loss,train,loss,SCION-style Sign,622592000,3.78357343713,0.0297288872988,0.0171639810847,3
train_loss,train,loss,SCION-style Sign,624230400,3.78764953037,0.00581137205911,0.00335519722269,3
train_loss,train,loss,SCION-style Sign,625868800,3.79450246175,0.00422504786712,0.00243933252342,3
train_loss,train,loss,SCION-style Sign,627507200,3.79322999239,0.00930104117903,0.00536995862846,3
train_loss,train,loss,SCION-style Sign,629145600,3.79401282827,0.00906271406185,0.0052323604032,3
train_loss,train,loss,SCION-style Sign,630784000,3.79586484909,0.00221856919214,0.0012808915203,3
train_loss,train,loss,SCION-style Sign,632422400,3.78809960047,0.0143717573945,0.00829753800044,3
train_loss,train,loss,SCION-style Sign,634060800,3.7858301572,0.00356655904026,0.00205915382197,3
train_loss,train,loss,SCION-style Sign,635699200,3.79203277131,0.00932415830895,0.00538330530964,3
train_loss,train,loss,SCION-style Sign,637337600,3.79439172546,0.0108080623907,0.00624003773069,3
train_loss,train,loss,SCION-style Sign,638976000,3.78889795919,0.00522444887966,0.00301633696704,3
train_loss,train,loss,SCION-style Sign,640614400,3.79289581915,0.0151804134113,0.00876441576945,3
train_loss,train,loss,SCION-style Sign,642252800,3.78228542924,0.00855417466307,0.00493875504442,3
train_loss,train,loss,SCION-style Sign,643891200,3.79325498144,0.0118765406954,0.00685692396752,3
train_loss,train,loss,SCION-style Sign,645529600,3.79416601896,0.0087144465094,0.00503128803804,3
train_loss,train,loss,SCION-style Sign,647168000,3.78376800656,0.00636085782844,0.00367244297952,3
train_loss,train,loss,SCION-style Sign,648806400,3.79936174234,0.00756290851405,0.00436644726645,3
train_loss,train,loss,SCION-style Sign,650444800,3.78902276397,0.0124957355932,0.00721441630847,3
train_loss,train,loss,SCION-style Sign,652083200,3.78673180858,0.00175138256365,0.00101116119458,3
train_loss,train,loss,SCION-style Sign,653721600,3.78148614426,0.0163082732573,0.00941558595513,3
train_loss,train,loss,SCION-style Sign,655360000,3.7952247264,0.0197247131264,0.0113880684332,3
train_loss,train,loss,SCION-style Sign,656998400,3.78611064295,0.00378613202289,0.0021859243426,3
train_loss,train,loss,SCION-style Sign,658636800,3.78999375065,0.0175312827196,0.0101216907974,3
train_loss,train,loss,SCION-style Sign,660275200,3.78662724137,0.0131873059135,0.00761369461906,3
train_loss,train,loss,SCION-style Sign,661913600,3.77231093884,0.0235072662213,0.0135719264808,3
train_loss,train,loss,SCION-style Sign,663552000,3.7837112087,0.00750255415027,0.00433160165827,3
train_loss,train,loss,SCION-style Sign,665190400,3.76950960934,0.0180183900823,0.0104029223644,3
train_loss,train,loss,SCION-style Sign,666828800,3.79152275701,0.0140116687244,0.00808964070982,3
train_loss,train,loss,SCION-style Sign,668467200,3.78226243655,0.0200710238255,0.0115880110086,3
train_loss,train,loss,SCION-style Sign,670105600,3.78401846667,0.0113728039043,0.00656609139556,3
train_loss,train,loss,SCION-style Sign,671744000,3.78438052396,0.00733026095954,0.00423212813822,3
train_loss,train,loss,SCION-style Sign,673382400,3.79106390973,0.0138205519345,0.00797929937971,3
train_loss,train,loss,SCION-style Sign,675020800,3.78438858092,0.00321396166799,0.00185558163418,3
train_loss,train,loss,SCION-style Sign,676659200,3.78501702686,0.00620877604492,0.00358463852087,3
train_loss,train,loss,SCION-style Sign,678297600,3.77597984473,0.00359132137826,0.00207345036449,3
train_loss,train,loss,SCION-style Sign,679936000,3.78197792351,0.00967505462001,0.00558589538929,3
train_loss,train,loss,SCION-style Sign,681574400,3.7865152812,0.0103970920465,0.00600276389186,3
train_loss,train,loss,SCION-style Sign,683212800,3.79128422876,0.0124109164666,0.00716544596289,3
train_loss,train,loss,SCION-style Sign,684851200,3.78861456374,0.00791717566037,0.00457098349874,3
train_loss,train,loss,SCION-style Sign,686489600,3.78359975874,0.00877066493758,0.00506374576268,3
train_loss,train,loss,SCION-style Sign,688128000,3.78443896254,0.003972475539,0.00229350982179,3
train_loss,train,loss,SCION-style Sign,689766400,3.78462199171,0.00466179711626,0.00269148981998,3
train_loss,train,loss,SCION-style Sign,691404800,3.78095176101,0.00654774659585,0.0037803432597,3
train_loss,train,loss,SCION-style Sign,693043200,3.77916531662,0.0028361990533,0.0016374802869,3
train_loss,train,loss,SCION-style Sign,694681600,3.76768013994,0.00449181166078,0.0025933486715,3
train_loss,train,loss,SCION-style Sign,696320000,3.79047711611,0.00658511489907,0.00380191785962,3
train_loss,train,loss,SCION-style Sign,697958400,3.79090298295,0.00732141412519,0.00422702041603,3
train_loss,train,loss,SCION-style Sign,699596800,3.78307218989,0.00730288630063,0.00421632337153,3
train_loss,train,loss,SCION-style Sign,701235200,3.7859754773,0.0103234968975,0.00596027371274,3
train_loss,train,loss,SCION-style Sign,702873600,3.78198277613,0.00593092553691,0.00342422145528,3
train_loss,train,loss,SCION-style Sign,704512000,3.78215928574,0.00299099713372,0.0017268530003,3
train_loss,train,loss,SCION-style Sign,706150400,3.77701101164,0.0143640870755,0.00829310953973,3
train_loss,train,loss,SCION-style Sign,707788800,3.78351638655,0.0102639188762,0.0059258763261,3
train_loss,train,loss,SCION-style Sign,709427200,3.7821361045,0.00824869718957,0.00476238754286,3
train_loss,train,loss,SCION-style Sign,711065600,3.79060121417,0.00443972551293,0.00256327672002,3
train_loss,train,loss,SCION-style Sign,712704000,3.7854735148,0.0147288772182,0.0085037212268,3
train_loss,train,loss,SCION-style Sign,714342400,3.77691561838,0.01282601704,0.00740510439067,3
train_loss,train,loss,SCION-style Sign,715980800,3.77690876186,0.00627629043867,0.00362361797428,3
train_loss,train,loss,SCION-style Sign,717619200,3.78176058193,0.012135006364,0.00700614919087,3
train_loss,train,loss,SCION-style Sign,719257600,3.7794321088,0.0100626427485,0.0058096694996,3
train_loss,train,loss,SCION-style Sign,720896000,3.76334772686,0.0127249583413,0.00734675812376,3
train_loss,train,loss,SCION-style Sign,722534400,3.76487090886,0.00337894770301,0.00195083636591,3
train_loss,train,loss,SCION-style Sign,724172800,3.78254395664,0.00694234427706,0.00400816433717,3
train_loss,train,loss,SCION-style Sign,725811200,3.76872370859,0.00787253231546,0.00454520865153,3
train_loss,train,loss,SCION-style Sign,727449600,3.77886364837,0.00545631708576,0.00315020613825,3
train_loss,train,loss,SCION-style Sign,729088000,3.77386670967,0.00876608311971,0.0050611004489,3
train_loss,train,loss,SCION-style Sign,730726400,3.78519737005,0.0085549723888,0.00493921561158,3
train_loss,train,loss,SCION-style Sign,732364800,3.78604587694,0.0137710201195,0.00795070217299,3
train_loss,train,loss,SCION-style Sign,734003200,3.77893909196,0.010526065182,0.00607722656631,3
train_loss,train,loss,SCION-style Sign,735641600,3.76694614748,0.00631434538699,0.00364558900894,3
train_loss,train,loss,SCION-style Sign,737280000,3.78701529781,0.0103059107171,0.00595012032673,3
train_loss,train,loss,SCION-style Sign,738918400,3.77900734484,0.00375160304762,0.00216598902943,3
train_loss,train,loss,SCION-style Sign,740556800,3.78849072337,0.0137151997234,0.0079184742523,3
train_loss,train,loss,SCION-style Sign,742195200,3.76019640426,0.00917431122841,0.00529679105735,3
train_loss,train,loss,SCION-style Sign,743833600,3.76899479628,0.0137924679406,0.00796308507827,3
train_loss,train,loss,SCION-style Sign,745472000,3.76196072519,0.0114551368523,0.00661362634529,3
train_loss,train,loss,SCION-style Sign,747110400,3.75276192546,0.00610822923326,0.0035265877921,3
train_loss,train,loss,SCION-style Sign,748748800,3.79072302918,0.0117865597236,0.00680497342923,3
train_loss,train,loss,SCION-style Sign,750387200,3.7709359467,0.0057794130657,0.00333674568924,3
train_loss,train,loss,SCION-style Sign,752025600,3.77442593157,0.015063441852,0.00869688220815,3
train_loss,train,loss,SCION-style Sign,753664000,3.77214520077,0.0152902901887,0.00882785315643,3
train_loss,train,loss,SCION-style Sign,755302400,3.77378597299,0.00444997275286,0.00256919296675,3
train_loss,train,loss,SCION-style Sign,756940800,3.76822765311,0.00436623662296,0.00252084788961,3
train_loss,train,loss,SCION-style Sign,758579200,3.78921241899,0.0159499571423,0.00920871204968,3
train_loss,train,loss,SCION-style Sign,760217600,3.76455645939,0.0141517490835,0.00817051614285,3
train_loss,train,loss,SCION-style Sign,761856000,3.764043896,0.0147595921224,0.008521454485,3
train_loss,train,loss,SCION-style Sign,763494400,3.77166250825,0.00245975247561,0.00142013875393,3
train_loss,train,loss,SCION-style Sign,765132800,3.76325702627,0.00870771356525,0.00502740077092,3
train_loss,train,loss,SCION-style Sign,766771200,3.77856664121,0.020343477253,0.0117453120683,3
train_loss,train,loss,SCION-style Sign,768409600,3.76218233923,0.00774949720397,0.00447417429679,3
train_loss,train,loss,SCION-style Sign,770048000,3.76660166363,0.0115726308598,0.00668146154216,3
train_loss,train,loss,SCION-style Sign,771686400,3.76917342484,0.00888586774534,0.00513025813475,3
train_loss,train,loss,SCION-style Sign,773324800,3.76141132236,0.00618613659035,0.00357156762568,3
train_loss,train,loss,SCION-style Sign,774963200,3.77230992178,0.00474081641467,0.00273711163319,3
train_loss,train,loss,SCION-style Sign,776601600,3.76736008286,0.010206148264,0.00589252244763,3
train_loss,train,loss,SCION-style Sign,778240000,3.77559833864,0.0147164031576,0.00849651932454,3
train_loss,train,loss,SCION-style Sign,779878400,3.79057103455,0.00539556574631,0.00311513133606,3
train_loss,train,loss,SCION-style Sign,781516800,3.76586164117,0.0116919053911,0.00675032472491,3
train_loss,train,loss,SCION-style Sign,783155200,3.76802396834,0.00506265305853,0.00292292410616,3
train_loss,train,loss,SCION-style Sign,784793600,3.76293112775,0.00199207928783,0.00115012751308,3
train_loss,train,loss,SCION-style Sign,786432000,3.78511266669,0.00809888537585,0.00467589365188,3
train_loss,train,loss,SCION-style Sign,788070400,3.77001780013,0.00928004061143,0.0053578339451,3
train_loss,train,loss,SCION-style Sign,789708800,3.76626970112,0.00244989042289,0.00141444489514,3
train_loss,train,loss,SCION-style Sign,791347200,3.76936898967,0.00611335231222,0.00352954560311,3
train_loss,train,loss,SCION-style Sign,792985600,3.77225022574,0.00436002883653,0.00251726382244,3
train_loss,train,loss,SCION-style Sign,794624000,3.77061467846,0.0100551527648,0.00580534515552,3
train_loss,train,loss,SCION-style Sign,796262400,3.76527224958,0.0113628864272,0.00656036553753,3
train_loss,train,loss,SCION-style Sign,797900800,3.77364639084,0.00420361611994,0.00242695889842,3
train_loss,train,loss,SCION-style Sign,799539200,3.76293371042,0.017983123034,0.0103825609245,3
train_loss,train,loss,SCION-style Sign,801177600,3.77428034882,0.0143929681415,0.00830978403095,3
train_loss,train,loss,SCION-style Sign,802816000,3.75464565516,0.00787605057689,0.00454723992072,3
train_loss,train,loss,SCION-style Sign,804454400,3.77523700396,0.00403058384674,0.00232705866891,3
train_loss,train,loss,SCION-style Sign,806092800,3.77865259886,0.00962740654401,0.00555838575978,3
train_loss,train,loss,SCION-style Sign,807731200,3.76419530332,0.00724659000185,0.00418382068828,3
train_loss,train,loss,SCION-style Sign,809369600,3.76196091413,0.00387394158952,0.00223662121953,3
train_loss,train,loss,SCION-style Sign,811008000,3.75742257555,0.0172622282254,0.00996635211277,3
train_loss,train,loss,SCION-style Sign,812646400,3.75994345546,0.0119515189827,0.00690021270187,3
train_loss,train,loss,SCION-style Sign,814284800,3.75243966679,0.011589833034,0.00669139322202,3
train_loss,train,loss,SCION-style Sign,815923200,3.758142308,0.00857320440279,0.00494974186977,3
train_loss,train,loss,SCION-style Sign,817561600,3.77668173591,0.00787864390186,0.00454873717759,3
train_loss,train,loss,SCION-style Sign,819200000,3.77340595285,0.0107138872967,0.00618566571482,3
train_loss,train,loss,SCION-style Sign,820838400,3.75837775032,0.00438492660317,0.00253163855471,3
train_loss,train,loss,SCION-style Sign,822476800,3.7642128096,0.00452747398983,0.00261393832678,3
train_loss,train,loss,SCION-style Sign,824115200,3.76811586221,0.0100689357166,0.0058133027464,3
train_loss,train,loss,SCION-style Sign,825753600,3.77127439439,0.00228776020434,0.00132083896982,3
train_loss,train,loss,SCION-style Sign,827392000,3.77078995744,0.00863599094242,0.00498599169532,3
train_loss,train,loss,SCION-style Sign,829030400,3.76888062457,0.0112871313472,0.00651662832171,3
train_loss,train,loss,SCION-style Sign,830668800,3.76824807684,0.00510562437865,0.00294773360939,3
train_loss,train,loss,SCION-style Sign,832307200,3.76083267391,0.0123076188811,0.00710580707407,3
train_loss,train,loss,SCION-style Sign,833945600,3.75672118048,0.0069775032677,0.00402846338988,3
train_loss,train,loss,SCION-style Sign,835584000,3.76287223379,0.0165863312719,0.00957612282467,3
train_loss,train,loss,SCION-style Sign,837222400,3.78723204295,0.00595518973259,0.00343823039518,3
train_loss,train,loss,SCION-style Sign,838860800,3.75840636333,0.00791598098522,0.00457029375272,3
train_loss,train,loss,SCION-style Sign,840499200,3.77491260429,0.00790577821693,0.0045644031817,3
train_loss,train,loss,SCION-style Sign,842137600,3.75998873274,0.0109139344332,0.00630116298291,3
train_loss,train,loss,SCION-style Sign,843776000,3.75941624661,0.0047372651428,0.00273506130542,3
train_loss,train,loss,SCION-style Sign,845414400,3.76140833974,0.00783138791661,0.00452145392179,3
train_loss,train,loss,SCION-style Sign,847052800,3.75576920489,0.0158101309254,0.00912798334569,3
train_loss,train,loss,SCION-style Sign,848691200,3.77729925533,0.00758529130599,0.00437936997739,3
train_loss,train,loss,SCION-style Sign,850329600,3.76811900715,0.00891265090179,0.00514572139734,3
train_loss,train,loss,SCION-style Sign,851968000,3.77337760786,0.0139156830494,0.00803422335453,3
train_loss,train,loss,SCION-style Sign,853606400,3.76126388371,0.00582519474552,0.00336317775441,3
train_loss,train,loss,SCION-style Sign,855244800,3.76168639282,0.0125415324118,0.00724085711403,3
train_loss,train,loss,SCION-style Sign,856883200,3.75716088514,0.0136711707308,0.00789305410157,3
train_loss,train,loss,SCION-style Sign,858521600,3.76606073777,0.0146767453583,0.00847362288341,3
train_loss,train,loss,SCION-style Sign,860160000,3.7639552484,0.00300508674139,0.00173498763908,3
train_loss,train,loss,SCION-style Sign,861798400,3.76812767764,0.0104821785723,0.0060518886204,3
train_loss,train,loss,SCION-style Sign,863436800,3.77791859547,0.00366721032808,0.00211726487009,3
train_loss,train,loss,SCION-style Sign,865075200,3.7671734798,0.00918203029615,0.00530124766319,3
train_loss,train,loss,SCION-style Sign,866713600,3.76583707372,0.00745283756804,0.00430289777614,3
train_loss,train,loss,SCION-style Sign,868352000,3.75415878455,0.00790547889821,0.00456423036995,3
train_loss,train,loss,SCION-style Sign,869990400,3.75712916136,0.00730063291049,0.00421502237613,3
train_loss,train,loss,SCION-style Sign,871628800,3.76064953844,0.0133557118615,0.00771092383845,3
train_loss,train,loss,SCION-style Sign,873267200,3.76263043543,0.00669848154486,0.00386737012308,3
train_loss,train,loss,SCION-style Sign,874905600,3.75960584919,0.00300625523279,0.0017356622679,3
train_loss,train,loss,SCION-style Sign,876544000,3.75547887127,0.00661593498651,0.0038197118454,3
train_loss,train,loss,SCION-style Sign,878182400,3.76198268632,0.00713046475695,0.00411677574687,3
train_loss,train,loss,SCION-style Sign,879820800,3.76725735426,0.00813259548662,0.00469535619341,3
train_loss,train,loss,SCION-style Sign,881459200,3.76942198793,0.0146863474065,0.00847916662856,3
train_loss,train,loss,SCION-style Sign,883097600,3.77251500746,0.0104513489062,0.00603408910438,3
train_loss,train,loss,SCION-style Sign,884736000,3.76445939561,0.00941914936538,0.00543814842164,3
train_loss,train,loss,SCION-style Sign,886374400,3.74904241522,0.0163398013569,0.00943378871189,3
train_loss,train,loss,SCION-style Sign,888012800,3.75520829141,0.00190419829241,0.00109938939671,3
train_loss,train,loss,SCION-style Sign,889651200,3.76106985827,0.00812944246354,0.00469353579468,3
train_loss,train,loss,SCION-style Sign,891289600,3.77222547889,0.0159980342317,0.00923646937016,3
train_loss,train,loss,SCION-style Sign,892928000,3.75821243624,0.0142740679571,0.00824113697747,3
train_loss,train,loss,SCION-style Sign,894566400,3.77159246941,0.0091243639005,0.00526795395414,3
train_loss,train,loss,SCION-style Sign,896204800,3.76488159835,0.0094319599139,0.00544554459527,3
train_loss,train,loss,SCION-style Sign,897843200,3.76341331581,0.0149734337717,0.00864491601878,3
train_loss,train,loss,SCION-style Sign,899481600,3.76638481955,0.00375982959261,0.0021707386274,3
train_loss,train,loss,SCION-style Sign,901120000,3.76821743409,0.00632253398632,0.00365031669896,3
train_loss,train,loss,SCION-style Sign,902758400,3.75568448246,0.00442546558078,0.00255504374435,3
train_loss,train,loss,SCION-style Sign,904396800,3.76030681411,0.0105305372388,0.00607980850951,3
train_loss,train,loss,SCION-style Sign,906035200,3.75265313864,0.0112168630744,0.00647605891546,3
train_loss,train,loss,SCION-style Sign,907673600,3.75638303955,0.0200956907203,0.0116022524469,3
train_loss,train,loss,SCION-style Sign,909312000,3.76306900203,0.00797832373077,0.00460628735364,3
train_loss,train,loss,SCION-style Sign,910950400,3.7598676608,0.00964907216149,0.00557089440987,3
train_loss,train,loss,SCION-style Sign,912588800,3.75576195121,0.0058067619478,0.00335253557368,3
train_loss,train,loss,SCION-style Sign,914227200,3.76508579671,0.00866568767805,0.00500313711364,3
train_loss,train,loss,SCION-style Sign,915865600,3.7517561388,0.00838004614299,0.00483822189648,3
train_loss,train,loss,SCION-style Sign,917504000,3.76707039396,0.00799191900125,0.00461413658671,3
train_loss,train,loss,SCION-style Sign,919142400,3.74883655131,0.0163387234003,0.00943316635338,3
train_loss,train,loss,SCION-style Sign,920780800,3.75442961713,0.016935460649,0.00977769276454,3
train_loss,train,loss,SCION-style Sign,922419200,3.7511356171,0.0134246416547,0.00775072047309,3
train_loss,train,loss,SCION-style Sign,924057600,3.75574579616,0.00568362026277,0.00328143968868,3
train_loss,train,loss,SCION-style Sign,925696000,3.76552416086,0.00821236321182,0.00474141011103,3
train_loss,train,loss,SCION-style Sign,927334400,3.76239873668,0.00199617984073,0.0011524949684,3
train_loss,train,loss,SCION-style Sign,928972800,3.7513047266,0.00443050486596,0.00255795317701,3
train_loss,train,loss,SCION-style Sign,930611200,3.74802513401,0.0169742933987,0.00980011286305,3
train_loss,train,loss,SCION-style Sign,932249600,3.75369086941,0.0124541897716,0.00719042981719,3
train_loss,train,loss,SCION-style Sign,933888000,3.75253372292,0.0120119948191,0.0069351284423,3
train_loss,train,loss,SCION-style Sign,935526400,3.74646851977,0.0102746239768,0.00593205691882,3
train_loss,train,loss,SCION-style Sign,937164800,3.75977096419,0.00201083869341,0.00116095826094,3
train_loss,train,loss,SCION-style Sign,938803200,3.74527687629,0.00777645820192,0.00448974023622,3
train_loss,train,loss,SCION-style Sign,940441600,3.75431836665,0.00859990171425,0.00496515556973,3
train_loss,train,loss,SCION-style Sign,942080000,3.76206142763,0.00558607664285,0.00322512285346,3
train_loss,train,loss,SCION-style Sign,943718400,3.75388299604,0.00805880599576,0.004652753811,3
train_loss,train,loss,SCION-style Sign,945356800,3.75580520411,0.00982875854357,0.00567463639093,3
train_loss,train,loss,SCION-style Sign,946995200,3.75875113865,0.00240106018613,0.0013862527448,3
train_loss,train,loss,SCION-style Sign,948633600,3.74525822282,0.0194519292804,0.0112305766063,3
train_loss,train,loss,SCION-style Sign,950272000,3.74871392151,0.00710461445614,0.00410185106874,3
train_loss,train,loss,SCION-style Sign,951910400,3.76041161517,0.00988838872333,0.00570906389126,3
train_loss,train,loss,SCION-style Sign,953548800,3.75850236237,0.0094672316188,0.0054659087236,3
train_loss,train,loss,SCION-style Sign,955187200,3.74415478746,0.00538064017578,0.0031065140539,3
train_loss,train,loss,SCION-style Sign,956825600,3.74792649448,0.0146274352853,0.00844515369953,3
train_loss,train,loss,SCION-style Sign,958464000,3.75868856152,0.0100304643575,0.00579109129692,3
train_loss,train,loss,SCION-style Sign,960102400,3.76066030502,0.0112381916486,0.00648837297352,3
train_loss,train,loss,SCION-style Sign,961740800,3.75606612643,0.00897565019848,0.00518209405824,3
train_loss,train,loss,SCION-style Sign,963379200,3.75742495199,0.00462785596272,0.00267189388585,3
train_loss,train,loss,SCION-style Sign,965017600,3.75283948978,0.0137866196065,0.00795970854104,3
train_loss,train,loss,SCION-style Sign,966656000,3.752924758,0.00963307676055,0.00556165946083,3
train_loss,train,loss,SCION-style Sign,968294400,3.75143062929,0.00836756692799,0.00483101701834,3
train_loss,train,loss,SCION-style Sign,969932800,3.76448587914,0.0038768265109,0.00223828682967,3
train_loss,train,loss,SCION-style Sign,971571200,3.74878671567,0.00552702960762,0.00319103203178,3
train_loss,train,loss,SCION-style Sign,973209600,3.75604460677,0.0039336961586,0.00227112053608,3
train_loss,train,loss,SCION-style Sign,974848000,3.75411624352,0.00985655119722,0.005690682487,3
train_loss,train,loss,SCION-style Sign,976486400,3.75590622465,0.00806137582165,0.00465423750067,3
train_loss,train,loss,SCION-style Sign,978124800,3.75379941841,0.00335263774212,0.00193564630291,3
train_loss,train,loss,SCION-style Sign,979763200,3.74377863427,0.00770881593432,0.00445068695482,3
train_loss,train,loss,SCION-style Sign,981401600,3.7596380351,0.0152650362737,0.00881327280183,3
train_loss,train,loss,SCION-style Sign,983040000,3.73906333943,0.00440568770412,0.00254362498194,3
train_loss,train,loss,SCION-style Sign,984678400,3.75290813486,0.0140203866937,0.00809467403175,3
train_loss,train,loss,SCION-style Sign,986316800,3.74983767986,0.00628615630155,0.00362931403287,3
train_loss,train,loss,SCION-style Sign,987955200,3.75165536185,0.0125243103669,0.00723091396173,3
train_loss,train,loss,SCION-style Sign,989593600,3.75196832597,0.0100087401884,0.00577854884202,3
train_loss,train,loss,SCION-style Sign,991232000,3.7577061669,0.0133710581657,0.00771978403132,3
train_loss,train,loss,SCION-style Sign,992870400,3.75860667447,0.00775782902689,0.004478984677,3
train_loss,train,loss,SCION-style Sign,994508800,3.75423682173,0.00839873809104,0.00484901369771,3
train_loss,train,loss,SCION-style Sign,996147200,3.74372626026,0.00778362153532,0.00449387598869,3
train_loss,train,loss,SCION-style Sign,997785600,3.75406782766,0.0153159948575,0.0088426937539,3
train_loss,train,loss,SCION-style Sign,999424000,3.75105584602,0.0118357741775,0.00683338740747,3
train_loss,train,loss,SCION-style Sign,1001062400,3.7449365139,0.00701085594321,0.00404771956606,3
train_loss,train,loss,SCION-style Sign,1002700800,3.76505332947,0.00528823699994,0.00305316505546,3
train_loss,train,loss,SCION-style Sign,1004339200,3.75418406645,0.0191883639027,0.0110784070645,3
train_loss,train,loss,SCION-style Sign,1005977600,3.75419649561,0.00724022967984,0.00418014855465,3
train_loss,train,loss,SCION-style Sign,1007616000,3.73732497136,0.0226443163255,0.0130737021262,3
train_loss,train,loss,SCION-style Sign,1009254400,3.75887329578,0.0170341741772,0.00983468504665,3
train_loss,train,loss,SCION-style Sign,1010892800,3.75382990301,0.0121050405427,0.00698884841589,3
train_loss,train,loss,SCION-style Sign,1012531200,3.75676245689,0.00538630541619,0.00310978488197,3
train_loss,train,loss,SCION-style Sign,1014169600,3.75412761788,0.0168938610093,0.00975367520138,3
train_loss,train,loss,SCION-style Sign,1015808000,3.75278593163,0.0130498874129,0.00753435601072,3
train_loss,train,loss,SCION-style Sign,1017446400,3.76179946105,0.0059693581821,0.00344641055333,3
train_loss,train,loss,SCION-style Sign,1019084800,3.74706415335,0.00423697722095,0.00244621993907,3
train_loss,train,loss,SCION-style Sign,1020723200,3.75699829082,0.00700931943269,0.0040468324613,3
train_loss,train,loss,SCION-style Sign,1022361600,3.7543951275,0.00687614821004,0.00396994602006,3
train_loss,train,loss,SCION-style Sign,1024000000,3.75254553477,0.00347153260367,0.00200429028323,3
train_loss,train,loss,SCION-style Sign,1025638400,3.74937142273,0.00579266805802,0.00334439846262,3
train_loss,train,loss,SCION-style Sign,1027276800,3.75996477405,0.0147979973373,0.00854362774617,3
train_loss,train,loss,SCION-style Sign,1028915200,3.75085433463,0.00543525202865,0.00313804422186,3
train_loss,train,loss,SCION-style Sign,1030553600,3.75172764639,0.0249728050059,0.0144180556926,3
train_loss,train,loss,SCION-style Sign,1032192000,3.73989267985,0.0171468841367,0.00989975817207,3
train_loss,train,loss,SCION-style Sign,1033830400,3.74500939429,0.0183327025116,0.01058439073,3
train_loss,train,loss,SCION-style Sign,1035468800,3.74423903743,0.023135506922,0.0133572911493,3
train_loss,train,loss,SCION-style Sign,1037107200,3.76046717902,0.0149563159396,0.00863503303382,3
train_loss,train,loss,SCION-style Sign,1038745600,3.74247124354,0.00672932787726,0.0038851792614,3
train_loss,train,loss,SCION-style Sign,1040384000,3.75217691938,0.00907107644159,0.00523718842539,3
train_loss,train,loss,SCION-style Sign,1042022400,3.76385729074,0.00146963468547,0.000848493981269,3
train_loss,train,loss,SCION-style Sign,1043660800,3.74743062814,0.00331320838089,0.00191288175059,3
train_loss,train,loss,SCION-style Sign,1045299200,3.74381015698,0.0110214839755,0.00636325674015,3
train_loss,train,loss,SCION-style Sign,1046937600,3.75164976299,0.0117123729746,0.00676214168976,3
train_loss,train,loss,SCION-style Sign,1048576000,3.74814377189,0.0114511931284,0.0066113494352,3
train_loss,train,loss,SCION-style Sign,1050214400,3.75775261501,0.0106754164339,0.00616345455181,3
train_loss,train,loss,SCION-style Sign,1051852800,3.75160836458,0.00641919791417,0.00370612564373,3
train_loss,train,loss,SCION-style Sign,1053491200,3.75466074765,0.014452517022,0.00834416459315,3
train_loss,train,loss,SCION-style Sign,1055129600,3.75505667349,0.00815283805417,0.00470704324523,3
train_loss,train,loss,SCION-style Sign,1056768000,3.75225631475,0.0102682776652,0.00592839287413,3
train_loss,train,loss,SCION-style Sign,1058406400,3.75299136778,0.0151257073425,0.00873283120585,3
train_loss,train,loss,SCION-style Sign,1060044800,3.74694212556,0.00551160260855,0.00318212524972,3
train_loss,train,loss,SCION-style Sign,1061683200,3.73809699357,0.0128787949574,0.0074355757355,3
train_loss,train,loss,SCION-style Sign,1063321600,3.74458421151,0.00185672559984,0.00107198102488,3
train_loss,train,loss,SCION-style Sign,1064960000,3.75000672638,0.0323245350573,0.0186625790168,3
train_loss,train,loss,SCION-style Sign,1066598400,3.74139998416,0.00958871657887,0.00553604809799,3
train_loss,train,loss,SCION-style Sign,1068236800,3.73829284449,0.0179716740586,0.0103759508555,3
train_loss,train,loss,SCION-style Sign,1069875200,3.75601618548,0.00919828258096,0.0053106309242,3
train_loss,train,loss,SCION-style Sign,1071513600,3.75672292113,0.0108008090922,0.00623585003684,3
train_loss,train,loss,SCION-style Sign,1073152000,3.74411438823,0.0154579135099,0.00892463052607,3
train_loss,train,loss,SCION-style Sign,1074790400,3.74434966028,0.00958246829527,0.00553244064978,3
train_loss,train,loss,SCION-style Sign,1076428800,3.75839673479,0.00854779654751,0.00493507263768,3
train_loss,train,loss,SCION-style Sign,1078067200,3.74569106102,0.0081764075499,0.00472065109994,3
train_loss,train,loss,SCION-style Sign,1079705600,3.74773837566,0.00556144600264,0.00321090234671,3
train_loss,train,loss,SCION-style Sign,1081344000,3.75317494214,0.015685286577,0.00905590442755,3
train_loss,train,loss,SCION-style Sign,1082982400,3.75070265194,0.00559216266083,0.00322863661758,3
train_loss,train,loss,SCION-style Sign,1084620800,3.74724645615,0.00807833811514,0.00466403068538,3
train_loss,train,loss,SCION-style Sign,1086259200,3.73791966438,0.0213505656298,0.0123267548137,3
train_loss,train,loss,SCION-style Sign,1087897600,3.75466389855,0.00413012715059,0.00238453002218,3
train_loss,train,loss,SCION-style Sign,1089536000,3.7348117739,0.00981879792175,0.00566888562324,3
train_loss,train,loss,SCION-style Sign,1091174400,3.73837896784,0.0142180746952,0.00820880925264,3
train_loss,train,loss,SCION-style Sign,1092812800,3.74523054163,0.0166495993093,0.00961265064313,3
train_loss,train,loss,SCION-style Sign,1094451200,3.75058386068,0.0023845013599,0.00137669250202,3
train_loss,train,loss,SCION-style Sign,1096089600,3.74167635461,0.00807759683699,0.00466360270824,3
train_loss,train,loss,SCION-style Sign,1097728000,3.74108401438,0.0123409289812,0.00712503866934,3
train_loss,train,loss,SCION-style Sign,1099366400,3.74612569769,0.0108176669007,0.00624558289714,3
train_loss,train,loss,SCION-style Sign,1101004800,3.73817744414,0.00794268577212,0.00458571176862,3
train_loss,train,loss,SCION-style Sign,1102643200,3.74540131152,0.00483087183626,0.00278910515509,3
train_loss,train,loss,SCION-style Sign,1104281600,3.74506444454,0.00878189118571,0.00507022724007,3
train_loss,train,loss,SCION-style Sign,1105920000,3.73923041344,0.00306509708278,0.00176963462583,3
train_loss,train,loss,SCION-style Sign,1107558400,3.7408662196,0.00613912721361,0.00354442674937,3
train_loss,train,loss,SCION-style Sign,1109196800,3.74879836758,0.0151933728204,0.00877189788777,3
train_loss,train,loss,SCION-style Sign,1110835200,3.7468894583,0.0130202067949,0.00751721989794,3
train_loss,train,loss,SCION-style Sign,1112473600,3.73734009067,0.00757100206615,0.00437112008093,3
train_loss,train,loss,SCION-style Sign,1114112000,3.73583700041,0.00496444665524,0.00286622461278,3
train_loss,train,loss,SCION-style Sign,1115750400,3.73379647831,0.00786428574928,0.00454044749433,3
train_loss,train,loss,SCION-style Sign,1117388800,3.73741003255,0.00368221184654,0.00212592600082,3
train_loss,train,loss,SCION-style Sign,1119027200,3.74593762577,0.0191571661308,0.0110603950225,3
train_loss,train,loss,SCION-style Sign,1120665600,3.73862118681,0.00822607552519,0.00474932691884,3
train_loss,train,loss,SCION-style Sign,1122304000,3.74064657946,0.0102281497647,0.00590522501998,3
train_loss,train,loss,SCION-style Sign,1123942400,3.7541831859,0.00485631440909,0.00280379443135,3
train_loss,train,loss,SCION-style Sign,1125580800,3.74714492838,0.0043704529003,0.00252328215847,3
train_loss,train,loss,SCION-style Sign,1127219200,3.73997742434,0.00865546184943,0.00499723322873,3
train_loss,train,loss,SCION-style Sign,1128857600,3.73905326804,0.00933804076852,0.00539132035141,3
train_loss,train,loss,SCION-style Sign,1130496000,3.7352026093,0.00830711439564,0.00479611473251,3
train_loss,train,loss,SCION-style Sign,1132134400,3.75351970712,0.00925939542187,0.00534591443935,3
train_loss,train,loss,SCION-style Sign,1133772800,3.73962910374,0.018641970892,0.0107629469127,3
train_loss,train,loss,SCION-style Sign,1135411200,3.74255159338,0.005850930971,0.00337803657112,3
train_loss,train,loss,SCION-style Sign,1137049600,3.73936727742,0.00698571073092,0.00403320197098,3
train_loss,train,loss,SCION-style Sign,1138688000,3.74860553304,0.00661507952212,0.00381921794281,3
train_loss,train,loss,SCION-style Sign,1140326400,3.72398748914,0.010528918073,0.00607887368371,3
train_loss,train,loss,SCION-style Sign,1141964800,3.73873843769,0.0108221595299,0.00624817671779,3
train_loss,train,loss,SCION-style Sign,1143603200,3.73585292776,0.0188047230614,0.0108569119215,3
train_loss,train,loss,SCION-style Sign,1145241600,3.74201402962,0.00302143943182,0.0017444288693,3
train_loss,train,loss,SCION-style Sign,1146880000,3.73895225565,0.00809098888296,0.00467133460959,3
train_loss,train,loss,SCION-style Sign,1148518400,3.73897752563,0.00531944804863,0.00307118476281,3
train_loss,train,loss,SCION-style Sign,1150156800,3.7451579541,0.00575046219709,0.00332003089745,3
train_loss,train,loss,SCION-style Sign,1151795200,3.74039286733,0.00419427296071,0.00242156462292,3
train_loss,train,loss,SCION-style Sign,1153433600,3.74661417484,0.00685748125345,0.00395916864764,3
train_loss,train,loss,SCION-style Sign,1155072000,3.74540871104,0.00997105278877,0.0057567900117,3
train_loss,train,loss,SCION-style Sign,1156710400,3.73927589258,0.0208911747025,0.0120615253381,3
train_loss,train,loss,SCION-style Sign,1158348800,3.75105888883,0.00471943275035,0.00272476576884,3
train_loss,train,loss,SCION-style Sign,1159987200,3.74573736886,0.00837196625298,0.0048335569698,3
train_loss,train,loss,SCION-style Sign,1161625600,3.74609523475,0.0205560015794,0.0118680130453,3
train_loss,train,loss,SCION-style Sign,1163264000,3.73644635181,0.00772795037925,0.00446173423174,3
train_loss,train,loss,SCION-style Sign,1164902400,3.73910013318,0.0154471969487,0.00891844331655,3
train_loss,train,loss,SCION-style Sign,1166540800,3.75103573581,0.0069371957624,0.00400519184084,3
train_loss,train,loss,SCION-style Sign,1168179200,3.73784710566,0.0102033422975,0.00589090242208,3
train_loss,train,loss,SCION-style Sign,1169817600,3.742431675,0.0153160187687,0.00884270755901,3
train_loss,train,loss,SCION-style Sign,1171456000,3.73633426487,0.00726617511844,0.00419512816061,3
train_loss,train,loss,SCION-style Sign,1173094400,3.7403091977,0.00486647526496,0.00280966080423,3
train_loss,train,loss,SCION-style Sign,1174732800,3.7476035438,0.0122971442152,0.00709975952292,3
train_loss,train,loss,SCION-style Sign,1176371200,3.74280547917,0.0124660474686,0.00719727586171,3
train_loss,train,loss,SCION-style Sign,1178009600,3.74418672244,0.00370262986614,0.00213771434993,3
train_loss,train,loss,SCION-style Sign,1179648000,3.73317062457,0.00361322361558,0.0020860956271,3
train_loss,train,loss,SCION-style Sign,1181286400,3.74072964688,0.00702984862573,0.00405868499643,3
train_loss,train,loss,SCION-style Sign,1182924800,3.74514864008,0.0133154324313,0.00768766849856,3
train_loss,train,loss,SCION-style Sign,1184563200,3.74259635309,0.00752429034463,0.00434415105594,3
train_loss,train,loss,SCION-style Sign,1186201600,3.73942596594,0.009603526101,0.00554459837958,3
train_loss,train,loss,SCION-style Sign,1187840000,3.7438520805,0.0114293062442,0.00659871303675,3
train_loss,train,loss,SCION-style Sign,1189478400,3.73969490707,0.014782163836,0.00853448626991,3
train_loss,train,loss,SCION-style Sign,1191116800,3.74458697081,0.00501836675847,0.00289735539889,3
train_loss,train,loss,SCION-style Sign,1192755200,3.74870161931,0.0047640429459,0.00275052147725,3
train_loss,train,loss,SCION-style Sign,1194393600,3.75317198932,0.011471956156,0.00662333697478,3
train_loss,train,loss,SCION-style Sign,1196032000,3.73605142236,0.00455075605677,0.00262738023439,3
train_loss,train,loss,SCION-style Sign,1197670400,3.73741107464,0.00296362070429,0.0017110472114,3
train_loss,train,loss,SCION-style Sign,1199308800,3.7370972683,0.00913690757239,0.00527519604648,3
train_loss,train,loss,SCION-style Sign,1200947200,3.74098562558,0.00160614506197,0.000927308283885,3
train_loss,train,loss,SCION-style Sign,1202585600,3.74310575326,0.0151943028257,0.00877243482657,3
train_loss,train,loss,SCION-style Sign,1204224000,3.7470555069,0.0101240334822,0.00584511345622,3
train_loss,train,loss,SCION-style Sign,1205862400,3.73593945483,0.00761258571525,0.00439512841193,3
train_loss,train,loss,SCION-style Sign,1207500800,3.73934859931,0.0232100895626,0.0134003514569,3
train_loss,train,loss,SCION-style Sign,1209139200,3.73753382266,0.00509179145403,0.00293974716664,3
train_loss,train,loss,SCION-style Sign,1210777600,3.73607232511,0.0139940402824,0.0080794629241,3
train_loss,train,loss,SCION-style Sign,1212416000,3.73083855093,0.0147296020141,0.00850413968789,3
train_loss,train,loss,SCION-style Sign,1214054400,3.75580288072,0.016175413001,0.0093388790504,3
train_loss,train,loss,SCION-style Sign,1215692800,3.73554299474,0.00578556429318,0.00334029710208,3
train_loss,train,loss,SCION-style Sign,1217331200,3.74833864649,0.0212669504491,0.0122784795667,3
train_loss,train,loss,SCION-style Sign,1218969600,3.73764026205,0.0028799590596,0.00166274513832,3
train_loss,train,loss,SCION-style Sign,1220608000,3.74019318442,0.00496202296239,0.00286482529306,3
train_loss,train,loss,SCION-style Sign,1222246400,3.74421119571,0.00930043840246,0.00536961061524,3
train_loss,train,loss,SCION-style Sign,1223884800,3.727487789,0.00478699627508,0.00276377358803,3
train_loss,train,loss,SCION-style Sign,1225523200,3.73985318263,0.00960989294426,0.00554827427825,3
train_loss,train,loss,SCION-style Sign,1227161600,3.74192537566,0.00927328692461,0.0053539347022,3
train_loss,train,loss,SCION-style Sign,1228800000,3.73832112273,0.0117230225549,0.00676829022776,3
train_loss,train,loss,SCION-style Sign,1230438400,3.74596447051,0.0105670939388,0.00610091453011,3
train_loss,train,loss,SCION-style Sign,1232076800,3.74315180361,0.0153181564868,0.00884394177116,3
train_loss,train,loss,SCION-style Sign,1233715200,3.75246915003,0.0170234290912,0.00982848136831,3
train_loss,train,loss,SCION-style Sign,1235353600,3.74671177963,0.0133415878715,0.007702769349,3
train_loss,train,loss,SCION-style Sign,1236992000,3.74059506118,0.00470927476017,0.00271890105047,3
train_loss,train,loss,SCION-style Sign,1238630400,3.74643452227,0.0144078598657,0.00831838177188,3
train_loss,train,loss,SCION-style Sign,1240268800,3.73307338198,0.00676391266686,0.00390514679899,3
train_loss,train,loss,SCION-style Sign,1241907200,3.7324529165,0.0172041177394,0.00993280200802,3
train_loss,train,loss,SCION-style Sign,1243545600,3.73669751207,0.0134999295287,0.00779418794745,3
train_loss,train,loss,SCION-style Sign,1245184000,3.73028356314,0.00601762497664,0.00347427740014,3
train_loss,train,loss,SCION-style Sign,1246822400,3.74309976399,0.00761455100865,0.0043962630746,3
train_loss,train,loss,SCION-style Sign,1248460800,3.73535087983,0.0138833798561,0.00801557309719,3
train_loss,train,loss,SCION-style Sign,1250099200,3.73262258848,0.00996070536373,0.00575081592307,3
train_loss,train,loss,SCION-style Sign,1251737600,3.72471507053,0.0158254421815,0.00913682330352,3
train_loss,train,loss,SCION-style Sign,1253376000,3.73630834381,0.00835439372817,0.00482341146788,3
train_loss,train,loss,SCION-style Sign,1255014400,3.75029910862,0.00913146611826,0.00527205442148,3
train_loss,train,loss,SCION-style Sign,1256652800,3.74932410796,0.00869277072256,0.00501877351667,3
train_loss,train,loss,SCION-style Sign,1258291200,3.72745296538,0.0086012334253,0.00496592443346,3
train_loss,train,loss,SCION-style Sign,1259929600,3.73679446439,0.00783664704568,0.00452449028137,3
train_loss,train,loss,SCION-style Sign,1261568000,3.73803348958,0.0045940662652,0.00265238539489,3
train_loss,train,loss,SCION-style Sign,1263206400,3.74336593827,0.00677253705367,0.00391012609104,3
train_loss,train,loss,SCION-style Sign,1264844800,3.72989378552,0.00578901768069,0.00334229091629,3
train_loss,train,loss,SCION-style Sign,1266483200,3.7279569008,0.0138452428636,0.00799355469432,3
train_loss,train,loss,SCION-style Sign,1268121600,3.73448825379,0.00632587772286,0.00365224720616,3
train_loss,train,loss,SCION-style Sign,1269760000,3.73567617814,0.00416974769674,0.00240740495516,3
train_loss,train,loss,SCION-style Sign,1271398400,3.74027453979,0.0116945712724,0.00675186387217,3
train_loss,train,loss,SCION-style Sign,1273036800,3.73250052075,0.0152443324985,0.00880131947161,3
train_loss,train,loss,SCION-style Sign,1274675200,3.73121294757,0.00714573257719,0.004125590627,3
train_loss,train,loss,SCION-style Sign,1276313600,3.73010293206,0.00954898792709,0.00551311075019,3
train_loss,train,loss,SCION-style Sign,1277952000,3.7262980473,0.00378511904635,0.00218533950032,3
train_loss,train,loss,SCION-style Sign,1279590400,3.74449232499,0.0118726084178,0.00685465366598,3
train_loss,train,loss,SCION-style Sign,1281228800,3.73956535081,0.0077731162769,0.00448781077491,3
train_loss,train,loss,SCION-style Sign,1282867200,3.7227880621,0.00746680810473,0.00431096366925,3
train_loss,train,loss,SCION-style Sign,1284505600,3.72941215714,0.00979621845324,0.00565584936102,3
train_loss,train,loss,SCION-style Sign,1286144000,3.75104659895,0.0108172283893,0.00624532972243,3
train_loss,train,loss,SCION-style Sign,1287782400,3.74146533569,0.0132133866565,0.00762875234303,3
train_loss,train,loss,SCION-style Sign,1289420800,3.72864654203,0.0123847553031,0.00715034180809,3
train_loss,train,loss,SCION-style Sign,1291059200,3.73780817926,0.00367746676196,0.00212318642496,3
train_loss,train,loss,SCION-style Sign,1292697600,3.73699370901,0.00513120234221,0.00296250105354,3
train_loss,train,loss,SCION-style Sign,1294336000,3.73093574464,0.00938531383011,0.00541861346624,3
train_loss,train,loss,SCION-style Sign,1295974400,3.73844802896,0.00170074577229,0.000981926029454,3
train_loss,train,loss,SCION-style Sign,1297612800,3.72997095625,0.0076420475171,0.00441213819116,3
train_loss,train,loss,SCION-style Sign,1299251200,3.73526915153,0.0123781791461,0.00714654506208,3
train_loss,train,loss,SCION-style Sign,1300889600,3.73686831037,0.00444046818397,0.00256370550134,3
train_loss,train,loss,SCION-style Sign,1302528000,3.74057021419,0.00393160342523,0.0022699122959,3
train_loss,train,loss,SCION-style Sign,1304166400,3.73420189897,0.00640916205801,0.00370033143947,3
train_loss,train,loss,SCION-style Sign,1305804800,3.72699605366,0.0113429516254,0.00654885617434,3
train_loss,train,loss,SCION-style Sign,1307443200,3.73167250216,0.00920204644777,0.00531280399371,3
train_loss,train,loss,SCION-style Sign,1309081600,3.7399498719,0.0070699646096,0.00408184597051,3
train_loss,train,loss,SCION-style Sign,1310720000,3.72145901144,0.00602299112663,0.00347737554829,3
train_loss,train,loss,SCION-style Sign,1312358400,3.73460514963,0.0052149045536,0.00301082654782,3
train_loss,train,loss,SCION-style Sign,1313996800,3.74209260762,0.00587656597849,0.00339283694959,3
train_loss,train,loss,SCION-style Sign,1315635200,3.7355630974,0.00356247282488,0.00205679464442,3
train_loss,train,loss,SCION-style Sign,1317273600,3.72700323919,0.00430533119985,0.00248568412719,3
train_loss,train,loss,SCION-style Sign,1318912000,3.73605165998,0.002821588766,0.00162904503359,3
train_loss,train,loss,SCION-style Sign,1320550400,3.73484849711,0.00943327483977,0.00544630376808,3
train_loss,train,loss,SCION-style Sign,1322188800,3.72903214057,0.00677932822171,0.00391404697373,3
train_loss,train,loss,SCION-style Sign,1323827200,3.72470802744,0.0160277194375,0.00925360813173,3
train_loss,train,loss,SCION-style Sign,1325465600,3.73513508797,0.000297331846425,0.000171664621572,3
train_loss,train,loss,SCION-style Sign,1327104000,3.74253266891,0.00643229939061,0.00371368978468,3
train_loss,train,loss,SCION-style Sign,1328742400,3.74124602993,0.00500582228781,0.00289011284538,3
train_loss,train,loss,SCION-style Sign,1330380800,3.73849842985,0.00979272177884,0.00565383055511,3
train_loss,train,loss,SCION-style Sign,1332019200,3.74737230957,0.0154228784151,0.00890440300461,3
train_loss,train,loss,SCION-style Sign,1333657600,3.73901897609,0.0126985485432,0.00733151041972,3
train_loss,train,loss,SCION-style Sign,1335296000,3.73933477223,0.00395112069209,0.00228118059518,3
train_loss,train,loss,SCION-style Sign,1336934400,3.7347017622,0.0114137594641,0.00658973709908,3
train_loss,train,loss,SCION-style Sign,1338572800,3.74120642165,0.00833087435424,0.00480983255101,3
train_loss,train,loss,SCION-style Sign,1340211200,3.74275785188,0.00983881906625,0.00568044483641,3
train_loss,train,loss,SCION-style Sign,1341849600,3.73906190515,0.0158983454275,0.00917891401221,3
train_loss,train,loss,SCION-style Sign,1343488000,3.72471109728,0.00365876320969,0.00211238792401,3
train_loss,train,loss,SCION-style Sign,1345126400,3.73798684319,0.0141033776431,0.00814258887873,3
train_loss,train,loss,SCION-style Sign,1346764800,3.73352666974,0.0140221276114,0.00809567915105,3
train_loss,train,loss,SCION-style Sign,1348403200,3.72631227851,0.0151974001891,0.00877422309014,3
train_loss,train,loss,SCION-style Sign,1350041600,3.72758786539,0.00461897160645,0.00266676450036,3
train_loss,train,loss,SCION-style Sign,1351680000,3.73683280428,0.00484112241391,0.00279502332885,3
train_loss,train,loss,SCION-style Sign,1353318400,3.74116712789,0.00519631089328,0.00300009149303,3
train_loss,train,loss,SCION-style Sign,1354956800,3.73031829079,0.00262219943311,0.00151392754857,3
train_loss,train,loss,SCION-style Sign,1356595200,3.73251911481,0.00656640404677,0.00379111514401,3
train_loss,train,loss,SCION-style Sign,1358233600,3.72823483706,0.010853013776,0.00626599042512,3
train_loss,train,loss,SCION-style Sign,1359872000,3.72539834221,0.0103304113243,0.00596426575892,3
train_loss,train,loss,SCION-style Sign,1361510400,3.72979565879,0.0129780947101,0.00749290647445,3
train_loss,train,loss,SCION-style Sign,1363148800,3.73206863721,0.00868791610996,0.00501597070478,3
train_loss,train,loss,SCION-style Sign,1364787200,3.72735974014,0.00282670339327,0.00163199796503,3
train_loss,train,loss,SCION-style Sign,1366425600,3.7252141728,0.00104871828355,0.00060547778331,3
train_loss,train,loss,SCION-style Sign,1368064000,3.73813204924,0.00911269044989,0.00526121428429,3
train_loss,train,loss,SCION-style Sign,1369702400,3.73475586593,0.0249616796645,0.0144116324737,3
train_loss,train,loss,SCION-style Sign,1371340800,3.72340673447,0.0162338805248,0.00937263529099,3
train_loss,train,loss,SCION-style Sign,1372979200,3.72274311682,0.0132964151943,0.00767668889171,3
train_loss,train,loss,SCION-style Sign,1374617600,3.7376920863,0.015712836727,0.00907181051409,3
train_loss,train,loss,SCION-style Sign,1376256000,3.72445420067,0.0114982126844,0.00663849618855,3
train_loss,train,loss,SCION-style Sign,1377894400,3.7324009951,0.00117649497017,0.000679249687728,3
train_loss,train,loss,SCION-style Sign,1379532800,3.73033339441,0.0175850594065,0.010152738782,3
train_loss,train,loss,SCION-style Sign,1381171200,3.7206754154,0.00915747331135,0.0052870696814,3
train_loss,train,loss,SCION-style Sign,1382809600,3.72693094651,0.0136852193129,0.00790116505421,3
train_loss,train,loss,SCION-style Sign,1384448000,3.74058343053,0.0158876964324,0.00917276581208,3
train_loss,train,loss,SCION-style Sign,1386086400,3.73118536075,0.00608022875001,0.00351042170555,3
train_loss,train,loss,SCION-style Sign,1387724800,3.73207474728,0.00847170711912,0.00489114238572,3
train_loss,train,loss,SCION-style Sign,1389363200,3.73256065488,0.012439745047,0.00718209015155,3
train_loss,train,loss,SCION-style Sign,1391001600,3.72944548269,0.00603173530192,0.00348242400024,3
train_loss,train,loss,SCION-style Sign,1392640000,3.73127101183,0.0120191734995,0.00693927305538,3
train_loss,train,loss,SCION-style Sign,1394278400,3.72415033698,0.0135776342889,0.00783905081168,3
train_loss,train,loss,SCION-style Sign,1395916800,3.7262058119,0.00780264232558,0.00450485764707,3
train_loss,train,loss,SCION-style Sign,1397555200,3.71554698944,0.0152729904399,0.00881786514183,3
train_loss,train,loss,SCION-style Sign,1399193600,3.728173545,0.00645234329131,0.00372526213614,3
train_loss,train,loss,SCION-style Sign,1400832000,3.72396701574,0.0134950624296,0.00779137792645,3
train_loss,train,loss,SCION-style Sign,1402470400,3.73265827417,0.00668178444171,0.00385773004609,3
train_loss,train,loss,SCION-style Sign,1404108800,3.72589075764,0.0109743957386,0.00633607033387,3
train_loss,train,loss,SCION-style Sign,1405747200,3.7211848857,0.00843888688041,0.00487219361207,3
train_loss,train,loss,SCION-style Sign,1407385600,3.72646467765,0.0182626639051,0.0105439539217,3
train_loss,train,loss,SCION-style Sign,1409024000,3.72976680458,0.00732180968154,0.00422724879059,3
train_loss,train,loss,SCION-style Sign,1410662400,3.73367861211,0.0080212901812,0.00463109404536,3
train_loss,train,loss,SCION-style Sign,1412300800,3.71846253713,0.00282904430301,0.00163334948989,3
train_loss,train,loss,SCION-style Sign,1413939200,3.72572267274,0.00281500361081,0.00162524309247,3
train_loss,train,loss,SCION-style Sign,1415577600,3.74087542137,0.0102204032367,0.00590075255991,3
train_loss,train,loss,SCION-style Sign,1417216000,3.73379082282,0.00731857686575,0.00422538232353,3
train_loss,train,loss,SCION-style Sign,1418854400,3.72733334442,0.00493203005517,0.00284750888,3
train_loss,train,loss,SCION-style Sign,1420492800,3.7365333575,0.0117763734422,0.00679909237696,3
train_loss,train,loss,SCION-style Sign,1422131200,3.72414060116,0.00228957223286,0.00132188514497,3
train_loss,train,loss,SCION-style Sign,1423769600,3.72455015719,0.00327368371097,0.00189006217177,3
train_loss,train,loss,SCION-style Sign,1425408000,3.72326210797,0.00625209881254,0.00360965093242,3
train_loss,train,loss,SCION-style Sign,1427046400,3.72953192353,0.00177293606628,0.00102360511512,3
train_loss,train,loss,SCION-style Sign,1428684800,3.73381705602,0.00376487644072,0.00217365242651,3
train_loss,train,loss,SCION-style Sign,1430323200,3.74277119279,0.00791220892099,0.00456811595042,3
train_loss,train,loss,SCION-style Sign,1431961600,3.72831108153,0.00929388114274,0.00536582477958,3
train_loss,train,loss,SCION-style Sign,1433600000,3.7236256208,0.00752559625108,0.00434490502137,3
train_loss,train,loss,SCION-style Sign,1435238400,3.72202564975,0.0217698918604,0.0125688529258,3
train_loss,train,loss,SCION-style Sign,1436876800,3.74354223192,0.0115993219965,0.00669687167707,3
train_loss,train,loss,SCION-style Sign,1438515200,3.72042846004,0.00091258084959,0.000526878799168,3
train_loss,train,loss,SCION-style Sign,1440153600,3.71638085107,0.00565231014587,0.00326336278426,3
train_loss,train,loss,SCION-style Sign,1441792000,3.72622980356,0.00856157022696,0.00494302487522,3
train_loss,train,loss,SCION-style Sign,1443430400,3.72849136631,0.0136277387313,0.00786797862494,3
train_loss,train,loss,SCION-style Sign,1445068800,3.73515008092,0.0154943268754,0.00894565379245,3
train_loss,train,loss,SCION-style Sign,1446707200,3.71734228373,0.00830082943259,0.00479248610741,3
train_loss,train,loss,SCION-style Sign,1448345600,3.73513097942,0.00773827228134,0.0044676935847,3
train_loss,train,loss,SCION-style Sign,1449984000,3.73138992985,0.00426314845398,0.0024613299075,3
train_loss,train,loss,SCION-style Sign,1451622400,3.71955833455,0.020396542917,0.0117759495437,3
train_loss,train,loss,SCION-style Sign,1453260800,3.72376470407,0.0143186793266,0.00826689336363,3
train_loss,train,loss,SCION-style Sign,1454899200,3.73081925333,0.0220872426379,0.0127520754826,3
train_loss,train,loss,SCION-style Sign,1456537600,3.72949480832,0.0130556656422,0.00753769207295,3
train_loss,train,loss,SCION-style Sign,1458176000,3.72333006899,0.0109714905877,0.00633439304421,3
train_loss,train,loss,SCION-style Sign,1459814400,3.73384432594,0.0121283215823,0.00700228973038,3
train_loss,train,loss,SCION-style Sign,1461452800,3.73145031949,0.0152044246498,0.00877827866445,3
train_loss,train,loss,SCION-style Sign,1463091200,3.73499514222,0.00859983237213,0.00496511553504,3
train_loss,train,loss,SCION-style Sign,1464729600,3.72312104324,0.00823904214971,0.004756813203,3
train_loss,train,loss,SCION-style Sign,1466368000,3.72869071484,0.0122688212484,0.00708340725038,3
train_loss,train,loss,SCION-style Sign,1468006400,3.72104094605,0.00967961328023,0.00558852733299,3
train_loss,train,loss,SCION-style Sign,1469644800,3.73182854891,0.00852365729444,0.00492113583342,3
train_loss,train,loss,SCION-style Sign,1471283200,3.71768115918,0.00494188653952,0.0028531995239,3
train_loss,train,loss,SCION-style Sign,1472921600,3.72097693801,0.0114171397033,0.0065916886811,3
train_loss,train,loss,SCION-style Sign,1474560000,3.72181430419,0.00549643100641,0.00317336592114,3
train_loss,train,loss,SCION-style Sign,1476198400,3.71726232767,0.0105320901081,0.00608070505904,3
train_loss,train,loss,SCION-style Sign,1477836800,3.72754968166,0.00485530755472,0.00280321312372,3
train_loss,train,loss,SCION-style Sign,1479475200,3.73093319515,0.00881022967805,0.00508658847625,3
train_loss,train,loss,SCION-style Sign,1481113600,3.71894675056,0.00663873018415,0.00383287265889,3
train_loss,train,loss,SCION-style Sign,1482752000,3.71850181003,0.00569861708334,0.00329009810708,3
train_loss,train,loss,SCION-style Sign,1484390400,3.72626703799,0.00976615847344,0.00563849422359,3
train_loss,train,loss,SCION-style Sign,1486028800,3.72316821118,0.00418249380293,0.002414763923,3
train_loss,train,loss,SCION-style Sign,1487667200,3.73995373468,0.00671688753189,0.00387799682466,3
train_loss,train,loss,SCION-style Sign,1489305600,3.7231030645,0.00752424114516,0.00434412265061,3
train_loss,train,loss,SCION-style Sign,1490944000,3.73522166034,0.0136361948651,0.0078728607761,3
train_loss,train,loss,SCION-style Sign,1492582400,3.74103418887,0.0163246609664,0.00942504740338,3
train_loss,train,loss,SCION-style Sign,1494220800,3.72545545379,0.00288904198181,0.0016679891659,3
train_loss,train,loss,SCION-style Sign,1495859200,3.73510082722,0.0195731088342,0.0113005396543,3
train_loss,train,loss,SCION-style Sign,1497497600,3.72802840193,0.0323586194994,0.0186822576786,3
train_loss,train,loss,SCION-style Sign,1499136000,3.73010942201,0.0113172066877,0.00653399232761,3
train_loss,train,loss,SCION-style Sign,1500774400,3.72630404373,0.00582341745947,0.00336215163783,3
train_loss,train,loss,SCION-style Sign,1502412800,3.72051361283,0.0121248836719,0.00700030485184,3
train_loss,train,loss,SCION-style Sign,1504051200,3.73050623516,0.00456401017554,0.00263503250343,3
train_loss,train,loss,SCION-style Sign,1505689600,3.730554292,0.010518156236,0.00607266033426,3
train_loss,train,loss,SCION-style Sign,1507328000,3.72108181218,0.00304063652827,0.00175551231811,3
train_loss,train,loss,SCION-style Sign,1508966400,3.71910884182,0.000777176102314,0.000448702831879,3
train_loss,train,loss,SCION-style Sign,1510604800,3.73747181892,0.00650891633971,0.00375792460086,3
train_loss,train,loss,SCION-style Sign,1512243200,3.72289520085,0.0303454323016,0.017519943508,3
train_loss,train,loss,SCION-style Sign,1513881600,3.71956118166,0.0112855330971,0.00651570557156,3
train_loss,train,loss,SCION-style Sign,1515520000,3.72353574574,0.00894701838448,0.00516556347272,3
train_loss,train,loss,SCION-style Sign,1517158400,3.73708795031,0.00597799503892,0.00345139704493,3
train_loss,train,loss,SCION-style Sign,1518796800,3.72605399271,0.00886686484126,0.00511928680297,3
train_loss,train,loss,SCION-style Sign,1520435200,3.72459306121,0.0131315159826,0.00758148428742,3
train_loss,train,loss,SCION-style Sign,1522073600,3.70453039487,0.0119910507717,0.00692303639091,3
train_loss,train,loss,SCION-style Sign,1523712000,3.73484668652,0.0101858455261,0.00588080065645,3
train_loss,train,loss,SCION-style Sign,1525350400,3.71885211746,0.00650479377776,0.00375554443861,3
train_loss,train,loss,SCION-style Sign,1526988800,3.72072726667,0.00734064816261,0.00423812519271,3
train_loss,train,loss,SCION-style Sign,1528627200,3.72703122278,0.00563162073953,0.00325141774994,3
train_loss,train,loss,SCION-style Sign,1530265600,3.72412000438,0.0109728143152,0.00633515729866,3
train_loss,train,loss,SCION-style Sign,1531904000,3.72534108341,0.00253830350915,0.00146549021429,3
train_loss,train,loss,SCION-style Sign,1533542400,3.73824394027,0.0214260600361,0.0123703415295,3
train_loss,train,loss,SCION-style Sign,1535180800,3.72384944081,0.00759837364936,0.00438692307186,3
train_loss,train,loss,SCION-style Sign,1536819200,3.72594881912,0.0110214546251,0.00636323979468,3
train_loss,train,loss,SCION-style Sign,1538457600,3.73516619404,0.0118164502811,0.00682223075066,3
train_loss,train,loss,SCION-style Sign,1540096000,3.72124323249,0.0159887793183,0.00923112604345,3
train_loss,train,loss,SCION-style Sign,1541734400,3.72788670619,0.00325421546001,0.00187882217184,3
train_loss,train,loss,SCION-style Sign,1543372800,3.73398632209,0.0101085202252,0.0058361568731,3
train_loss,train,loss,SCION-style Sign,1545011200,3.7243669949,0.00563646794139,0.00325421628324,3
train_loss,train,loss,SCION-style Sign,1546649600,3.7260463657,0.00745921257248,0.00430657838666,3
train_loss,train,loss,SCION-style Sign,1548288000,3.72494027019,0.0205967048539,0.0118915130918,3
train_loss,train,loss,SCION-style Sign,1549926400,3.72632457058,0.0183400644119,0.0105886411252,3
train_loss,train,loss,SCION-style Sign,1551564800,3.72176997662,0.0276162074773,0.015944224821,3
train_loss,train,loss,SCION-style Sign,1553203200,3.72550336738,0.0123736683465,0.0071439407507,3
train_loss,train,loss,SCION-style Sign,1554841600,3.72248236616,0.0235530928147,0.0135983844768,3
train_loss,train,loss,SCION-style Sign,1556480000,3.71940774699,0.0173018059714,0.00998920233507,3
train_loss,train,loss,SCION-style Sign,1558118400,3.72315013409,0.00430137470183,0.00248339984199,3
train_loss,train,loss,SCION-style Sign,1559756800,3.73005870402,0.00305281605353,0.00176254417029,3
train_loss,train,loss,SCION-style Sign,1561395200,3.72671500107,0.00250712002972,0.00144748642405,3
train_loss,train,loss,SCION-style Sign,1563033600,3.7098154664,0.0182723124096,0.0105495244884,3
train_loss,train,loss,SCION-style Sign,1564672000,3.71666986624,0.0174300565976,0.0100632478686,3
train_loss,train,loss,SCION-style Sign,1566310400,3.73250385364,0.010547659783,0.00608969421504,3
train_loss,train,loss,SCION-style Sign,1567948800,3.7239547201,0.0262347353689,0.0151466315274,3
train_loss,train,loss,SCION-style Sign,1569587200,3.71614364823,0.00974677091164,0.00562730080956,3
train_loss,train,loss,SCION-style Sign,1571225600,3.72852952321,0.00553531635862,0.0031958163897,3
train_loss,train,loss,SCION-style Sign,1572864000,3.71747814099,0.00791134856427,0.00456761922323,3
train_loss,train,loss,SCION-style Sign,1574502400,3.72857424458,0.00803277914139,0.00463772719962,3
train_loss,train,loss,SCION-style Sign,1576140800,3.71662139535,0.00790077810427,0.00456151636531,3
train_loss,train,loss,SCION-style Sign,1577779200,3.72707802395,0.0138404577566,0.0079907920115,3
train_loss,train,loss,SCION-style Sign,1579417600,3.71541704476,0.0104584985429,0.00603821694904,3
train_loss,train,loss,SCION-style Sign,1581056000,3.73086044053,0.00239338985066,0.00138182427455,3
train_loss,train,loss,SCION-style Sign,1582694400,3.72886636794,0.0104328510035,0.00602340933529,3
train_loss,train,loss,SCION-style Sign,1584332800,3.71960877617,0.00866538180853,0.00500296051978,3
train_loss,train,loss,SCION-style Sign,1585971200,3.72336073538,0.00340256803653,0.00196447357183,3
train_loss,train,loss,SCION-style Sign,1587609600,3.71917700708,0.00611737071962,0.0035318656317,3
train_loss,train,loss,SCION-style Sign,1589248000,3.72521317542,0.00360740161416,0.00208273429301,3
train_loss,train,loss,SCION-style Sign,1590886400,3.72645873427,0.00626938876702,0.00361963329229,3
train_loss,train,loss,SCION-style Sign,1592524800,3.70995676239,0.0159772083126,0.0092244455202,3
train_loss,train,loss,SCION-style Sign,1594163200,3.73044064879,0.00986121418544,0.0056933746645,3
train_loss,train,loss,SCION-style Sign,1595801600,3.72729768892,0.0133296472423,0.00769587542357,3
train_loss,train,loss,SCION-style Sign,1597440000,3.72727071106,0.0101722260323,0.00587293743798,3
train_loss,train,loss,SCION-style Sign,1599078400,3.71569949845,0.00364244173873,0.00210296471836,3
train_loss,train,loss,SCION-style Sign,1600716800,3.72034387569,0.00475035030035,0.00274261602465,3
train_loss,train,loss,SCION-style Sign,1602355200,3.71935591122,0.00734740906172,0.00424202859963,3
train_loss,train,loss,SCION-style Sign,1603993600,3.72827542702,0.0169351241294,0.00977749847486,3
train_loss,train,loss,SCION-style Sign,1605632000,3.714478362,0.0019849933689,0.00114603645588,3
train_loss,train,loss,SCION-style Sign,1607270400,3.73054071287,0.0123945285494,0.00715598439449,3
train_loss,train,loss,SCION-style Sign,1608908800,3.72450414141,0.0180382740618,0.0104144023853,3
train_loss,train,loss,SCION-style Sign,1610547200,3.72509446502,0.00970046455815,0.00560056582391,3
train_loss,train,loss,SCION-style Sign,1612185600,3.71455448012,0.0156665866734,0.00904510803318,3
train_loss,train,loss,SCION-style Sign,1613824000,3.72908762693,0.0108952524646,0.00629037694331,3
train_loss,train,loss,SCION-style Sign,1615462400,3.72558324556,0.00734299236307,0.00423947861748,3
train_loss,train,loss,SCION-style Sign,1617100800,3.72479115546,0.00918937649853,0.00530548899511,3
train_loss,train,loss,SCION-style Sign,1618739200,3.71894988437,0.00966983433407,0.0055828814558,3
train_loss,train,loss,SCION-style Sign,1620377600,3.71343666573,0.00673965973021,0.00389114435948,3
train_loss,train,loss,SCION-style Sign,1622016000,3.71670727809,0.00917701270843,0.00529835075757,3
train_loss,train,loss,SCION-style Sign,1623654400,3.72636587361,0.0150973391114,0.00871645280001,3
train_loss,train,loss,SCION-style Sign,1625292800,3.71616185129,0.0221793649899,0.0128052623473,3
train_loss,train,loss,SCION-style Sign,1626931200,3.71636734486,0.00882322114537,0.0050940891034,3
train_loss,train,loss,SCION-style Sign,1628569600,3.71914573928,0.0117120582099,0.00676195996024,3
train_loss,train,loss,SCION-style Sign,1630208000,3.72181828479,0.0101074259894,0.0058355251158,3
train_loss,train,loss,SCION-style Sign,1631846400,3.72574801246,0.0168301774661,0.00971690749055,3
train_loss,train,loss,SCION-style Sign,1633484800,3.7139999785,0.0169604594644,0.00979212583734,3
train_loss,train,loss,SCION-style Sign,1635123200,3.72108103057,0.00379818462982,0.00219288291846,3
train_loss,train,loss,SCION-style Sign,1636761600,3.72427250445,0.0112530795468,0.00649696850558,3
train_loss,train,loss,SCION-style Sign,1638400000,3.72919405182,0.0033353175107,0.00192564646263,3
train_loss,train,loss,SCION-style Sign,1640038400,3.72264440338,0.00266293086428,0.00153744385132,3
train_loss,train,loss,SCION-style Sign,1641676800,3.71509863297,0.0117935909007,0.00680903288125,3
train_loss,train,loss,SCION-style Sign,1643315200,3.70860831082,0.00662121561071,0.0038227606152,3
train_loss,train,loss,SCION-style Sign,1644953600,3.72028584162,0.00282380505856,0.0016303246107,3
train_loss,train,loss,SCION-style Sign,1646592000,3.71651080012,0.00526971014531,0.00304246857094,3
train_loss,train,loss,SCION-style Sign,1648230400,3.72449378272,0.00806372034255,0.00465559111044,3
train_loss,train,loss,SCION-style Sign,1649868800,3.72289276242,0.00233362543098,0.00134731927076,3
train_loss,train,loss,SCION-style Sign,1651507200,3.72718730231,0.0183895407017,0.0106172062744,3
train_loss,train,loss,SCION-style Sign,1653145600,3.71813796083,0.013543630049,0.0078194184546,3
train_loss,train,loss,SCION-style Sign,1654784000,3.70950803359,0.00712227041359,0.00411204474052,3
train_loss,train,loss,SCION-style Sign,1656422400,3.71851395508,0.00600909557093,0.00346935294546,3
train_loss,train,loss,SCION-style Sign,1658060800,3.71600821555,0.0224050117415,0.0129355395601,3
train_loss,train,loss,SCION-style Sign,1659699200,3.72387838324,0.0107200822923,0.00618924239721,3
train_loss,train,loss,SCION-style Sign,1661337600,3.71719258428,0.00980087506957,0.00565853785971,3
train_loss,train,loss,SCION-style Sign,1662976000,3.72310497165,0.00581578525932,0.00335774518502,3
train_loss,train,loss,SCION-style Sign,1664614400,3.72591111143,0.0127157217909,0.00734142539892,3
train_loss,train,loss,SCION-style Sign,1666252800,3.73095895926,0.0141113707586,0.00814720370609,3
train_loss,train,loss,SCION-style Sign,1667891200,3.70918539902,0.0152057585654,0.00877904880094,3
train_loss,train,loss,SCION-style Sign,1669529600,3.71287440995,0.0117519897137,0.00678501442473,3
train_loss,train,loss,SCION-style Sign,1671168000,3.71816929042,0.00658233348839,0.00380031201142,3
train_loss,train,loss,SCION-style Sign,1672806400,3.71826991598,0.0175870017639,0.0101538602026,3
train_loss,train,loss,SCION-style Sign,1674444800,3.71662989934,0.0101390150202,0.0058537630512,3
train_loss,train,loss,SCION-style Sign,1676083200,3.7210680608,0.0159117581525,0.00918665785263,3
train_loss,train,loss,SCION-style Sign,1677721600,3.72002392332,0.0103013293379,0.00594747526623,3
train_loss,train,loss,SCION-style Sign,1679360000,3.72130990783,0.00635623534105,0.00366977418519,3
train_loss,train,loss,SCION-style Sign,1680998400,3.71749269644,0.00861978930786,0.00497663767725,3
train_loss,train,loss,SCION-style Sign,1682636800,3.72654983779,0.0114103656831,0.0065877776987,3
train_loss,train,loss,SCION-style Sign,1684275200,3.72113719245,0.00440457745476,0.00254298397917,3
train_loss,train,loss,SCION-style Sign,1685913600,3.72108735879,0.00693848668417,0.00400593715488,3
train_loss,train,loss,SCION-style Sign,1687552000,3.73951429506,0.0117414293808,0.00677891741367,3
train_loss,train,loss,SCION-style Sign,1689190400,3.7055709058,0.0229655119414,0.0132591445014,3
train_loss,train,loss,SCION-style Sign,1690828800,3.71064830681,0.00314878370989,0.00181795112252,3
train_loss,train,loss,SCION-style Sign,1692467200,3.72636626303,0.0108873020426,0.00628578676503,3
train_loss,train,loss,SCION-style Sign,1694105600,3.72526758194,0.0169181916114,0.00976772248105,3
train_loss,train,loss,SCION-style Sign,1695744000,3.71875294546,0.0176618926934,0.0101970985009,3
train_loss,train,loss,SCION-style Sign,1697382400,3.71796326935,0.0110572251588,0.0063838919219,3
train_loss,train,loss,SCION-style Sign,1699020800,3.71346452336,0.0114495464251,0.00661039871064,3
train_loss,train,loss,SCION-style Sign,1700659200,3.73327321808,0.00870410339694,0.00502531643928,3
train_loss,train,loss,SCION-style Sign,1702297600,3.70527758479,0.00367772937877,0.00212333804684,3
train_loss,train,loss,SCION-style Sign,1703936000,3.71080399175,0.00518899403198,0.00299586710119,3
train_loss,train,loss,SCION-style Sign,1705574400,3.71530334234,0.0164204946416,0.00948037700153,3
train_loss,train,loss,SCION-style Sign,1707212800,3.72015396873,0.0100976812767,0.00582989900329,3
train_loss,train,loss,SCION-style Sign,1708851200,3.72486209929,0.00858205064351,0.00495484924923,3
train_loss,train,loss,SCION-style Sign,1710489600,3.72236325423,0.00685906767704,0.00396008456973,3
train_loss,train,loss,SCION-style Sign,1712128000,3.70969725569,0.00577908442565,0.00333655594882,3
train_loss,train,loss,SCION-style Sign,1713766400,3.71476713379,0.0125734023922,0.00725925725576,3
train_loss,train,loss,SCION-style Sign,1715404800,3.72933818281,0.00948882274038,0.00547837436345,3
train_loss,train,loss,SCION-style Sign,1717043200,3.70616466582,0.00566044566513,0.0032680598285,3
train_loss,train,loss,SCION-style Sign,1718681600,3.71643847585,0.00289259725869,0.00167004180596,3
train_loss,train,loss,SCION-style Sign,1720320000,3.72740322451,0.00785925484146,0.00453754289835,3
train_loss,train,loss,SCION-style Sign,1721958400,3.71325195769,0.00354825821086,0.00204858783319,3
train_loss,train,loss,SCION-style Sign,1723596800,3.73017045995,0.00732863464217,0.00423118918345,3
train_loss,train,loss,SCION-style Sign,1725235200,3.72521384517,0.0183756391959,0.0106091802363,3
train_loss,train,loss,SCION-style Sign,1726873600,3.7166415892,0.0194706151401,0.0112413648924,3
train_loss,train,loss,SCION-style Sign,1728512000,3.71597129782,0.00925517491373,0.00534347772784,3
train_loss,train,loss,SCION-style Sign,1730150400,3.7121089528,0.00423250562664,0.00244363826289,3
train_loss,train,loss,SCION-style Sign,1731788800,3.71668713391,0.0152593157571,0.00880997006003,3
train_loss,train,loss,SCION-style Sign,1733427200,3.71614208659,0.00164090079632,0.000947374516468,3
train_loss,train,loss,SCION-style Sign,1735065600,3.70642196675,0.00456377063708,0.00263489420584,3
train_loss,train,loss,SCION-style Sign,1736704000,3.7176160417,0.01303888717,0.00752800501753,3
train_loss,train,loss,SCION-style Sign,1738342400,3.72591905991,0.0157836769096,0.00911271011259,3
train_loss,train,loss,SCION-style Sign,1739980800,3.72499341528,0.0121426899985,0.0070105853393,3
train_loss,train,loss,SCION-style Sign,1741619200,3.71780350029,0.00847572129979,0.00489345997401,3
train_loss,train,loss,SCION-style Sign,1743257600,3.72021579325,0.0107518353165,0.00620757501424,3
train_loss,train,loss,SCION-style Sign,1744896000,3.71910305401,0.00422594875281,0.00243985265002,3
train_loss,train,loss,SCION-style Sign,1746534400,3.71230315924,0.0207646223609,0.0119884603097,3
train_loss,train,loss,SCION-style Sign,1748172800,3.71353103936,0.0120015596295,0.00692910368281,3
train_loss,train,loss,SCION-style Sign,1749811200,3.71867156963,0.00821754523822,0.00474440195536,3
train_loss,train,loss,SCION-style Sign,1751449600,3.71651366631,0.00202064319997,0.00116661889544,3
train_loss,train,loss,SCION-style Sign,1753088000,3.71174499273,0.0180462376545,0.0104190001677,3
train_loss,train,loss,SCION-style Sign,1754726400,3.71292590221,0.00852149425687,0.0049198870031,3
train_loss,train,loss,SCION-style Sign,1756364800,3.71139215549,0.0088072807325,0.00508488590174,3
train_loss,train,loss,SCION-style Sign,1758003200,3.71993860841,0.00652125208961,0.00376504664939,3
train_loss,train,loss,SCION-style Sign,1759641600,3.71734638333,0.00363901158035,0.0021009843155,3
train_loss,train,loss,SCION-style Sign,1761280000,3.72918159147,0.0097258642875,0.00561523036449,3
train_loss,train,loss,SCION-style Sign,1762918400,3.72126940906,0.00733655748527,0.00423576343905,3
train_loss,train,loss,SCION-style Sign,1764556800,3.71298558275,0.00808990036814,0.00467070615526,3
train_loss,train,loss,SCION-style Sign,1766195200,3.71559627453,0.0106424382673,0.00614441459845,3
train_loss,train,loss,SCION-style Sign,1767833600,3.71149466217,0.00214726236657,0.00123972250536,3
train_loss,train,loss,SCION-style Sign,1769472000,3.7129952083,0.00453895907876,0.00262056924596,3
train_loss,train,loss,SCION-style Sign,1771110400,3.70935586413,0.00990545897286,0.00571891940443,3
train_loss,train,loss,SCION-style Sign,1772748800,3.71608836412,0.0124732459776,0.00720143192286,3
train_loss,train,loss,SCION-style Sign,1774387200,3.72008350273,0.0246287405177,0.0142194099677,3
train_loss,train,loss,SCION-style Sign,1776025600,3.71361327946,0.0137285309338,0.00792617103022,3
train_loss,train,loss,SCION-style Sign,1777664000,3.7116915218,0.00828519001881,0.00478345668765,3
train_loss,train,loss,SCION-style Sign,1779302400,3.71584669352,0.014764598677,0.00852434502062,3
train_loss,train,loss,SCION-style Sign,1780940800,3.71002904236,0.00649486195503,0.00374981029808,3
train_loss,train,loss,SCION-style Sign,1782579200,3.72070559621,0.00963274095712,0.00556146558463,3
train_loss,train,loss,SCION-style Sign,1784217600,3.72701325973,0.0129188034439,0.00745867464594,3
train_loss,train,loss,SCION-style Sign,1785856000,3.70730640173,0.0096752524811,0.00558600962444,3
train_loss,train,loss,SCION-style Sign,1787494400,3.70170219759,0.0124169407627,0.00716892409184,3
train_loss,train,loss,SCION-style Sign,1789132800,3.71207839886,0.00735949286055,0.00424900518414,3
train_loss,train,loss,SCION-style Sign,1790771200,3.71575726847,0.00221842201589,0.00128080654805,3
train_loss,train,loss,SCION-style Sign,1792409600,3.72405965249,0.0118585538085,0.00684653923352,3
train_loss,train,loss,SCION-style Sign,1794048000,3.69982032617,0.0141906435538,0.00819297187575,3
train_loss,train,loss,SCION-style Sign,1795686400,3.72116497636,0.00881477753449,0.00508921418238,3
train_loss,train,loss,SCION-style Sign,1797324800,3.71521011194,0.00678456082283,0.00391706801739,3
train_loss,train,loss,SCION-style Sign,1798963200,3.71969897926,0.00303138492245,0.00175017090099,3
train_loss,train,loss,SCION-style Sign,1800601600,3.71271764378,0.00479857061435,0.00277045603592,3
train_loss,train,loss,SCION-style Sign,1802240000,3.71389316698,0.00820150497485,0.00473514110499,3
train_loss,train,loss,SCION-style Sign,1803878400,3.71891117235,0.0121538055011,0.00701700287776,3
train_loss,train,loss,SCION-style Sign,1805516800,3.72110762835,0.0112845412752,0.0065151329429,3
train_loss,train,loss,SCION-style Sign,1807155200,3.71462162892,0.00866726912784,0.0050040501641,3
train_loss,train,loss,SCION-style Sign,1808793600,3.70541424115,0.00981567301211,0.00566708145582,3
train_loss,train,loss,SCION-style Sign,1810432000,3.71242804269,0.0145021465657,0.00837281822354,3
train_loss,train,loss,SCION-style Sign,1812070400,3.70595120847,0.0100422414965,0.00579789083125,3
train_loss,train,loss,SCION-style Sign,1813708800,3.7265028429,0.00788080648832,0.00454998574747,3
train_loss,train,loss,SCION-style Sign,1815347200,3.70951061467,0.00407132283057,0.00235057933219,3
train_loss,train,loss,SCION-style Sign,1816985600,3.71051771164,0.0157525430906,0.00909473499379,3
train_loss,train,loss,SCION-style Sign,1818624000,3.70883588831,0.00529327902567,0.00305607607036,3
train_loss,train,loss,SCION-style Sign,1820262400,3.71137444913,0.00241584948474,0.00139479135034,3
train_loss,train,loss,SCION-style Sign,1821900800,3.7125592643,0.0181252990566,0.0104646462894,3
train_loss,train,loss,SCION-style Sign,1823539200,3.71958487173,0.0134722863316,0.00777822814014,3
train_loss,train,loss,SCION-style Sign,1825177600,3.70928755403,0.0148576258876,0.0085780543057,3
train_loss,train,loss,SCION-style Sign,1826816000,3.71706461648,0.00904374206247,0.00522140691425,3
train_loss,train,loss,SCION-style Sign,1828454400,3.71764266709,0.00387787749322,0.0022388936146,3
train_loss,train,loss,SCION-style Sign,1830092800,3.70890025795,0.0134297277347,0.00775365692277,3
train_loss,train,loss,SCION-style Sign,1831731200,3.72011112154,0.00383311263385,0.00221304861099,3
train_loss,train,loss,SCION-style Sign,1833369600,3.71323236644,0.0185096880452,0.0106865733755,3
train_loss,train,loss,SCION-style Sign,1835008000,3.71273514926,0.00914268715561,0.00527853289041,3
train_loss,train,loss,SCION-style Sign,1836646400,3.73436650038,0.0224099590304,0.0129383958787,3
train_loss,train,loss,SCION-style Sign,1838284800,3.70929103891,0.00679611036943,0.00392373615123,3
train_loss,train,loss,SCION-style Sign,1839923200,3.71801779449,0.0112546175603,0.00649785647808,3
train_loss,train,loss,SCION-style Sign,1841561600,3.71216853281,0.00681923744112,0.0039370885723,3
train_loss,train,loss,SCION-style Sign,1843200000,3.70867257039,0.0054589581612,0.00315173096387,3
train_loss,train,loss,SCION-style Sign,1844838400,3.70778348227,0.00893636362757,0.00515941194596,3
train_loss,train,loss,SCION-style Sign,1846476800,3.72514288922,0.014999870077,0.00866017902679,3
train_loss,train,loss,SCION-style Sign,1848115200,3.71589014987,0.00254350485326,0.00146849321172,3
train_loss,train,loss,SCION-style Sign,1849753600,3.72592577914,0.0144218622079,0.00832646602796,3
train_loss,train,loss,SCION-style Sign,1851392000,3.72260178904,0.0155706925982,0.00898974356302,3
train_loss,train,loss,SCION-style Sign,1853030400,3.72729595482,0.00602443477118,0.00347820903686,3
train_loss,train,loss,SCION-style Sign,1854668800,3.7080592684,0.010783439817,0.00622582188112,3
train_loss,train,loss,SCION-style Sign,1856307200,3.71150199672,0.011010746342,0.00635705736455,3
train_loss,train,loss,SCION-style Sign,1857945600,3.71446574867,0.0103489588119,0.00597497415587,3
train_loss,train,loss,SCION-style Sign,1859584000,3.71202403088,0.00501833129968,0.00289733492676,3
train_loss,train,loss,SCION-style Sign,1861222400,3.71696284334,0.00970060480109,0.00560064679321,3
train_loss,train,loss,SCION-style Sign,1862860800,3.71262624145,0.0112215869824,0.00647878626503,3
train_loss,train,loss,SCION-style Sign,1864499200,3.71453013659,0.00740575526617,0.00427571479648,3
train_loss,train,loss,SCION-style Sign,1866137600,3.7065725714,0.00263510138705,0.00152137649516,3
train_loss,train,loss,SCION-style Sign,1867776000,3.71877302686,0.00870083723812,0.00502343072161,3
train_loss,train,loss,SCION-style Sign,1869414400,3.72404754778,0.0032220780406,0.00186026762409,3
train_loss,train,loss,SCION-style Sign,1871052800,3.71321697235,0.00829605347057,0.00478972870444,3
train_loss,train,loss,SCION-style Sign,1872691200,3.70317204515,0.0137511483831,0.00793922922067,3
train_loss,train,loss,SCION-style Sign,1874329600,3.71698898315,0.001600509764,0.000924054743083,3
train_loss,train,loss,SCION-style Sign,1875968000,3.71433008353,0.00920988290513,0.00531732837448,3
train_loss,train,loss,SCION-style Sign,1877606400,3.70701540291,0.0162248542664,0.00936742397829,3
train_loss,train,loss,SCION-style Sign,1879244800,3.71992920359,0.00565918586903,0.00326733248488,3
train_loss,train,loss,SCION-style Sign,1880883200,3.72049719036,0.0158351131905,0.00914240686316,3
train_loss,train,loss,SCION-style Sign,1882521600,3.71305204133,0.0143718006448,0.008297562971,3
train_loss,train,loss,SCION-style Sign,1884160000,3.70998420238,0.0179652695811,0.0103722532287,3
train_loss,train,loss,SCION-style Sign,1885798400,3.71341371397,0.0101529336731,0.00586179898924,3
train_loss,train,loss,SCION-style Sign,1887436800,3.70617022892,0.0161824245219,0.00934292715384,3
train_loss,train,loss,SCION-style Sign,1889075200,3.71357879341,0.00422256617934,0.00243789972031,3
train_loss,train,loss,SCION-style Sign,1890713600,3.71127252181,0.00604988960746,0.00349290539343,3
train_loss,train,loss,SCION-style Sign,1892352000,3.71655056338,0.023050311906,0.0133081037838,3
train_loss,train,loss,SCION-style Sign,1893990400,3.71235047877,0.00897875944945,0.00518388918513,3
train_loss,train,loss,SCION-style Sign,1895628800,3.71621183435,0.00975919179878,0.0056344720121,3
train_loss,train,loss,SCION-style Sign,1897267200,3.70055680215,0.0115880986938,0.00669039190028,3
train_loss,train,loss,SCION-style Sign,1898905600,3.70588845988,0.00460136535827,0.00265659952824,3
train_loss,train,loss,SCION-style Sign,1900544000,3.70290241698,0.012079429685,0.0069740619803,3
train_loss,train,loss,SCION-style Sign,1902182400,3.71298856974,0.00245760735376,0.00141890026726,3
train_loss,train,loss,SCION-style Sign,1903820800,3.71714059234,0.00432897889901,0.00249933713266,3
train_loss,train,loss,SCION-style Sign,1905459200,3.7072753342,0.0137277682707,0.00792573070648,3
train_loss,train,loss,SCION-style Sign,1907097600,3.71127014995,0.016113563648,0.00930317030977,3
train_loss,train,loss,SCION-style Sign,1908736000,3.71434248209,0.00407460793673,0.00235247598911,3
train_loss,train,loss,SCION-style Sign,1910374400,3.70847340425,0.0165766990415,0.00957056165387,3
train_loss,train,loss,SCION-style Sign,1912012800,3.70507459978,0.0168223125509,0.00971236667964,3
train_loss,train,loss,SCION-style Sign,1913651200,3.70817079981,0.0187504245067,0.0108255626364,3
train_loss,train,loss,SCION-style Sign,1915289600,3.72129967829,0.0117012725365,0.00675573284882,3
train_loss,train,loss,SCION-style Sign,1916928000,3.70933469176,0.00879579275498,0.00507825331482,3
train_loss,train,loss,SCION-style Sign,1918566400,3.69715124547,0.017336580263,0.0100092792817,3
train_loss,train,loss,SCION-style Sign,1920204800,3.71141144415,0.00599517979724,0.00346131866978,3
train_loss,train,loss,SCION-style Sign,1921843200,3.71504644692,0.00663411706956,0.00383020927594,3
train_loss,train,loss,SCION-style Sign,1923481600,3.72187231481,0.0104433850277,0.00602949115701,3
train_loss,train,loss,SCION-style Sign,1925120000,3.71352254987,0.00832953555468,0.00480905959472,3
train_loss,train,loss,SCION-style Sign,1926758400,3.71220007022,0.00443880882433,0.00256274746961,3
train_loss,train,loss,SCION-style Sign,1928396800,3.71442094465,0.0141956896892,0.00819588526337,3
train_loss,train,loss,SCION-style Sign,1930035200,3.72177970866,0.00461188626972,0.00266267377929,3
train_loss,train,loss,SCION-style Sign,1931673600,3.71633860886,0.0109922806181,0.00634639617386,3
train_loss,train,loss,SCION-style Sign,1933312000,3.70456921856,0.00992168005556,0.00572828465089,3
train_loss,train,loss,SCION-style Sign,1934950400,3.7102738438,0.0179668732156,0.0103731790875,3
train_loss,train,loss,SCION-style Sign,1936588800,3.70871818602,0.0112653253954,0.00650403864952,3
train_loss,train,loss,SCION-style Sign,1938227200,3.71398222407,0.0170716316226,0.00985631111279,3
train_loss,train,loss,SCION-style Sign,1939865600,3.71188576122,0.00488214311743,0.00281870664307,3
train_loss,train,loss,SCION-style Sign,1941504000,3.70953389366,0.00446535217054,0.00257807227769,3
train_loss,train,loss,SCION-style Sign,1943142400,3.71006240467,0.00519601298325,0.00299991949459,3
train_loss,train,loss,SCION-style Sign,1944780800,3.71193498393,0.00450088982107,0.00259858994979,3
train_loss,train,loss,SCION-style Sign,1946419200,3.70920329352,0.0236204862531,0.0136372940966,3
train_loss,train,loss,SCION-style Sign,1948057600,3.691075508,0.0141446027725,0.00816639021826,3
train_loss,train,loss,SCION-style Sign,1949696000,3.73113013585,0.00574986156398,0.00331968412177,3
train_loss,train,loss,SCION-style Sign,1951334400,3.70655670762,0.00710740204363,0.00410346048313,3
train_loss,train,loss,SCION-style Sign,1952972800,3.70653856337,0.0171766426322,0.00991693924748,3
train_loss,train,loss,SCION-style Sign,1954611200,3.714652945,0.0125759451583,0.00726072532244,3
train_loss,train,loss,SCION-style Sign,1956249600,3.7164363573,0.0249319897214,0.0143944909771,3
train_loss,train,loss,SCION-style Sign,1957888000,3.71167558332,0.0026641401842,0.00153814205251,3
train_loss,train,loss,SCION-style Sign,1959526400,3.71203530471,0.00227967067436,0.0013161684775,3
train_loss,train,loss,SCION-style Sign,1961164800,3.71298968136,0.0141308393997,0.00815844393128,3
train_loss,train,loss,SCION-style Sign,1962803200,3.71612022857,0.00745593533056,0.00430468627016,3
train_loss,train,loss,SCION-style Sign,1964441600,3.71266736249,0.0101637336279,0.00586803434607,3
train_loss,train,loss,SCION-style Sign,1966080000,3.71716488063,0.0177042257023,0.010221539475,3
train_loss,train,loss,SCION-style Sign,1967718400,3.69928514381,0.00582864989857,0.00336517258795,3
train_loss,train,loss,SCION-style Sign,1969356800,3.7129056557,0.00707050620865,0.00408215866287,3
train_loss,train,loss,SCION-style Sign,1970995200,3.70223437548,0.0142795084046,0.00824427802131,3
train_loss,train,loss,SCION-style Sign,1972633600,3.70554339548,0.00560280067125,0.00323477847576,3
train_loss,train,loss,SCION-style Sign,1974272000,3.7181121858,0.0115078379643,0.00664405334647,3
train_loss,train,loss,SCION-style Sign,1975910400,3.70783273876,0.00522612232126,0.00301730312899,3
train_loss,train,loss,SCION-style Sign,1977548800,3.71286473334,0.0115936615965,0.00669360364361,3
train_loss,train,loss,SCION-style Sign,1979187200,3.70730740945,0.0187503135547,0.0108254985782,3
train_loss,train,loss,SCION-style Sign,1980825600,3.72164136092,0.0129246331232,0.00746204041286,3
train_loss,train,loss,SCION-style Sign,1982464000,3.7168267105,0.00963352371285,0.00556191750886,3
train_loss,train,loss,SCION-style Sign,1984102400,3.70569579303,0.0137621154326,0.00794556104963,3
train_loss,train,loss,SCION-style Sign,1985740800,3.71259119511,0.0104629565912,0.00604079080443,3
train_loss,train,loss,SCION-style Sign,1987379200,3.7067505302,0.0080403742483,0.00464211223664,3
train_loss,train,loss,SCION-style Sign,1989017600,3.71213997006,0.00655329235423,0.00378354510479,3
train_loss,train,loss,SCION-style Sign,1990656000,3.70576960822,0.0151051731572,0.00872097578848,3
train_loss,train,loss,SCION-style Sign,1992294400,3.71222063164,0.0133435349722,0.00770389350814,3
train_loss,train,loss,SCION-style Sign,1993932800,3.71404696763,0.0113236215949,0.00653769597599,3
train_loss,train,loss,SCION-style Sign,1995571200,3.71047555208,0.0135886736375,0.00784542438253,3
train_loss,train,loss,SCION-style Sign,1997209600,3.70479456921,0.0141072453442,0.00814482189699,3
train_loss,train,loss,SCION-style Sign,1998848000,3.71095015128,0.0174134434064,0.0100536562382,3
train_loss,train,loss,SCION-style Sign,2000486400,3.7068369633,0.00563438667189,0.00325301466174,3
train_loss,train,loss,SCION-style Sign,2002124800,3.70878645996,0.0145242951931,0.00838560573952,3
train_loss,train,loss,SCION-style Sign,2003763200,3.7087841175,0.00809544263508,0.00467390598457,3
train_loss,train,loss,SCION-style Sign,2005401600,3.70049043039,0.00875572085555,0.0050551177929,3
train_loss,train,loss,SCION-style Sign,2007040000,3.71473572731,0.0100025480876,0.00577497383094,3
train_loss,train,loss,SCION-style Sign,2008678400,3.71415382524,0.00628312025105,0.00362756116829,3
train_loss,train,loss,SCION-style Sign,2010316800,3.71984329104,0.010424469292,0.00601857015189,3
train_loss,train,loss,SCION-style Sign,2011955200,3.70373304288,0.0128791266722,0.0074357672511,3
train_loss,train,loss,SCION-style Sign,2013593600,3.71255410294,0.00571954020633,0.00330217807776,3
train_loss,train,loss,SCION-style Sign,2015232000,3.70856799165,0.00223006369716,0.00128752787587,3
train_loss,train,loss,SCION-style Sign,2016870400,3.70757962525,0.00441768391885,0.00255055099974,3
train_loss,train,loss,SCION-style Sign,2018508800,3.71006449024,0.0133546890556,0.00771033332121,3
train_loss,train,loss,SCION-style Sign,2020147200,3.70973094006,0.00754549774091,0.00435639515189,3
train_loss,train,loss,SCION-style Sign,2021785600,3.71119948526,0.00757156754568,0.00437144656069,3
train_loss,train,loss,SCION-style Sign,2023424000,3.71629017691,0.00589709692534,0.00340469049728,3
train_loss,train,loss,SCION-style Sign,2025062400,3.71330002765,0.016850437545,0.00972860465256,3
train_loss,train,loss,SCION-style Sign,2026700800,3.70996337553,0.0152069527826,0.00877973828257,3
train_loss,train,loss,SCION-style Sign,2028339200,3.71071315209,0.0123091990662,0.00710671939439,3
train_loss,train,loss,SCION-style Sign,2029977600,3.70932524482,0.0116440055742,0.0067226697527,3
train_loss,train,loss,SCION-style Sign,2031616000,3.71974564234,0.0102121590101,0.00589599275352,3
train_loss,train,loss,SCION-style Sign,2033254400,3.70743719697,0.0184812852095,0.0106701749907,3
train_loss,train,loss,SCION-style Sign,2034892800,3.71420500219,0.00550633753105,0.0031790854558,3
train_loss,train,loss,SCION-style Sign,2036531200,3.70118793905,0.0167213859706,0.00965409669137,3
train_loss,train,loss,SCION-style Sign,2038169600,3.70745984813,0.00966602524026,0.00558068227446,3
train_loss,train,loss,SCION-style Sign,2039808000,3.70723919094,0.0137226754107,0.00792279034236,3
train_loss,train,loss,SCION-style Sign,2041446400,3.69511911313,0.00949800232442,0.00548367419876,3
train_loss,train,loss,SCION-style Sign,2043084800,3.72129788637,0.0150999712158,0.00871797244622,3
train_loss,train,loss,SCION-style Sign,2044723200,3.71014639318,0.00553484876395,0.00319554642379,3
train_loss,train,loss,SCION-style Sign,2046361600,3.70521992664,0.00872687903432,0.00503846595965,3
train_loss,train,loss,SCION-style Sign,2048000000,3.70503404796,0.00668268700775,0.00385825114283,3
train_loss,train,loss,SCION-style Sign,2049638400,3.69977071563,0.0136683887152,0.00789144790412,3
train_loss,train,loss,SCION-style Sign,2051276800,3.70804568092,0.00417756304747,0.00241191715001,3
train_loss,train,loss,SCION-style Sign,2052915200,3.70688408474,0.0149213000917,0.00861481662462,3
train_loss,train,loss,SCION-style Sign,2054553600,3.70733553032,0.00972737455217,0.0056161023162,3
train_loss,train,loss,SCION-style Sign,2056192000,3.70710482379,0.0180208796858,0.0104043597376,3
train_loss,train,loss,SCION-style Sign,2057830400,3.71454671105,0.00958367998971,0.00553314022189,3
train_loss,train,loss,SCION-style Sign,2059468800,3.69658210019,0.0113139179561,0.00653209357752,3
train_loss,train,loss,SCION-style Sign,2061107200,3.70640622814,0.00332744923932,0.00192110371404,3
train_loss,train,loss,SCION-style Sign,2062745600,3.69449615717,0.00744121976466,0.00429619023423,3
train_loss,train,loss,SCION-style Sign,2064384000,3.7055818818,0.0110939591646,0.00640510031006,3
train_loss,train,loss,SCION-style Sign,2066022400,3.71477772752,0.00988834065895,0.00570903614128,3
train_loss,train,loss,SCION-style Sign,2067660800,3.70537315289,0.000957053464941,0.000552555075613,3
train_loss,train,loss,SCION-style Sign,2069299200,3.70744784455,0.00902960679174,0.00521324591189,3
train_loss,train,loss,SCION-style Sign,2070937600,3.71373532434,0.00655342841873,0.00378362366167,3
train_loss,train,loss,SCION-style Sign,2072576000,3.71614828924,0.00424470974945,0.00245068431648,3
train_loss,train,loss,SCION-style Sign,2074214400,3.71254479905,0.00315859129331,0.00182361353345,3
train_loss,train,loss,SCION-style Sign,2075852800,3.71373597582,0.00974720937844,0.00562755395849,3
train_loss,train,loss,SCION-style Sign,2077491200,3.70932084362,0.0135730273279,0.00783639098148,3
train_loss,train,loss,SCION-style Sign,2079129600,3.70999170085,0.00544655130942,0.00314456786465,3
train_loss,train,loss,SCION-style Sign,2080768000,3.70502854268,0.0109058938598,0.0062965207557,3
train_loss,train,loss,SCION-style Sign,2082406400,3.70683970431,0.0125709790145,0.00725785811799,3
train_loss,train,loss,SCION-style Sign,2084044800,3.72439421237,0.0206029752524,0.0118951333081,3
train_loss,train,loss,SCION-style Sign,2085683200,3.70996928751,0.0127275776853,0.00734827040276,3
train_loss,train,loss,SCION-style Sign,2087321600,3.69853260835,0.0123947542279,0.00715611469001,3
train_loss,train,loss,SCION-style Sign,2088960000,3.71763951699,0.0171808869337,0.00991938969611,3
train_loss,train,loss,SCION-style Sign,2090598400,3.70899998506,0.00592278523855,0.00341952165183,3
train_loss,train,loss,SCION-style Sign,2092236800,3.69878419677,0.0049072793337,0.0028332190443,3
train_loss,train,loss,SCION-style Sign,2093875200,3.70713800609,0.0101360161889,0.00585203167515,3
train_loss,train,loss,SCION-style Sign,2095513600,3.70680372934,0.00696902749202,0.00402356989851,3
train_loss,train,loss,SCION-style Sign,2097152000,3.71545807501,0.0127761640107,0.00737632173081,3
train_loss,train,loss,SCION-style Sign,2098790400,3.70696958502,0.012357527525,0.00713462184306,3
train_loss,train,loss,SCION-style Sign,2100428800,3.70222138345,0.00216820781644,0.00125181536648,3
train_loss,train,loss,SCION-style Sign,2102067200,3.7017926989,0.0115112185287,0.00664600511626,3
train_loss,train,loss,SCION-style Sign,2103705600,3.71159992417,0.0132460049489,0.00764758452291,3
train_loss,train,loss,SCION-style Sign,2105344000,3.70448735297,0.00955821461616,0.00551843778161,3
train_loss,train,loss,SCION-style Sign,2106982400,3.70930076698,0.00616386166012,0.00355870718872,3
train_loss,train,loss,SCION-style Sign,2108620800,3.71555152893,0.0149061254674,0.00860605555115,3
train_loss,train,loss,SCION-style Sign,2110259200,3.70531160414,0.00716162264047,0.00413476475931,3
train_loss,train,loss,SCION-style Sign,2111897600,3.70424779892,0.00892633073943,0.00515361945528,3
train_loss,train,loss,SCION-style Sign,2113536000,3.69762672583,0.0148097136085,0.00855039213849,3
train_loss,train,loss,SCION-style Sign,2115174400,3.70940446814,0.00453016875998,0.00261549415305,3
train_loss,train,loss,SCION-style Sign,2116812800,3.71043294827,0.00688571943581,0.00397547196983,3
train_loss,train,loss,SCION-style Sign,2118451200,3.70282855431,0.018045493707,0.0104185706494,3
train_loss,train,loss,SCION-style Sign,2120089600,3.70281212827,0.0211628894606,0.0122183999269,3
train_loss,train,loss,SCION-style Sign,2121728000,3.70316293597,0.00978758977429,0.0056508675909,3
train_loss,train,loss,SCION-style Sign,2123366400,3.70822563748,0.0142379819841,0.00822030273124,3
train_loss,train,loss,SCION-style Sign,2125004800,3.7012625591,0.00835743711941,0.00482516857063,3
train_loss,train,loss,SCION-style Sign,2126643200,3.70168881853,0.0108059626045,0.00623882541858,3
train_loss,train,loss,SCION-style Sign,2128281600,3.71128291905,0.0221555468844,0.0127915109578,3
train_loss,train,loss,SCION-style Sign,2129920000,3.6955027775,0.00972192608111,0.00561295663997,3
train_loss,train,loss,SCION-style Sign,2131558400,3.71086870551,0.0113355905283,0.00654460624292,3
train_loss,train,loss,SCION-style Sign,2133196800,3.70516158541,0.0137911014865,0.00796229615564,3
train_loss,train,loss,SCION-style Sign,2134835200,3.70730481386,0.00816842972619,0.00471604510127,3
train_loss,train,loss,SCION-style Sign,2136473600,3.70853077888,0.00530038632808,0.00306017947333,3
train_loss,train,loss,SCION-style Sign,2138112000,3.71410427392,0.0152801100441,0.00882197564721,3
train_loss,train,loss,SCION-style Sign,2139750400,3.70628617684,0.016804841309,0.00970227965345,3
train_loss,train,loss,SCION-style Sign,2141388800,3.71045377453,0.013594194093,0.00784861161899,3
train_loss,train,loss,SCION-style Sign,2143027200,3.71200605273,0.00668584422925,0.00386007396552,3
train_loss,train,loss,SCION-style Sign,2144665600,3.68992040316,0.0089284321785,0.0051548327217,3
train_loss,train,loss,SCION-style Sign,2146304000,3.70364013195,0.00880189950782,0.00508177905022,3
train_loss,train,loss,SCION-style Sign,2147942400,3.70222964029,0.0125988929466,0.00727397423423,3
train_loss,train,loss,SCION-style Sign,2149580800,3.71940994839,0.0188863386378,0.0109040326966,3
train_loss,train,loss,SCION-style Sign,2151219200,3.70963427087,0.00925164970492,0.00534144244759,3
train_loss,train,loss,SCION-style Sign,2152857600,3.71134901404,0.00559596245911,0.00323083043214,3
train_loss,train,loss,SCION-style Sign,2154496000,3.69068281094,0.0126728750638,0.00731668782947,3
train_loss,train,loss,SCION-style Sign,2156134400,3.70024356902,0.0181591008162,0.0104841617445,3
train_loss,train,loss,SCION-style Sign,2157772800,3.69487159669,0.00322501075559,0.00186196082788,3
train_loss,train,loss,SCION-style Sign,2159411200,3.69834203422,0.00870735322651,0.00502719272925,3
train_loss,train,loss,SCION-style Sign,2161049600,3.71570870996,0.00525949484739,0.00303657076594,3
train_loss,train,loss,SCION-style Sign,2162688000,3.6931050694,0.00735176583428,0.00424454398344,3
train_loss,train,loss,SCION-style Sign,2164326400,3.70937726498,0.00820201865759,0.00473543767986,3
train_loss,train,loss,SCION-style Sign,2165964800,3.69605383217,0.00878306420149,0.00507090448104,3
train_loss,train,loss,SCION-style Sign,2167603200,3.70257673442,0.0142304254564,0.00821593996792,3
train_loss,train,loss,SCION-style Sign,2169241600,3.71465510388,0.00699876782363,0.00404074048697,3
train_loss,train,loss,SCION-style Sign,2170880000,3.70878439844,0.0131116877229,0.00757003643638,3
train_loss,train,loss,SCION-style Sign,2172518400,3.70697205822,0.0147145676791,0.00849545961055,3
train_loss,train,loss,SCION-style Sign,2174156800,3.699518676,0.0113900362999,0.00657604052381,3
train_loss,train,loss,SCION-style Sign,2175795200,3.70537433922,0.0132678668426,0.00766020649313,3
train_loss,train,loss,SCION-style Sign,2177433600,3.71620997508,0.00923095377148,0.00532949364484,3
train_loss,train,loss,SCION-style Sign,2179072000,3.69330288192,0.00270159139462,0.00155976451892,3
train_loss,train,loss,SCION-style Sign,2180710400,3.70841989815,0.0149685669093,0.00864210613449,3
train_loss,train,loss,SCION-style Sign,2182348800,3.69207113544,0.0106841813839,0.00616851499804,3
train_loss,train,loss,SCION-style Sign,2183987200,3.70430058161,0.0108634810424,0.00627203370415,3
train_loss,train,loss,SCION-style Sign,2185625600,3.69879654149,0.0140261023814,0.00809797398559,3
train_loss,train,loss,SCION-style Sign,2187264000,3.70328651786,0.00424327493345,0.00244985592507,3
train_loss,train,loss,SCION-style Sign,2188902400,3.70189126233,0.00446733691306,0.00257921816932,3
train_loss,train,loss,SCION-style Sign,2190540800,3.70959173421,0.00780210938841,0.00450454995564,3
train_loss,train,loss,SCION-style Sign,2192179200,3.69030693849,0.00391997960527,0.00226320128032,3
train_loss,train,loss,SCION-style Sign,2193817600,3.69904376129,0.0161191889069,0.00930641805452,3
train_loss,train,loss,SCION-style Sign,2195456000,3.71210564891,0.00140043846569,0.000808543525151,3
train_loss,train,loss,SCION-style Sign,2197094400,3.70242840648,0.00844931971811,0.00487821701372,3
train_loss,train,loss,SCION-style Sign,2198732800,3.6947467943,0.00877506808162,0.00506628791908,3
train_loss,train,loss,SCION-style Sign,2200371200,3.70838247081,0.0097703828013,0.00564093314042,3
train_loss,train,loss,SCION-style Sign,2202009600,3.69789400021,0.012363903087,0.00713830277551,3
train_loss,train,loss,SCION-style Sign,2203648000,3.70803160687,0.00473154784679,0.00273176042303,3
train_loss,train,loss,SCION-style Sign,2205286400,3.70508744697,0.0128490411335,0.00741839735724,3
train_loss,train,loss,SCION-style Sign,2206924800,3.70236477256,0.0103929149662,0.0060003522534,3
train_loss,train,loss,SCION-style Sign,2208563200,3.70468938371,0.0194155410617,0.0112095678585,3
train_loss,train,loss,SCION-style Sign,2210201600,3.69828731179,0.0110705896166,0.00639160789523,3
train_loss,train,loss,SCION-style Sign,2211840000,3.71556844195,0.00579662504001,0.00334668302724,3
train_loss,train,loss,SCION-style Sign,2213478400,3.70280569454,0.00393712232792,0.00227309863586,3
train_loss,train,loss,SCION-style Sign,2215116800,3.70242659211,0.0204507155546,0.0118072261306,3
train_loss,train,loss,SCION-style Sign,2216755200,3.72380701184,0.00909476615994,0.00525086569066,3
train_loss,train,loss,SCION-style Sign,2218393600,3.70455208262,0.0163204533827,0.00942261815377,3
train_loss,train,loss,SCION-style Sign,2220032000,3.70425485094,0.00968274379461,0.00559033473631,3
train_loss,train,loss,SCION-style Sign,2221670400,3.70534842908,0.0121953650997,0.0070409973232,3
train_loss,train,loss,SCION-style Sign,2223308800,3.70816931784,0.0105737657974,0.00610476652946,3
train_loss,train,loss,SCION-style Sign,2224947200,3.70066340943,0.0113162224496,0.00653342407746,3
train_loss,train,loss,SCION-style Sign,2226585600,3.70115696232,0.00337975386063,0.00195130180123,3
train_loss,train,loss,SCION-style Sign,2228224000,3.7080851529,0.00673947031625,0.00389103500129,3
train_loss,train,loss,SCION-style Sign,2229862400,3.71739070276,0.00392775513445,0.00226769048419,3
train_loss,train,loss,SCION-style Sign,2231500800,3.70749261101,0.00598137382133,0.00345334778587,3
train_loss,train,loss,SCION-style Sign,2233139200,3.70060038229,0.0100194987546,0.00578476030314,3
train_loss,train,loss,SCION-style Sign,2234777600,3.70073850969,0.0141396776688,0.00816354670832,3
train_loss,train,loss,SCION-style Sign,2236416000,3.69574653427,0.0129239995851,0.00746167463949,3
train_loss,train,loss,SCION-style Sign,2238054400,3.70696119229,0.0108467014947,0.00626234602781,3
train_loss,train,loss,SCION-style Sign,2239692800,3.71105761091,0.00798885254979,0.00461236617014,3
train_loss,train,loss,SCION-style Sign,2241331200,3.7158665363,0.0118485580165,0.00684076816032,3
train_loss,train,loss,SCION-style Sign,2242969600,3.70323314091,0.0127782032934,0.00737749911118,3
train_loss,train,loss,SCION-style Sign,2244608000,3.6977804325,0.0191882828149,0.0110783602484,3
train_loss,train,loss,SCION-style Sign,2246246400,3.70381933908,0.000661630554822,0.000381992578931,3
train_loss,train,loss,SCION-style Sign,2247884800,3.70360057255,0.00627967612244,0.00362557269971,3
train_loss,train,loss,SCION-style Sign,2249523200,3.7059786123,0.00321645182808,0.00185701932878,3
train_loss,train,loss,SCION-style Sign,2251161600,3.68601985335,0.0103148972546,0.00595530870659,3
train_loss,train,loss,SCION-style Sign,2252800000,3.69388199925,0.0158983432833,0.00917891277429,3
train_loss,train,loss,SCION-style Sign,2254438400,3.70740692357,0.0123097047759,0.00710701136599,3
train_loss,train,loss,SCION-style Sign,2256076800,3.70886969686,0.00508704173742,0.00293700491648,3
train_loss,train,loss,SCION-style Sign,2257715200,3.71399125834,0.0062824771586,0.0036271898787,3
train_loss,train,loss,SCION-style Sign,2259353600,3.70123397847,0.0183443282019,0.0105911028254,3
train_loss,train,loss,SCION-style Sign,2260992000,3.70493155936,0.0113539421771,0.00655520157233,3
train_loss,train,loss,SCION-style Sign,2262630400,3.70489719431,0.00641412861221,0.00370319888088,3
train_loss,train,loss,SCION-style Sign,2264268800,3.69911431273,0.0138512620818,0.00799702989152,3
train_loss,train,loss,SCION-style Sign,2265907200,3.70876883586,0.00814384332673,0.00470185013693,3
train_loss,train,loss,SCION-style Sign,2267545600,3.70043656309,0.00510443618165,0.00294704760353,3
train_loss,train,loss,SCION-style Sign,2269184000,3.70714892069,0.00292364836412,0.00168796917004,3
train_loss,train,loss,SCION-style Sign,2270822400,3.70472046634,0.00796552942422,0.00459890055731,3
train_loss,train,loss,SCION-style Sign,2272460800,3.70401995838,0.0037590930123,0.00217031336256,3
train_loss,train,loss,SCION-style Sign,2274099200,3.69446716547,0.00913397730766,0.00527350425735,3
train_loss,train,loss,SCION-style Sign,2275737600,3.70801810126,0.00745483784648,0.00430405263743,3
train_loss,train,loss,SCION-style Sign,2277376000,3.70539744377,0.00210690308759,0.00121642106478,3
train_loss,train,loss,SCION-style Sign,2279014400,3.70721288244,0.0181295840197,0.0104671202141,3
train_loss,train,loss,SCION-style Sign,2280652800,3.70181664189,0.00715562592363,0.00413130255323,3
train_loss,train,loss,SCION-style Sign,2282291200,3.70160231153,0.00798000465452,0.00460725783542,3
train_loss,train,loss,SCION-style Sign,2283929600,3.70768745701,0.00831170576902,0.00479876556317,3
train_loss,train,loss,SCION-style Sign,2285568000,3.69524731517,0.00694464914931,0.00400949505578,3
train_loss,train,loss,SCION-style Sign,2287206400,3.71399658501,0.0186792091282,0.0107844464184,3
train_loss,train,loss,SCION-style Sign,2288844800,3.70628889581,0.00706587073329,0.00407948236993,3
train_loss,train,loss,SCION-style Sign,2290483200,3.70912070553,0.0110783541744,0.00639609076477,3
train_loss,train,loss,SCION-style Sign,2292121600,3.703970324,0.00309759111118,0.00178839506188,3
train_loss,train,loss,SCION-style Sign,2293760000,3.69775206129,0.00334784285978,0.0019328779763,3
train_loss,train,loss,SCION-style Sign,2295398400,3.70384797374,0.00929011206566,0.00536364870191,3
train_loss,train,loss,SCION-style Sign,2297036800,3.70309423983,0.00764040139104,0.00441118779984,3
train_loss,train,loss,SCION-style Sign,2298675200,3.70050367773,0.0112597197475,0.00650080222721,3
train_loss,train,loss,SCION-style Sign,2300313600,3.7049533995,0.00958045039092,0.00553127561216,3
train_loss,train,loss,SCION-style Sign,2301952000,3.70929549416,0.00563395316154,0.00325276437442,3
train_loss,train,loss,SCION-style Sign,2303590400,3.70041732649,0.0166855936162,0.00963343196592,3
train_loss,train,loss,SCION-style Sign,2305228800,3.70405619959,0.00626717064144,0.00361835265689,3
train_loss,train,loss,SCION-style Sign,2306867200,3.70717526237,0.0143260395456,0.00827114278805,3
train_loss,train,loss,SCION-style Sign,2308505600,3.71154658695,0.0147788297382,0.00853256132764,3
train_loss,train,loss,SCION-style Sign,2310144000,3.7050104924,0.0166312371762,0.00960204926063,3
train_loss,train,loss,SCION-style Sign,2311782400,3.70541048447,0.0158708232167,0.00916302405645,3
train_loss,train,loss,SCION-style Sign,2313420800,3.6987645334,0.0167348338088,0.00966186080436,3
train_loss,train,loss,SCION-style Sign,2315059200,3.70628402233,0.00946643027933,0.00546544607004,3
train_loss,train,loss,SCION-style Sign,2316697600,3.69852048397,0.0141140007014,0.00814872210428,3
train_loss,train,loss,SCION-style Sign,2318336000,3.71263384004,0.0123640409415,0.00713838236587,3
train_loss,train,loss,SCION-style Sign,2319974400,3.70250419219,0.00867214386951,0.00500686459751,3
train_loss,train,loss,SCION-style Sign,2321612800,3.69871328811,0.00922941050463,0.00532860263931,3
train_loss,train,loss,SCION-style Sign,2323251200,3.71026499669,0.00233615414469,0.00134877922431,3
train_loss,train,loss,SCION-style Sign,2324889600,3.70321332753,0.0201607135743,0.0116397934092,3
train_loss,train,loss,SCION-style Sign,2326528000,3.70426998417,0.0100845586305,0.00582232263996,3
train_loss,train,loss,SCION-style Sign,2328166400,3.71157848318,0.00977124492661,0.0056414308887,3
train_loss,train,loss,SCION-style Sign,2329804800,3.69799027403,0.014894106538,0.00859911641907,3
train_loss,train,loss,SCION-style Sign,2331443200,3.68806327244,0.0136272017584,0.00786766860352,3
train_loss,train,loss,SCION-style Sign,2333081600,3.68978088518,0.0042567068971,0.0024576108729,3
train_loss,train,loss,SCION-style Sign,2334720000,3.71052761336,0.00204405508439,0.00118013575321,3
train_loss,train,loss,SCION-style Sign,2336358400,3.69661967516,0.0043614512134,0.00251808503211,3
train_loss,train,loss,SCION-style Sign,2337996800,3.7102854377,0.00479148127769,0.00276636300549,3
train_loss,train,loss,SCION-style Sign,2339635200,3.69928556561,0.00310737637376,0.00179404458586,3
train_loss,train,loss,SCION-style Sign,2341273600,3.70874917169,0.0096920935342,0.00559573281098,3
train_loss,train,loss,SCION-style Sign,2342912000,3.70506336133,0.00360003338006,0.00207848024107,3
train_loss,train,loss,SCION-style Sign,2344550400,3.7020449098,0.013478997255,0.00778210269359,3
train_loss,train,loss,SCION-style Sign,2346188800,3.70020129919,0.00539583790149,0.00311528846493,3
train_loss,train,loss,SCION-style Sign,2347827200,3.70118748267,0.0168369350971,0.00972080901062,3
train_loss,train,loss,SCION-style Sign,2349465600,3.69737415036,0.00219449903697,0.00126699460973,3
train_loss,train,loss,SCION-style Sign,2351104000,3.71095399221,0.00560281812336,0.00323478855174,3
train_loss,train,loss,SCION-style Sign,2352742400,3.69647612929,0.0111115146633,0.00641523598195,3
train_loss,train,loss,SCION-style Sign,2354380800,3.70622034033,0.0116354323388,0.00671771999293,3
train_loss,train,loss,SCION-style Sign,2356019200,3.70495645086,0.0107782771598,0.0062228412196,3
train_loss,train,loss,SCION-style Sign,2357657600,3.70302736978,0.0065003433164,0.00375297496355,3
train_loss,train,loss,SCION-style Sign,2359296000,3.70095840176,0.00337648807305,0.00194941629789,3
train_loss,train,loss,SCION-style Sign,2360934400,3.69549074829,0.0228532414766,0.0131943251184,3
train_loss,train,loss,SCION-style Sign,2362572800,3.71740858555,0.0156108454176,0.00901292580415,3
train_loss,train,loss,SCION-style Sign,2364211200,3.70279051642,0.0134820012278,0.00778383703806,3
train_loss,train,loss,SCION-style Sign,2365849600,3.69962959011,0.00730161162277,0.00421558743593,3
train_loss,train,loss,SCION-style Sign,2367488000,3.70641215424,0.00473793706943,0.00273544924244,3
train_loss,train,loss,SCION-style Sign,2369126400,3.71132644455,0.00414994206934,0.00239597017085,3
train_loss,train,loss,SCION-style Sign,2370764800,3.7049399517,0.0118379529105,0.00683464529956,3
train_loss,train,loss,SCION-style Sign,2372403200,3.70687277695,0.0163202797414,0.00942251790192,3
train_loss,train,loss,SCION-style Sign,2374041600,3.70510636707,0.0032820331923,0.00189488274706,3
train_loss,train,loss,SCION-style Sign,2375680000,3.70024786135,0.00453081655921,0.00261586816011,3
train_loss,train,loss,SCION-style Sign,2377318400,3.68538447102,0.00822251494393,0.00474727121629,3
train_loss,train,loss,SCION-style Sign,2378956800,3.71689073662,0.0111922017261,0.0064618206794,3
train_loss,train,loss,SCION-style Sign,2380595200,3.70933038195,0.00643659523498,0.00371616999158,3
train_loss,train,loss,SCION-style Sign,2382233600,3.70307953318,0.00783073439119,0.00452107660871,3
train_loss,train,loss,SCION-style Sign,2383872000,3.7020752732,0.0138574781671,0.00800061875005,3
train_loss,train,loss,SCION-style Sign,2385510400,3.70930920442,0.00816296485562,0.00471288995678,3
train_loss,train,loss,SCION-style Sign,2387148800,3.70603552997,0.0111877347153,0.00645924164951,3
train_loss,train,loss,SCION-style Sign,2388787200,3.70171045581,0.00461614051892,0.00266512997122,3
train_loss,train,loss,SCION-style Sign,2390425600,3.70870594879,0.00718789417801,0.00414993263858,3
train_loss,train,loss,SCION-style Sign,2392064000,3.69941878875,0.00823787236857,0.00475613782954,3
train_loss,train,loss,SCION-style Sign,2393702400,3.69721102913,0.0100622353374,0.00580943428067,3
train_loss,train,loss,SCION-style Sign,2395340800,3.69539065023,0.0111391993117,0.00643121972119,3
train_loss,train,loss,SCION-style Sign,2396979200,3.69440090199,0.0149482364501,0.00863036833838,3
train_loss,train,loss,SCION-style Sign,2398617600,3.69408468843,0.00731421694163,0.00422286512016,3
train_loss,train,loss,SCION-style Sign,2400256000,3.70610105733,0.00901116624964,0.00520259925994,3
train_loss,train,loss,SCION-style Sign,2401894400,3.69145724098,0.0119765883491,0.00691468650733,3
train_loss,train,loss,SCION-style Sign,2403532800,3.70893408616,0.0112776115646,0.00651113207261,3
train_loss,train,loss,SCION-style Sign,2405171200,3.69705126186,0.0110260557795,0.00636589627237,3
train_loss,train,loss,SCION-style Sign,2406809600,3.70080538313,0.0144649414782,0.00835133785623,3
train_loss,train,loss,SCION-style Sign,2408448000,3.69666137298,0.0022360882666,0.00129100616265,3
train_loss,train,loss,SCION-style Sign,2410086400,3.71045504928,0.0259603546377,0.0149882177384,3
train_loss,train,loss,SCION-style Sign,2411724800,3.69871486644,0.00484230249309,0.00279570464788,3
train_loss,train,loss,SCION-style Sign,2413363200,3.70291184843,0.00107345415579,0.000619759045811,3
train_loss,train,loss,SCION-style Sign,2415001600,3.69608201603,0.0111106689552,0.00641474771214,3
train_loss,train,loss,SCION-style Sign,2416640000,3.71097320199,0.0173782606835,0.0100333434836,3
train_loss,train,loss,SCION-style Sign,2418278400,3.69465300083,0.0136454644921,0.00787821259775,3
train_loss,train,loss,SCION-style Sign,2419916800,3.70007248839,0.00342442396408,0.00197709209748,3
train_loss,train,loss,SCION-style Sign,2421555200,3.68464715441,0.0153562873655,0.00886595664423,3
train_loss,train,loss,SCION-style Sign,2423193600,3.7059932822,0.00646525520547,0.00373271683326,3
train_loss,train,loss,SCION-style Sign,2424832000,3.69238724411,0.00657789078427,0.003797747015,3
train_loss,train,loss,SCION-style Sign,2426470400,3.70787330727,0.0176948343006,0.0102161173467,3
train_loss,train,loss,SCION-style Sign,2428108800,3.69236906668,0.0186561535348,0.0107711352653,3
train_loss,train,loss,SCION-style Sign,2429747200,3.71450735271,0.00788206194059,0.00455071058317,3
train_loss,train,loss,SCION-style Sign,2431385600,3.68856409887,0.00891837583421,0.00514902668862,3
train_loss,train,loss,SCION-style Sign,2433024000,3.69151277641,0.016514640929,0.00953473238594,3
train_loss,train,loss,SCION-style Sign,2434662400,3.70824138562,0.0076525317791,0.00441819128264,3
train_loss,train,loss,SCION-style Sign,2436300800,3.70196826418,0.0023149383334,0.00133653026995,3
train_loss,train,loss,SCION-style Sign,2437939200,3.7116957132,0.00718663997603,0.00414920852473,3
train_loss,train,loss,SCION-style Sign,2439577600,3.69597255349,0.0112146193945,0.00647476352627,3
train_loss,train,loss,SCION-style Sign,2441216000,3.69661726077,0.00788608115611,0.00455303107833,3
train_loss,train,loss,SCION-style Sign,2442854400,3.70754417817,0.00190796428159,0.00110156369158,3
train_loss,train,loss,SCION-style Sign,2444492800,3.69309347332,0.0172487175067,0.00995855169567,3
train_loss,train,loss,SCION-style Sign,2446131200,3.70778000474,0.0127014168929,0.00733316646221,3
train_loss,train,loss,SCION-style Sign,2447769600,3.68899650693,0.00803845720223,0.00464100542957,3
train_loss,train,loss,SCION-style Sign,2449408000,3.70589014371,0.0111422190184,0.00643296314965,3
train_loss,train,loss,SCION-style Sign,2451046400,3.68786915839,0.0078853171572,0.00455258998336,3
train_loss,train,loss,SCION-style Sign,2452684800,3.71275904258,0.00587469236227,0.00339175521676,3
train_loss,train,loss,SCION-style Sign,2454323200,3.70912662625,0.0138910984474,0.00802002942797,3
train_loss,train,loss,SCION-style Sign,2455961600,3.69445220908,0.00998456862586,0.00576459338388,3
train_loss,train,loss,SCION-style Sign,2457600000,3.71099831502,0.00117460489749,0.000678158453759,3
train_loss,train,loss,SCION-style Sign,2459238400,3.69585272153,0.00951643906718,0.00549431865716,3
train_loss,train,loss,SCION-style Sign,2460876800,3.70682382246,0.0102662874228,0.00592724380714,3
train_loss,train,loss,SCION-style Sign,2462515200,3.69714663188,0.00695782720147,0.00401710340774,3
train_loss,train,loss,SCION-style Sign,2464153600,3.6929768465,0.00984941164199,0.00568656046286,3
train_loss,train,loss,SCION-style Sign,2465792000,3.70165996472,0.0138190938578,0.00797845755875,3
train_loss,train,loss,SCION-style Sign,2467430400,3.70117119253,0.00164393205568,0.000949124614874,3
train_loss,train,loss,SCION-style Sign,2469068800,3.69741381427,0.0120967089894,0.00698403819136,3
train_loss,train,loss,SCION-style Sign,2470707200,3.7002700005,0.00940196335044,0.00542822607129,3
train_loss,train,loss,SCION-style Sign,2472345600,3.71201511522,0.0129315867508,0.00746605509163,3
train_loss,train,loss,SCION-style Sign,2473984000,3.70976952891,0.000912439526193,0.000526797206067,3
train_loss,train,loss,SCION-style Sign,2475622400,3.71264566243,0.0194255247141,0.0112153319228,3
train_loss,train,loss,SCION-style Sign,2477260800,3.69823858996,0.010319664992,0.00595806136106,3
train_loss,train,loss,SCION-style Sign,2478899200,3.70415081958,0.00670487803388,0.00387106313774,3
train_loss,train,loss,SCION-style Sign,2480537600,3.70219255269,0.0104995542982,0.00606192050045,3
train_loss,train,loss,SCION-style Sign,2482176000,3.71393665135,0.00833279418673,0.00481094096681,3
train_loss,train,loss,SCION-style Sign,2483814400,3.71012050251,0.014318085501,0.0082665505183,3
train_loss,train,loss,SCION-style Sign,2485452800,3.69757031759,0.0117645983592,0.00679229402958,3
train_loss,train,loss,SCION-style Sign,2487091200,3.7010105147,0.00376522860808,0.00217385575044,3
train_loss,train,loss,SCION-style Sign,2488729600,3.69729503095,0.0129328126298,0.00746676285319,3
train_loss,train,loss,SCION-style Sign,2490368000,3.70626620571,0.00334218546563,0.00192961167826,3
train_loss,train,loss,SCION-style Sign,2492006400,3.70301241795,0.0106292554148,0.00613680347503,3
train_loss,train,loss,SCION-style Sign,2493644800,3.71492085179,0.0150453833427,0.00868645612296,3
train_loss,train,loss,SCION-style Sign,2495283200,3.69510350724,0.0144016987557,0.0083148246534,3
train_loss,train,loss,SCION-style Sign,2496921600,3.69556028823,0.0100282700529,0.00578982441456,3
train_loss,train,loss,SCION-style Sign,2498560000,3.70411341151,0.0142928702267,0.00825199247286,3
train_loss,train,loss,AF-Muon,50790400,4.35198611021,0.0771931000089,0.0445674570697,3
train_loss,train,loss,AF-Muon,52428800,4.33729601125,0.0599122531409,0.0345903554786,3
train_loss,train,loss,AF-Muon,54067200,4.31569755713,0.0659785985037,0.0380927616069,3
train_loss,train,loss,AF-Muon,55705600,4.30791687946,0.0706091309476,0.0407662007599,3
train_loss,train,loss,AF-Muon,57344000,4.30674161057,0.0718621511387,0.0414896323045,3
train_loss,train,loss,AF-Muon,58982400,4.28245598555,0.0733002821819,0.0423199376494,3
train_loss,train,loss,AF-Muon,60620800,4.26645916382,0.0547295016694,0.0315980925215,3
train_loss,train,loss,AF-Muon,62259200,4.25071089605,0.0549424940719,0.0317210637423,3
train_loss,train,loss,AF-Muon,63897600,4.25105272472,0.0557177159124,0.0321686382806,3
train_loss,train,loss,AF-Muon,65536000,4.22912619531,0.0447068781012,0.0258115281063,3
train_loss,train,loss,AF-Muon,67174400,4.22452079276,0.044950584708,0.0259522321814,3
train_loss,train,loss,AF-Muon,68812800,4.21505124052,0.054926708988,0.0317119502199,3
train_loss,train,loss,AF-Muon,70451200,4.20336559832,0.0459104420195,0.0265064060586,3
train_loss,train,loss,AF-Muon,72089600,4.20567231973,0.0525023805381,0.0303122635368,3
train_loss,train,loss,AF-Muon,73728000,4.18341909389,0.0465357295913,0.0268674160065,3
train_loss,train,loss,AF-Muon,75366400,4.17864842375,0.0541259360744,0.0312496237627,3
train_loss,train,loss,AF-Muon,77004800,4.16891073883,0.0445613333765,0.0257274978204,3
train_loss,train,loss,AF-Muon,78643200,4.1537223947,0.0490959763176,0.0283455751431,3
train_loss,train,loss,AF-Muon,80281600,4.15728229026,0.0321848706522,0.0185819437349,3
train_loss,train,loss,AF-Muon,81920000,4.14418097556,0.0326894158388,0.0188732430342,3
train_loss,train,loss,AF-Muon,83558400,4.1377417771,0.0485836066469,0.0280497583758,3
train_loss,train,loss,AF-Muon,85196800,4.13031938235,0.0431804989674,0.0249302727026,3
train_loss,train,loss,AF-Muon,86835200,4.12876963854,0.0345945458733,0.0199731703725,3
train_loss,train,loss,AF-Muon,88473600,4.12679035405,0.0465880185216,0.0268976050345,3
train_loss,train,loss,AF-Muon,90112000,4.11176521937,0.0333245151536,0.0192399177945,3
train_loss,train,loss,AF-Muon,91750400,4.10388518949,0.0315827684001,0.0182343198376,3
train_loss,train,loss,AF-Muon,93388800,4.10941943387,0.0340767672042,0.0196742307184,3
train_loss,train,loss,AF-Muon,95027200,4.09552627941,0.0324296863901,0.0187232881671,3
train_loss,train,loss,AF-Muon,96665600,4.09742052535,0.0291220980035,0.0168136511217,3
train_loss,train,loss,AF-Muon,98304000,4.079288222,0.0267608780998,0.0154504001747,3
train_loss,train,loss,AF-Muon,99942400,4.08542947153,0.0355036556863,0.0204980451677,3
train_loss,train,loss,AF-Muon,101580800,4.0674259758,0.0239893904655,0.013850281043,3
train_loss,train,loss,AF-Muon,103219200,4.06947393437,0.0443672623011,0.0256154508327,3
train_loss,train,loss,AF-Muon,104857600,4.07098843455,0.0285082395038,0.0164592397517,3
train_loss,train,loss,AF-Muon,106496000,4.07508240581,0.0178452762851,0.010302975067,3
train_loss,train,loss,AF-Muon,108134400,4.05183149715,0.0389154987571,0.022467873683,3
train_loss,train,loss,AF-Muon,109772800,4.05042814871,0.0376673095576,0.0217472313128,3
train_loss,train,loss,AF-Muon,111411200,4.0532796065,0.0377463427667,0.0217928611573,3
train_loss,train,loss,AF-Muon,113049600,4.04910981496,0.0260727058193,0.0150530837232,3
train_loss,train,loss,AF-Muon,114688000,4.03966393292,0.0254840663451,0.0147132325644,3
train_loss,train,loss,AF-Muon,116326400,4.03458637615,0.0241567103397,0.0139468832174,3
train_loss,train,loss,AF-Muon,117964800,4.02647800565,0.0313257545915,0.018085932846,3
train_loss,train,loss,AF-Muon,119603200,4.02303706924,0.0200398595452,0.011570018303,3
train_loss,train,loss,AF-Muon,121241600,4.02947773695,0.0273614010057,0.0157971122361,3
train_loss,train,loss,AF-Muon,122880000,4.01602821747,0.0204128986047,0.0117853925044,3
train_loss,train,loss,AF-Muon,124518400,4.01007443547,0.0137112876794,0.00791621563264,3
train_loss,train,loss,AF-Muon,126156800,4.00685323079,0.0179539941241,0.0103657433406,3
train_loss,train,loss,AF-Muon,127795200,4.00361507932,0.026472659423,0.015283997044,3
train_loss,train,loss,AF-Muon,129433600,3.99719092588,0.0294784807132,0.0170194087751,3
train_loss,train,loss,AF-Muon,131072000,4.00283238749,0.0271444919841,0.0156718797541,3
train_loss,train,loss,AF-Muon,132710400,3.99278682828,0.0121523648194,0.00701617109975,3
train_loss,train,loss,AF-Muon,134348800,3.99774948041,0.0320750377401,0.0185185316735,3
train_loss,train,loss,AF-Muon,135987200,3.98380422354,0.0196057373177,0.011319377718,3
train_loss,train,loss,AF-Muon,137625600,3.9853440841,0.0243921180615,0.0140827959289,3
train_loss,train,loss,AF-Muon,139264000,3.9804779915,0.017182457892,0.00992029668926,3
train_loss,train,loss,AF-Muon,140902400,3.97816599985,0.0195245616347,0.0112725109156,3
train_loss,train,loss,AF-Muon,142540800,3.96725070953,0.00490586801679,0.0028324042201,3
train_loss,train,loss,AF-Muon,144179200,3.97224483391,0.0307743810103,0.0177675971604,3
train_loss,train,loss,AF-Muon,145817600,3.97760997156,0.0282708872908,0.0163222043876,3
train_loss,train,loss,AF-Muon,147456000,3.97713095029,0.018954048699,0.0109431251186,3
train_loss,train,loss,AF-Muon,149094400,3.96957756937,0.0140870246074,0.00813314744917,3
train_loss,train,loss,AF-Muon,150732800,3.95693836431,0.0113080726666,0.00652871879809,3
train_loss,train,loss,AF-Muon,152371200,3.95323514481,0.0135500247573,0.00782311044113,3
train_loss,train,loss,AF-Muon,154009600,3.95929870943,0.0289645984403,0.0167227187065,3
train_loss,train,loss,AF-Muon,155648000,3.96695359925,0.0256945761726,0.01483477047,3
train_loss,train,loss,AF-Muon,157286400,3.95493740757,0.022219616212,0.0128285014013,3
train_loss,train,loss,AF-Muon,158924800,3.94807152033,0.0228490400098,0.0131918994004,3
train_loss,train,loss,AF-Muon,160563200,3.94760974348,0.0179600762602,0.0103692548635,3
train_loss,train,loss,AF-Muon,162201600,3.94605716745,0.0138014003409,0.007968242202,3
train_loss,train,loss,AF-Muon,163840000,3.94312864502,0.0148160377778,0.00855404339936,3
train_loss,train,loss,AF-Muon,165478400,3.94006153822,0.018836735127,0.0108753940962,3
train_loss,train,loss,AF-Muon,167116800,3.93422957242,0.011059018957,0.0063849275718,3
train_loss,train,loss,AF-Muon,168755200,3.93982640942,0.0175381869042,0.0101256769302,3
train_loss,train,loss,AF-Muon,170393600,3.93154035807,0.00890917634394,0.00514371536043,3
train_loss,train,loss,AF-Muon,172032000,3.9373234725,0.0170197097873,0.0098263340272,3
train_loss,train,loss,AF-Muon,173670400,3.93555266897,0.0111525395856,0.00643892173192,3
train_loss,train,loss,AF-Muon,175308800,3.92329945962,0.0210920224947,0.0121774848651,3
train_loss,train,loss,AF-Muon,176947200,3.92664332688,0.00227358782572,0.00131265654321,3
train_loss,train,loss,AF-Muon,178585600,3.91926610092,0.00551708543487,0.00318529076096,3
train_loss,train,loss,AF-Muon,180224000,3.91560452958,0.0230082925406,0.0132838438919,3
train_loss,train,loss,AF-Muon,181862400,3.91205418527,0.00705171152253,0.00407130754578,3
train_loss,train,loss,AF-Muon,183500800,3.92042379995,0.0269289849847,0.0155474567299,3
train_loss,train,loss,AF-Muon,185139200,3.90919581831,0.0160640558544,0.0092745869718,3
train_loss,train,loss,AF-Muon,186777600,3.91465852559,0.015776377466,0.00910849577686,3
train_loss,train,loss,AF-Muon,188416000,3.90984773854,0.00395936789453,0.00228594211973,3
train_loss,train,loss,AF-Muon,190054400,3.91144530535,0.00616315856642,0.00355830125738,3
train_loss,train,loss,AF-Muon,191692800,3.91481573641,0.018916922737,0.0109216904345,3
train_loss,train,loss,AF-Muon,193331200,3.9081533889,0.0206503758644,0.0119225000642,3
train_loss,train,loss,AF-Muon,194969600,3.90388725102,0.0112010811305,0.00646694720592,3
train_loss,train,loss,AF-Muon,196608000,3.90632064561,0.0051335248768,0.00296384196951,3
train_loss,train,loss,AF-Muon,198246400,3.89942191084,0.0127712373206,0.00737347730496,3
train_loss,train,loss,AF-Muon,199884800,3.89397714555,0.0263478152021,0.0152119181995,3
train_loss,train,loss,AF-Muon,201523200,3.89671903292,0.00765602281981,0.00442020683594,3
train_loss,train,loss,AF-Muon,203161600,3.89241431097,0.0214144625381,0.0123636457109,3
train_loss,train,loss,AF-Muon,204800000,3.89207615316,0.0271467905008,0.0156732068033,3
train_loss,train,loss,AF-Muon,206438400,3.88313913922,0.0131328872145,0.00758227596852,3
train_loss,train,loss,AF-Muon,208076800,3.884990773,0.00725805775327,0.00419044159765,3
train_loss,train,loss,AF-Muon,209715200,3.89032110612,0.00843678545341,0.00487098035262,3
train_loss,train,loss,AF-Muon,211353600,3.8808131212,0.0208203536271,0.0120206367712,3
train_loss,train,loss,AF-Muon,212992000,3.87692029814,0.0161680324278,0.00933461787446,3
train_loss,train,loss,AF-Muon,214630400,3.88219615062,0.0166434502868,0.00960910050332,3
train_loss,train,loss,AF-Muon,216268800,3.88564489226,0.0173172302749,0.00999810756083,3
train_loss,train,loss,AF-Muon,217907200,3.88422885597,0.0136756367164,0.00789563253956,3
train_loss,train,loss,AF-Muon,219545600,3.87600716968,0.00676499356626,0.00390577085654,3
train_loss,train,loss,AF-Muon,221184000,3.87327552696,0.00352565701744,0.00203553902809,3
train_loss,train,loss,AF-Muon,222822400,3.86418329835,0.0159295553893,0.00919693309208,3
train_loss,train,loss,AF-Muon,224460800,3.87630399625,0.0187837519706,0.0108448042566,3
train_loss,train,loss,AF-Muon,226099200,3.87636957824,0.0118868465455,0.00686287405283,3
train_loss,train,loss,AF-Muon,227737600,3.88357188404,0.0122009421165,0.00704421721531,3
train_loss,train,loss,AF-Muon,229376000,3.87442883035,0.00921805758069,0.00532204802562,3
train_loss,train,loss,AF-Muon,231014400,3.86127086679,0.0146559819764,0.00846163513932,3
train_loss,train,loss,AF-Muon,232652800,3.85702616016,0.00425435734058,0.00245625435581,3
train_loss,train,loss,AF-Muon,234291200,3.86239091098,0.0239494493881,0.0138272210511,3
train_loss,train,loss,AF-Muon,235929600,3.860863325,0.00119877427626,0.000692112651097,3
train_loss,train,loss,AF-Muon,237568000,3.87475346029,0.0235934976931,0.0136217122442,3
train_loss,train,loss,AF-Muon,239206400,3.86758222739,0.00703593211682,0.00406219730165,3
train_loss,train,loss,AF-Muon,240844800,3.85461054464,0.0125540925762,0.0072481087283,3
train_loss,train,loss,AF-Muon,242483200,3.85860166788,0.0118824575851,0.00686034008541,3
train_loss,train,loss,AF-Muon,244121600,3.85088363151,0.017717558909,0.0102292374055,3
train_loss,train,loss,AF-Muon,245760000,3.84306935251,0.0294694200662,0.0170141776081,3
train_loss,train,loss,AF-Muon,247398400,3.84574086825,0.0073213885352,0.00422700564164,3
train_loss,train,loss,AF-Muon,249036800,3.85653451959,0.00611658850669,0.00353141402086,3
train_loss,train,loss,AF-Muon,250675200,3.85478066683,0.0128279632706,0.00740622804742,3
train_loss,train,loss,AF-Muon,252313600,3.86275758286,0.0111360959412,0.00642942798937,3
train_loss,train,loss,AF-Muon,253952000,3.85489716808,0.0116464611713,0.00672408749236,3
train_loss,train,loss,AF-Muon,255590400,3.84423134367,0.0130012956486,0.00750630154254,3
train_loss,train,loss,AF-Muon,257228800,3.84060267667,0.0190934856755,0.0110236290945,3
train_loss,train,loss,AF-Muon,258867200,3.83700020134,0.0151152870109,0.00872681502461,3
train_loss,train,loss,AF-Muon,260505600,3.85494502962,0.0180438134655,0.0104176005615,3
train_loss,train,loss,AF-Muon,262144000,3.84717387795,0.0060391136606,0.00348668389761,3
train_loss,train,loss,AF-Muon,263782400,3.83141870181,0.0197882815551,0.0114247696826,3
train_loss,train,loss,AF-Muon,265420800,3.84605287313,0.016823887839,0.00971327617266,3
train_loss,train,loss,AF-Muon,267059200,3.83874222775,0.0142548104006,0.00823001862205,3
train_loss,train,loss,AF-Muon,268697600,3.8300307101,0.0239866156134,0.0138486789813,3
train_loss,train,loss,AF-Muon,270336000,3.84331199129,0.00664462872657,0.00383627818395,3
train_loss,train,loss,AF-Muon,271974400,3.83507592956,0.00751642468173,0.00433960981334,3
train_loss,train,loss,AF-Muon,273612800,3.82548066497,0.0151123113373,0.00872509701867,3
train_loss,train,loss,AF-Muon,275251200,3.8276164486,0.00670982476541,0.00387391913453,3
train_loss,train,loss,AF-Muon,276889600,3.82464129249,0.0200201929175,0.0115586637702,3
train_loss,train,loss,AF-Muon,278528000,3.84565377692,0.00774302249476,0.00447043612169,3
train_loss,train,loss,AF-Muon,280166400,3.8375517567,0.00462908792514,0.00267260515968,3
train_loss,train,loss,AF-Muon,281804800,3.82780360361,0.0135805189989,0.00784071629973,3
train_loss,train,loss,AF-Muon,283443200,3.83351068219,0.0192839391195,0.0111335874417,3
train_loss,train,loss,AF-Muon,285081600,3.82460443914,0.00725685999526,0.00418975007174,3
train_loss,train,loss,AF-Muon,286720000,3.82111430069,0.00111842253118,0.000645721549442,3
train_loss,train,loss,AF-Muon,288358400,3.82399369438,0.0143704265785,0.00829676965344,3
train_loss,train,loss,AF-Muon,289996800,3.82458516995,0.0122229155414,0.0070569035781,3
train_loss,train,loss,AF-Muon,291635200,3.83351213276,0.00873131013006,0.00504102425397,3
train_loss,train,loss,AF-Muon,293273600,3.81060550312,0.0030646533199,0.00176937841922,3
train_loss,train,loss,AF-Muon,294912000,3.82171205024,0.00475741703959,0.00274669600846,3
train_loss,train,loss,AF-Muon,296550400,3.81183350444,0.00853140407181,0.00492560843742,3
train_loss,train,loss,AF-Muon,298188800,3.81796851277,0.0160769158757,0.00928201170855,3
train_loss,train,loss,AF-Muon,299827200,3.82050222913,0.00531490369571,0.00306856107943,3
train_loss,train,loss,AF-Muon,301465600,3.81337353567,0.00870151633254,0.00502382279695,3
train_loss,train,loss,AF-Muon,303104000,3.82291921993,0.00911415863517,0.00526206194145,3
train_loss,train,loss,AF-Muon,304742400,3.81248861969,0.00146436323604,0.000845450508521,3
train_loss,train,loss,AF-Muon,306380800,3.8163870881,0.0109839174195,0.00634156767893,3
train_loss,train,loss,AF-Muon,308019200,3.81980950157,0.0158654862545,0.00915994275987,3
train_loss,train,loss,AF-Muon,309657600,3.81335356553,0.00802114207847,0.00463100853821,3
train_loss,train,loss,AF-Muon,311296000,3.79736738125,0.0084526224358,0.00488012383867,3
train_loss,train,loss,AF-Muon,312934400,3.81463589887,0.0111777460133,0.00645347466972,3
train_loss,train,loss,AF-Muon,314572800,3.8135201172,0.00833589533862,0.00481273141769,3
train_loss,train,loss,AF-Muon,316211200,3.81680201511,0.00221634107792,0.00127960511796,3
train_loss,train,loss,AF-Muon,317849600,3.80935791433,0.0130784391237,0.00755084034864,3
train_loss,train,loss,AF-Muon,319488000,3.80433784068,0.0121681021062,0.00702525702652,3
train_loss,train,loss,AF-Muon,321126400,3.79645041505,0.00770762871326,0.00445000151242,3
train_loss,train,loss,AF-Muon,322764800,3.8102187556,0.0211192733192,0.0121932181359,3
train_loss,train,loss,AF-Muon,324403200,3.79840476731,0.00206771168008,0.0011937938951,3
train_loss,train,loss,AF-Muon,326041600,3.80643010279,0.00650007486029,0.00375281997034,3
train_loss,train,loss,AF-Muon,327680000,3.79676384509,0.0178965935935,0.0103326031288,3
train_loss,train,loss,AF-Muon,329318400,3.79736520608,0.0102871290063,0.00593927670099,3
train_loss,train,loss,AF-Muon,330956800,3.79354814231,0.00349218184722,0.00201621212955,3
train_loss,train,loss,AF-Muon,332595200,3.80435673575,0.0209567458919,0.012099382882,3
train_loss,train,loss,AF-Muon,334233600,3.79830579758,0.0248905870256,0.0143705871195,3
train_loss,train,loss,AF-Muon,335872000,3.79182107608,0.00552755226137,0.00319133378606,3
train_loss,train,loss,AF-Muon,337510400,3.78555516799,0.0303650126571,0.0175312482315,3
train_loss,train,loss,AF-Muon,339148800,3.78609942655,0.00764324903034,0.00441283188515,3
train_loss,train,loss,AF-Muon,340787200,3.80050733646,0.00736230253927,0.00425062735291,3
train_loss,train,loss,AF-Muon,342425600,3.7955327942,0.0150346435432,0.00868025549683,3
train_loss,train,loss,AF-Muon,344064000,3.78937579095,0.020651067113,0.0119228991568,3
train_loss,train,loss,AF-Muon,345702400,3.79263770938,0.00552944839825,0.0031924285212,3
train_loss,train,loss,AF-Muon,347340800,3.80185322444,0.00876347607654,0.00505959527183,3
train_loss,train,loss,AF-Muon,348979200,3.78387511233,0.0177159092985,0.0102282850024,3
train_loss,train,loss,AF-Muon,350617600,3.78622533917,0.0118914260573,0.00686551803523,3
train_loss,train,loss,AF-Muon,352256000,3.79938420077,0.0022951961616,0.00132513212174,3
train_loss,train,loss,AF-Muon,353894400,3.77862255931,0.0140983271162,0.00813967295564,3
train_loss,train,loss,AF-Muon,355532800,3.78121473312,0.0285843998473,0.0165032109465,3
train_loss,train,loss,AF-Muon,357171200,3.78259755294,0.00486280593591,0.00280754231612,3
train_loss,train,loss,AF-Muon,358809600,3.79665596763,0.00844128548162,0.00487357844512,3
train_loss,train,loss,AF-Muon,360448000,3.79584479849,0.0142064328421,0.0082020878256,3
train_loss,train,loss,AF-Muon,362086400,3.77674301227,0.00770553064139,0.00444879019006,3
train_loss,train,loss,AF-Muon,363724800,3.78014470994,0.016251628979,0.00938288236578,3
train_loss,train,loss,AF-Muon,365363200,3.78209965746,0.0030308208552,0.00174984523661,3
train_loss,train,loss,AF-Muon,367001600,3.7747527502,0.02758984079,0.015929002007,3
train_loss,train,loss,AF-Muon,368640000,3.77262455304,0.0074393031588,0.00429508368132,3
train_loss,train,loss,AF-Muon,370278400,3.78258554995,0.0170550303821,0.00984672638215,3
train_loss,train,loss,AF-Muon,371916800,3.78108534257,0.00406673419768,0.00234793008375,3
train_loss,train,loss,AF-Muon,373555200,3.78708070974,0.01477609372,0.00853098168683,3
train_loss,train,loss,AF-Muon,375193600,3.78150804023,0.0128875183463,0.00744061218641,3
train_loss,train,loss,AF-Muon,376832000,3.78267671605,0.0104698964262,0.00604479752008,3
train_loss,train,loss,AF-Muon,378470400,3.78111207843,0.0178478255812,0.0103044469038,3
train_loss,train,loss,AF-Muon,380108800,3.77919022898,0.00813527936258,0.00469690572992,3
train_loss,train,loss,AF-Muon,381747200,3.78571983357,0.00417320107645,0.00240939876487,3
train_loss,train,loss,AF-Muon,383385600,3.7783899943,0.0113149388783,0.00653268300726,3
train_loss,train,loss,AF-Muon,385024000,3.77563266476,0.00158365699364,0.000914324791582,3
train_loss,train,loss,AF-Muon,386662400,3.78297531645,0.0135690249721,0.00783408022028,3
train_loss,train,loss,AF-Muon,388300800,3.76903805196,0.00575669600423,0.00332362998768,3
train_loss,train,loss,AF-Muon,389939200,3.76766437391,0.0199784362444,0.0115345555437,3
train_loss,train,loss,AF-Muon,391577600,3.77285463313,0.0207283605793,0.0119675245603,3
train_loss,train,loss,AF-Muon,393216000,3.77778249661,0.00763674276176,0.00440907548923,3
train_loss,train,loss,AF-Muon,394854400,3.78058415135,0.00929819268528,0.00536831404982,3
train_loss,train,loss,AF-Muon,396492800,3.77273890118,0.0102208959417,0.00590103702327,3
train_loss,train,loss,AF-Muon,398131200,3.76877509256,0.0123685266659,0.00714097220002,3
train_loss,train,loss,AF-Muon,399769600,3.76972905358,0.0200697802555,0.0115872930331,3
train_loss,train,loss,AF-Muon,401408000,3.76911870241,0.00790382430817,0.00456327509195,3
train_loss,train,loss,AF-Muon,403046400,3.76242681682,0.0106297710745,0.00613710119127,3
train_loss,train,loss,AF-Muon,404684800,3.77130110423,0.0165805435052,0.00957278125602,3
train_loss,train,loss,AF-Muon,406323200,3.77359074255,0.00568913638159,0.00328462442137,3
train_loss,train,loss,AF-Muon,407961600,3.77571242452,0.00180858741217,0.00104418842927,3
train_loss,train,loss,AF-Muon,409600000,3.75379439314,0.0196965869943,0.0113718298033,3
train_loss,train,loss,AF-Muon,411238400,3.76262251576,0.00555069270128,0.00320469392527,3
train_loss,train,loss,AF-Muon,412876800,3.77078175882,0.0211080419017,0.012186733674,3
train_loss,train,loss,AF-Muon,414515200,3.76378844261,0.0132659617596,0.00765910659299,3
train_loss,train,loss,AF-Muon,416153600,3.76928704719,0.00591859614328,0.00341710307655,3
train_loss,train,loss,AF-Muon,417792000,3.75718971292,0.00813100998975,0.00469444080637,3
train_loss,train,loss,AF-Muon,419430400,3.76649244527,0.00471478202949,0.0027220806739,3
train_loss,train,loss,AF-Muon,421068800,3.77963148932,0.00931414644207,0.0053775249556,3
train_loss,train,loss,AF-Muon,422707200,3.76338647366,0.00823586428557,0.00475497846228,3
train_loss,train,loss,AF-Muon,424345600,3.75770925124,0.00882050934062,0.0050925234422,3
train_loss,train,loss,AF-Muon,425984000,3.76785749038,0.0237838457444,0.0137316097429,3
train_loss,train,loss,AF-Muon,427622400,3.76720466514,0.00251897693303,0.00145433201037,3
train_loss,train,loss,AF-Muon,429260800,3.77025313536,0.00981815457637,0.00566851418761,3
train_loss,train,loss,AF-Muon,430899200,3.75247596482,0.00741076493637,0.00427860713091,3
train_loss,train,loss,AF-Muon,432537600,3.75647729476,0.0131495420224,0.00759189162635,3
train_loss,train,loss,AF-Muon,434176000,3.76088099082,0.00960747237639,0.00554687676274,3
train_loss,train,loss,AF-Muon,435814400,3.75816647629,0.00387636705265,0.00223802156132,3
train_loss,train,loss,AF-Muon,437452800,3.75343097587,0.0143816397138,0.00830324356018,3
train_loss,train,loss,AF-Muon,439091200,3.75665047944,0.00769056744496,0.00444015118457,3
train_loss,train,loss,AF-Muon,440729600,3.75605356892,0.00740214055019,0.00427362783923,3
train_loss,train,loss,AF-Muon,442368000,3.76140322626,0.0240480133895,0.0138841270039,3
train_loss,train,loss,AF-Muon,444006400,3.75167437176,0.00696571351958,0.00402165657563,3
train_loss,train,loss,AF-Muon,445644800,3.74879920125,0.013993576703,0.00807919527638,3
train_loss,train,loss,AF-Muon,447283200,3.73824936787,0.00595097189956,0.00343579522815,3
train_loss,train,loss,AF-Muon,448921600,3.74343446712,0.00937712612715,0.00541388629373,3
train_loss,train,loss,AF-Muon,450560000,3.74625196278,0.015998230475,0.00923658267129,3
train_loss,train,loss,AF-Muon,452198400,3.75753633638,0.022018250239,0.0127122427025,3
train_loss,train,loss,AF-Muon,453836800,3.74239992738,0.0119590116688,0.00690453860622,3
train_loss,train,loss,AF-Muon,455475200,3.75349673072,0.0032479507442,0.00187520523648,3
train_loss,train,loss,AF-Muon,457113600,3.75009164234,0.0107416629764,0.00620170201095,3
train_loss,train,loss,AF-Muon,458752000,3.73840138952,0.00879749559321,0.00507923644893,3
train_loss,train,loss,AF-Muon,460390400,3.75592451195,0.00746255011164,0.0043085053158,3
train_loss,train,loss,AF-Muon,462028800,3.74460543573,0.0027233324999,0.00157231675191,3
train_loss,train,loss,AF-Muon,463667200,3.74774638653,0.0098070561409,0.00566210650291,3
train_loss,train,loss,AF-Muon,465305600,3.7466972065,0.0106131124204,0.00612748331286,3
train_loss,train,loss,AF-Muon,466944000,3.73937668721,0.00992767755024,0.00573174730606,3
train_loss,train,loss,AF-Muon,468582400,3.74881527384,0.0164165750358,0.0094781140161,3
train_loss,train,loss,AF-Muon,470220800,3.74344213227,0.00695458360401,0.00401523071588,3
train_loss,train,loss,AF-Muon,471859200,3.74649609009,0.0157482840012,0.00909227600736,3
train_loss,train,loss,AF-Muon,473497600,3.74616477152,0.00269658866124,0.00155687618946,3
train_loss,train,loss,AF-Muon,475136000,3.73691988786,0.00119108495301,0.00068767321825,3
train_loss,train,loss,AF-Muon,476774400,3.74361730973,0.0267654982295,0.0154530676078,3
train_loss,train,loss,AF-Muon,478412800,3.74613193989,0.0182902280747,0.0105598681025,3
train_loss,train,loss,AF-Muon,480051200,3.73472538988,0.00732024470069,0.00422634524847,3
train_loss,train,loss,AF-Muon,481689600,3.75552015901,0.00439839112147,0.00253941229798,3
train_loss,train,loss,AF-Muon,483328000,3.73788198372,0.012498923018,0.00721625656903,3
train_loss,train,loss,AF-Muon,484966400,3.7452564774,0.00537309791847,0.00310215952961,3
train_loss,train,loss,AF-Muon,486604800,3.73827913145,0.0115764041983,0.00668364008012,3
train_loss,train,loss,AF-Muon,488243200,3.75285586874,0.0028543715691,0.00164797219379,3
train_loss,train,loss,AF-Muon,489881600,3.74910579085,0.00606804205736,0.00350338571527,3
train_loss,train,loss,AF-Muon,491520000,3.75321830273,0.0110442450081,0.0063763978284,3
train_loss,train,loss,AF-Muon,493158400,3.75036413908,0.00586896368002,0.00338844776052,3
train_loss,train,loss,AF-Muon,494796800,3.74088888049,0.0109030429491,0.00629487478163,3
train_loss,train,loss,AF-Muon,496435200,3.73760633012,0.00400144127292,0.00231023319607,3
train_loss,train,loss,AF-Muon,498073600,3.74103501916,0.0158817939904,0.0091693580356,3
train_loss,train,loss,AF-Muon,499712000,3.7383190759,0.00528234576492,0.00304976374933,3
train_loss,train,loss,AF-Muon,501350400,3.739716416,0.0069876098142,0.00403429840722,3
train_loss,train,loss,AF-Muon,502988800,3.72907734632,0.00963104662363,0.00556048736073,3
train_loss,train,loss,AF-Muon,504627200,3.74072994769,0.00618590673288,0.00357143491741,3
train_loss,train,loss,AF-Muon,506265600,3.73850773811,0.00813975992617,0.00469949258452,3
train_loss,train,loss,AF-Muon,507904000,3.73189172685,0.0351221264763,0.0202777691756,3
train_loss,train,loss,AF-Muon,509542400,3.72431618869,0.0106074445636,0.00612421097419,3
train_loss,train,loss,AF-Muon,511180800,3.73932454288,0.00514016163438,0.00296767370329,3
train_loss,train,loss,AF-Muon,512819200,3.73293092211,0.00764080239902,0.0044114193219,3
train_loss,train,loss,AF-Muon,514457600,3.74902917802,0.0078366427211,0.00452448778457,3
train_loss,train,loss,AF-Muon,516096000,3.74203926563,0.0128806644631,0.00743665509509,3
train_loss,train,loss,AF-Muon,517734400,3.74746421119,0.0208747588557,0.0120520476446,3
train_loss,train,loss,AF-Muon,519372800,3.72536465943,0.0109460175387,0.00631968617253,3
train_loss,train,loss,AF-Muon,521011200,3.73913438757,0.0111682398507,0.00644798628416,3
train_loss,train,loss,AF-Muon,522649600,3.73210852921,0.00576887694324,0.0033306626561,3
train_loss,train,loss,AF-Muon,524288000,3.73670449217,0.00424693207244,0.00245196737526,3
train_loss,train,loss,AF-Muon,525926400,3.72646761815,0.00705314684659,0.00407213623051,3
train_loss,train,loss,AF-Muon,527564800,3.73916560272,0.0111471862224,0.00643583096621,3
train_loss,train,loss,AF-Muon,529203200,3.71375459393,0.0129774359796,0.00749252615624,3
train_loss,train,loss,AF-Muon,530841600,3.73074657579,0.0173282380305,0.0100044628915,3
train_loss,train,loss,AF-Muon,532480000,3.72678266684,0.0117409497152,0.00677864047864,3
train_loss,train,loss,AF-Muon,534118400,3.73380150994,0.0128451388669,0.00741614438257,3
train_loss,train,loss,AF-Muon,535756800,3.72520223598,0.00355113853618,0.00205025078979,3
train_loss,train,loss,AF-Muon,537395200,3.72206362724,0.0096681870526,0.00558193039739,3
train_loss,train,loss,AF-Muon,539033600,3.73945159872,0.013334716707,0.00769880228033,3
train_loss,train,loss,AF-Muon,540672000,3.73559081773,0.0195217491132,0.0112708871056,3
train_loss,train,loss,AF-Muon,542310400,3.72826423724,0.00457369375878,0.00264062332282,3
train_loss,train,loss,AF-Muon,543948800,3.72836435576,0.00425881499182,0.00245882798196,3
train_loss,train,loss,AF-Muon,545587200,3.72629901369,0.00444550798713,0.00256661523305,3
train_loss,train,loss,AF-Muon,547225600,3.72583706101,0.00785534960586,0.00453528820952,3
train_loss,train,loss,AF-Muon,548864000,3.73039984147,0.0169686609612,0.00979686097372,3
train_loss,train,loss,AF-Muon,550502400,3.71883140544,0.00653111121154,0.00377073881609,3
train_loss,train,loss,AF-Muon,552140800,3.72272732059,0.0154620784522,0.00892703515663,3
train_loss,train,loss,AF-Muon,553779200,3.71987504999,0.0184045450017,0.0106258690111,3
train_loss,train,loss,AF-Muon,555417600,3.73669157704,0.00346304475631,0.00199938982227,3
train_loss,train,loss,AF-Muon,557056000,3.72435867409,0.00270286792303,0.00156050152295,3
train_loss,train,loss,AF-Muon,558694400,3.73059143841,0.00776059318645,0.00448058056527,3
train_loss,train,loss,AF-Muon,560332800,3.71067811847,0.000856308782057,0.00049439010583,3
train_loss,train,loss,AF-Muon,561971200,3.72562101007,0.00540895250586,0.00312286018529,3
train_loss,train,loss,AF-Muon,563609600,3.71769103467,0.0151532057275,0.00874870740586,3
train_loss,train,loss,AF-Muon,565248000,3.72961326281,0.010284069428,0.00593751025261,3
train_loss,train,loss,AF-Muon,566886400,3.71770854751,0.00653979181075,0.00377575056238,3
train_loss,train,loss,AF-Muon,568524800,3.7128878653,0.00726105367423,0.00419217129342,3
train_loss,train,loss,AF-Muon,570163200,3.71824869593,0.00955562508165,0.00551694271317,3
train_loss,train,loss,AF-Muon,571801600,3.71205391407,0.00752168864932,0.00434264896644,3
train_loss,train,loss,AF-Muon,573440000,3.72219795605,0.00978687905612,0.00565045725757,3
train_loss,train,loss,AF-Muon,575078400,3.73763239324,0.0204562915193,0.0118104454153,3
train_loss,train,loss,AF-Muon,576716800,3.72630311946,0.0235371366776,0.0135891721968,3
train_loss,train,loss,AF-Muon,578355200,3.71860486329,0.0136869295179,0.00790215244156,3
train_loss,train,loss,AF-Muon,579993600,3.72523509781,0.002252415676,0.00130043279687,3
train_loss,train,loss,AF-Muon,581632000,3.71917969863,0.0119568805892,0.00690330822683,3
train_loss,train,loss,AF-Muon,583270400,3.7296166714,0.0159220828685,0.00919261883021,3
train_loss,train,loss,AF-Muon,584908800,3.70925370832,0.012589136888,0.00726834157114,3
train_loss,train,loss,AF-Muon,586547200,3.72463039955,0.00930644189594,0.00537307673382,3
train_loss,train,loss,AF-Muon,588185600,3.70880841315,0.0155870964844,0.00899921435113,3
train_loss,train,loss,AF-Muon,589824000,3.71875314792,0.00370300275456,0.00213792963715,3
train_loss,train,loss,AF-Muon,591462400,3.70886836012,0.00356013506379,0.00205544493743,3
train_loss,train,loss,AF-Muon,593100800,3.71868279318,0.0115515892086,0.00666931313915,3
train_loss,train,loss,AF-Muon,594739200,3.7331564184,0.0127721855885,0.00737402478766,3
train_loss,train,loss,AF-Muon,596377600,3.71013314088,0.00412924859451,0.00238402278759,3
train_loss,train,loss,AF-Muon,598016000,3.72491779566,0.00991446183382,0.00572411720863,3
train_loss,train,loss,AF-Muon,599654400,3.71163392305,0.0100638800038,0.00581038382929,3
train_loss,train,loss,AF-Muon,601292800,3.72125276526,0.0073330872835,0.00423375991712,3
train_loss,train,loss,AF-Muon,602931200,3.71225932737,0.00979241315714,0.00565365237229,3
train_loss,train,loss,AF-Muon,604569600,3.70069345534,0.00881079901521,0.0050869171832,3
train_loss,train,loss,AF-Muon,606208000,3.70780028661,0.0229379419772,0.0132432269752,3
train_loss,train,loss,AF-Muon,607846400,3.72709512512,0.0222382685776,0.0128392703496,3
train_loss,train,loss,AF-Muon,609484800,3.72009527087,0.00916075494095,0.00528896433114,3
train_loss,train,loss,AF-Muon,611123200,3.70655940274,0.0209079546946,0.0120712132711,3
train_loss,train,loss,AF-Muon,612761600,3.70587911785,0.00543681715254,0.00313894784655,3
train_loss,train,loss,AF-Muon,614400000,3.71731942991,0.0106606790233,0.00615494590384,3
train_loss,train,loss,AF-Muon,616038400,3.71726873279,0.00872134209894,0.00503526920852,3
train_loss,train,loss,AF-Muon,617676800,3.71190025985,0.0146763577444,0.00847339909444,3
train_loss,train,loss,AF-Muon,619315200,3.71336358587,0.0124592150517,0.00719333116402,3
train_loss,train,loss,AF-Muon,620953600,3.71782038768,0.0169341271718,0.00977692288115,3
train_loss,train,loss,AF-Muon,622592000,3.70457662265,0.0330018220705,0.0190536108562,3
train_loss,train,loss,AF-Muon,624230400,3.70701847752,0.00350426863414,0.00202319043923,3
train_loss,train,loss,AF-Muon,625868800,3.71391100705,0.00275551598538,0.00159089789592,3
train_loss,train,loss,AF-Muon,627507200,3.71372894804,0.00613580200583,0.00354250693976,3
train_loss,train,loss,AF-Muon,629145600,3.71501198729,0.00642135509196,0.0037073710909,3
train_loss,train,loss,AF-Muon,630784000,3.71437332233,0.00433314182084,0.0025017405967,3
train_loss,train,loss,AF-Muon,632422400,3.70712314943,0.0134553751236,0.00776846444965,3
train_loss,train,loss,AF-Muon,634060800,3.70517534196,0.00513890754303,0.00296694965331,3
train_loss,train,loss,AF-Muon,635699200,3.71158214033,0.0113881219512,0.00657493527406,3
train_loss,train,loss,AF-Muon,637337600,3.71321444571,0.00949581763388,0.00548241286709,3
train_loss,train,loss,AF-Muon,638976000,3.70784514666,0.00376671940083,0.00217471646003,3
train_loss,train,loss,AF-Muon,640614400,3.71112147152,0.0154808280511,0.00893786024255,3
train_loss,train,loss,AF-Muon,642252800,3.70151120802,0.0100782361352,0.00581867234559,3
train_loss,train,loss,AF-Muon,643891200,3.71196442743,0.0108420003626,0.00625963182792,3
train_loss,train,loss,AF-Muon,645529600,3.71261325022,0.00773545786421,0.00446606868021,3
train_loss,train,loss,AF-Muon,647168000,3.70311811527,0.00733741962262,0.00423626119427,3
train_loss,train,loss,AF-Muon,648806400,3.71897209247,0.00840568699739,0.00485302565066,3
train_loss,train,loss,AF-Muon,650444800,3.70811024288,0.0131507531331,0.00759259086145,3
train_loss,train,loss,AF-Muon,652083200,3.70434271991,0.00377913061436,0.0021818820775,3
train_loss,train,loss,AF-Muon,653721600,3.70142271399,0.0141246384982,0.00815486383916,3
train_loss,train,loss,AF-Muon,655360000,3.71450692872,0.0177795268954,0.0102650146391,3
train_loss,train,loss,AF-Muon,656998400,3.70450685918,0.00388099914128,0.00224069589894,3
train_loss,train,loss,AF-Muon,658636800,3.70849230508,0.0182927061348,0.0105612988111,3
train_loss,train,loss,AF-Muon,660275200,3.70477873703,0.0134981954423,0.00779318677219,3
train_loss,train,loss,AF-Muon,661913600,3.68971908152,0.0217519575678,0.0125584985572,3
train_loss,train,loss,AF-Muon,663552000,3.70141320924,0.00699602778535,0.00403915852513,3
train_loss,train,loss,AF-Muon,665190400,3.68861854812,0.0196201806163,0.0113277165604,3
train_loss,train,loss,AF-Muon,666828800,3.7089971294,0.0137309209942,0.00792755093224,3
train_loss,train,loss,AF-Muon,668467200,3.70036093255,0.0190690950309,0.0110095471493,3
train_loss,train,loss,AF-Muon,670105600,3.70187442998,0.0138544313291,0.00799885965734,3
train_loss,train,loss,AF-Muon,671744000,3.70193368336,0.00965396270931,0.00557371796897,3
train_loss,train,loss,AF-Muon,673382400,3.70853554507,0.010623935605,0.00613373208139,3
train_loss,train,loss,AF-Muon,675020800,3.70186505159,0.00231303343519,0.00133543047645,3
train_loss,train,loss,AF-Muon,676659200,3.70351709962,0.00854166816945,0.00493153441696,3
train_loss,train,loss,AF-Muon,678297600,3.69117601991,0.00272722139228,0.00157456200497,3
train_loss,train,loss,AF-Muon,679936000,3.70048704127,0.00894599808809,0.00516497440433,3
train_loss,train,loss,AF-Muon,681574400,3.70465677639,0.0127516947932,0.0073621944215,3
train_loss,train,loss,AF-Muon,683212800,3.70870780468,0.010787761411,0.0062283169546,3
train_loss,train,loss,AF-Muon,684851200,3.70606784105,0.00962108411594,0.00555473550423,3
train_loss,train,loss,AF-Muon,686489600,3.70159905513,0.0110904919853,0.00640309853315,3
train_loss,train,loss,AF-Muon,688128000,3.70191753785,0.00250789479199,0.00144793373325,3
train_loss,train,loss,AF-Muon,689766400,3.70165950139,0.00614602717887,0.00354841044617,3
train_loss,train,loss,AF-Muon,691404800,3.69914167921,0.00544316703668,0.00314261395387,3
train_loss,train,loss,AF-Muon,693043200,3.69770685315,0.00310531888174,0.00179285669229,3
train_loss,train,loss,AF-Muon,694681600,3.68562885523,0.00665237645423,0.0038407513366,3
train_loss,train,loss,AF-Muon,696320000,3.70820616762,0.00434609617347,0.00250921979568,3
train_loss,train,loss,AF-Muon,697958400,3.70842275023,0.00896711141917,0.00517716419171,3
train_loss,train,loss,AF-Muon,699596800,3.70156323949,0.00594643992121,0.00343317868923,3
train_loss,train,loss,AF-Muon,701235200,3.70154250602,0.00998183313955,0.00576301405012,3
train_loss,train,loss,AF-Muon,702873600,3.699231113,0.00764206801719,0.00441215002689,3
train_loss,train,loss,AF-Muon,704512000,3.70029477874,0.0042399649244,0.00244794489046,3
train_loss,train,loss,AF-Muon,706150400,3.69404525081,0.0147491301263,0.00851541424874,3
train_loss,train,loss,AF-Muon,707788800,3.70085623165,0.00966602508297,0.00558068218365,3
train_loss,train,loss,AF-Muon,709427200,3.69944404821,0.00676797377389,0.00390749148022,3
train_loss,train,loss,AF-Muon,711065600,3.70799909651,0.00530374881612,0.0030621208067,3
train_loss,train,loss,AF-Muon,712704000,3.70290180703,0.0149656637357,0.00864042998639,3
train_loss,train,loss,AF-Muon,714342400,3.69374629239,0.0127049079586,0.00733518202992,3
train_loss,train,loss,AF-Muon,715980800,3.69317310671,0.00588681768965,0.00339875577779,3
train_loss,train,loss,AF-Muon,717619200,3.69789414267,0.013165801077,0.0076012787959,3
train_loss,train,loss,AF-Muon,719257600,3.69672957937,0.00876739878649,0.00506186004947,3
train_loss,train,loss,AF-Muon,720896000,3.67965152125,0.00947494224971,0.00547036045843,3
train_loss,train,loss,AF-Muon,722534400,3.68235833804,0.00429760571159,0.00248122381446,3
train_loss,train,loss,AF-Muon,724172800,3.69746615907,0.00844408326474,0.00487519374596,3
train_loss,train,loss,AF-Muon,725811200,3.68421975851,0.00629139361798,0.00363233779892,3
train_loss,train,loss,AF-Muon,727449600,3.69475835681,0.00629416266993,0.00363393651181,3
train_loss,train,loss,AF-Muon,729088000,3.68985948443,0.00785436293922,0.00453471855727,3
train_loss,train,loss,AF-Muon,730726400,3.70112722059,0.00737273143942,0.00425664848121,3
train_loss,train,loss,AF-Muon,732364800,3.70249415874,0.0151837151354,0.00876632202075,3
train_loss,train,loss,AF-Muon,734003200,3.69501644691,0.0104615724291,0.00603999165809,3
train_loss,train,loss,AF-Muon,735641600,3.68273376465,0.00708743685225,0.00409193357451,3
train_loss,train,loss,AF-Muon,737280000,3.70329903384,0.0110954561355,0.00640596458662,3
train_loss,train,loss,AF-Muon,738918400,3.69611480057,0.00309043495227,0.00178426345161,3
train_loss,train,loss,AF-Muon,740556800,3.70429011683,0.0151602032891,0.00875274744994,3
train_loss,train,loss,AF-Muon,742195200,3.67749454935,0.00974570063648,0.00562668288591,3
train_loss,train,loss,AF-Muon,743833600,3.68579779506,0.0151304803973,0.00873558693035,3
train_loss,train,loss,AF-Muon,745472000,3.67844467044,0.00935224023465,0.005399518417,3
train_loss,train,loss,AF-Muon,747110400,3.66865815798,0.00694921411123,0.00401213063777,3
train_loss,train,loss,AF-Muon,748748800,3.70591476719,0.0120585272359,0.00696199394565,3
train_loss,train,loss,AF-Muon,750387200,3.68767623067,0.00496359453325,0.00286573263992,3
train_loss,train,loss,AF-Muon,752025600,3.68974316378,0.0141619599811,0.00817641140735,3
train_loss,train,loss,AF-Muon,753664000,3.68725335618,0.0162051505395,0.00935604802626,3
train_loss,train,loss,AF-Muon,755302400,3.68950042784,0.00498870815546,0.00288023199646,3
train_loss,train,loss,AF-Muon,756940800,3.68419415752,0.00640902597021,0.00370025286914,3
train_loss,train,loss,AF-Muon,758579200,3.70391498168,0.0154202232082,0.00890287002024,3
train_loss,train,loss,AF-Muon,760217600,3.67897187193,0.0125490573037,0.00724520161239,3
train_loss,train,loss,AF-Muon,761856000,3.68005706251,0.0157959300432,0.00911978446255,3
train_loss,train,loss,AF-Muon,763494400,3.68569964627,0.00340829441688,0.00196777969906,3
train_loss,train,loss,AF-Muon,765132800,3.67841158787,0.00920841016881,0.00531647808977,3
train_loss,train,loss,AF-Muon,766771200,3.69483226637,0.0197180657812,0.0113842305867,3
train_loss,train,loss,AF-Muon,768409600,3.67813471317,0.00847757396687,0.00489452961185,3
train_loss,train,loss,AF-Muon,770048000,3.68227152844,0.0134064417401,0.00774021274755,3
train_loss,train,loss,AF-Muon,771686400,3.68439479709,0.0106228645422,0.00613311370303,3
train_loss,train,loss,AF-Muon,773324800,3.67708581607,0.00528884908144,0.00305351844088,3
train_loss,train,loss,AF-Muon,774963200,3.68623376131,0.00440775820025,0.00254482038344,3
train_loss,train,loss,AF-Muon,776601600,3.68325959007,0.0114587018728,0.00661568461083,3
train_loss,train,loss,AF-Muon,778240000,3.69052341183,0.0162318565846,0.00937146676857,3
train_loss,train,loss,AF-Muon,779878400,3.70532205462,0.00615981732021,0.00355637218798,3
train_loss,train,loss,AF-Muon,781516800,3.68041223546,0.0129688800373,0.00748758638062,3
train_loss,train,loss,AF-Muon,783155200,3.68386341075,0.0048581828852,0.00280487319655,3
train_loss,train,loss,AF-Muon,784793600,3.67791495879,0.00214022128738,0.0012356573364,3
train_loss,train,loss,AF-Muon,786432000,3.69953977644,0.00727515547464,0.00420031297168,3
train_loss,train,loss,AF-Muon,788070400,3.68545466741,0.00930501783045,0.00537225454922,3
train_loss,train,loss,AF-Muon,789708800,3.68158952574,0.000987074282749,0.000569887602855,3
train_loss,train,loss,AF-Muon,791347200,3.68489795526,0.00629310414288,0.00363332537093,3
train_loss,train,loss,AF-Muon,792985600,3.68700046281,0.00235462841924,0.00135944535169,3
train_loss,train,loss,AF-Muon,794624000,3.68607592881,0.00988874993888,0.00570927243916,3
train_loss,train,loss,AF-Muon,796262400,3.68051021099,0.0108287464993,0.00625197970637,3
train_loss,train,loss,AF-Muon,797900800,3.68776696463,0.00547778285167,0.00316259940397,3
train_loss,train,loss,AF-Muon,799539200,3.67746629159,0.0172701559781,0.0099709292029,3
train_loss,train,loss,AF-Muon,801177600,3.6888020275,0.0144306179924,0.00833152118251,3
train_loss,train,loss,AF-Muon,802816000,3.66972216825,0.00782977395305,0.00452052209949,3
train_loss,train,loss,AF-Muon,804454400,3.68985091647,0.00505094694645,0.0029161655792,3
train_loss,train,loss,AF-Muon,806092800,3.69326249441,0.00982806002908,0.0056742331034,3
train_loss,train,loss,AF-Muon,807731200,3.67901090701,0.00717914224396,0.0041448797071,3
train_loss,train,loss,AF-Muon,809369600,3.67528283715,0.00477659621507,0.00275776911058,3
train_loss,train,loss,AF-Muon,811008000,3.67211926818,0.0173425700803,0.0100127375043,3
train_loss,train,loss,AF-Muon,812646400,3.67433383028,0.0120635778311,0.00696490990815,3
train_loss,train,loss,AF-Muon,814284800,3.66681314588,0.0122093860838,0.00704909234214,3
train_loss,train,loss,AF-Muon,815923200,3.67202112834,0.00734393251767,0.00424002141599,3
train_loss,train,loss,AF-Muon,817561600,3.69126843552,0.00618210276755,0.003569238697,3
train_loss,train,loss,AF-Muon,819200000,3.68937098225,0.0102627659843,0.00592521070365,3
train_loss,train,loss,AF-Muon,820838400,3.67219155888,0.00116199390398,0.000670877493257,3
train_loss,train,loss,AF-Muon,822476800,3.6782181557,0.00382136002592,0.00220626323964,3
train_loss,train,loss,AF-Muon,824115200,3.68162818015,0.0113909569417,0.00657657205663,3
train_loss,train,loss,AF-Muon,825753600,3.68605169316,0.00293708587441,0.00169572732022,3
train_loss,train,loss,AF-Muon,827392000,3.68462134282,0.00759814016306,0.00438678826848,3
train_loss,train,loss,AF-Muon,829030400,3.6819336764,0.0116945139113,0.00675183075473,3
train_loss,train,loss,AF-Muon,830668800,3.68259526352,0.00731989831179,0.00422614526075,3
train_loss,train,loss,AF-Muon,832307200,3.67501613458,0.00992943088591,0.00573275959488,3
train_loss,train,loss,AF-Muon,833945600,3.66994051516,0.00934978342054,0.00539809997471,3
train_loss,train,loss,AF-Muon,835584000,3.67714171032,0.0160378949671,0.00925948297646,3
train_loss,train,loss,AF-Muon,837222400,3.70034497281,0.00566227594112,0.00326911653883,3
train_loss,train,loss,AF-Muon,838860800,3.67165914714,0.00792531466391,0.00457568255462,3
train_loss,train,loss,AF-Muon,840499200,3.68843088428,0.00715603375024,0.00413153801203,3
train_loss,train,loss,AF-Muon,842137600,3.67490192652,0.0106045790872,0.00612255659063,3
train_loss,train,loss,AF-Muon,843776000,3.67263353487,0.00636891796451,0.00367709650125,3
train_loss,train,loss,AF-Muon,845414400,3.6752092574,0.00885245992385,0.00511097012003,3
train_loss,train,loss,AF-Muon,847052800,3.66959361494,0.0151012247649,0.00871869618308,3
train_loss,train,loss,AF-Muon,848691200,3.69089925031,0.00866121667384,0.00500055577815,3
train_loss,train,loss,AF-Muon,850329600,3.68157438258,0.00976899927273,0.00564013435982,3
train_loss,train,loss,AF-Muon,851968000,3.68765550355,0.0133458580181,0.00770523471934,3
train_loss,train,loss,AF-Muon,853606400,3.67494451364,0.00735646908874,0.00424725940867,3
train_loss,train,loss,AF-Muon,855244800,3.67417358657,0.0119033547045,0.00687240504291,3
train_loss,train,loss,AF-Muon,856883200,3.670843033,0.0144845341903,0.00836264971386,3
train_loss,train,loss,AF-Muon,858521600,3.67915221651,0.0174205565721,0.0100577630263,3
train_loss,train,loss,AF-Muon,860160000,3.67804397404,0.00239989296574,0.0013855788498,3
train_loss,train,loss,AF-Muon,861798400,3.68009846469,0.0105944810046,0.00611672645991,3
train_loss,train,loss,AF-Muon,863436800,3.69048100889,0.00447026435923,0.00258090833115,3
train_loss,train,loss,AF-Muon,865075200,3.6803006047,0.00913637891118,0.00527489082379,3
train_loss,train,loss,AF-Muon,866713600,3.67757202109,0.00738431852465,0.00426333828799,3
train_loss,train,loss,AF-Muon,868352000,3.66718295852,0.00892651485403,0.0051537257539,3
train_loss,train,loss,AF-Muon,869990400,3.66924904148,0.00590319955411,0.00340821385165,3
train_loss,train,loss,AF-Muon,871628800,3.67313429077,0.0144763078152,0.00835790021398,3
train_loss,train,loss,AF-Muon,873267200,3.67553344607,0.00670386638788,0.00387047906365,3
train_loss,train,loss,AF-Muon,874905600,3.67169483344,0.00346111401113,0.00199827510602,3
train_loss,train,loss,AF-Muon,876544000,3.66715594868,0.00693353862808,0.00400308039336,3
train_loss,train,loss,AF-Muon,878182400,3.67522444685,0.00734129506122,0.0042384986798,3
train_loss,train,loss,AF-Muon,879820800,3.68062624355,0.00871574947812,0.00503204030738,3
train_loss,train,loss,AF-Muon,881459200,3.68240794758,0.0148879642963,0.00859557019417,3
train_loss,train,loss,AF-Muon,883097600,3.68529707213,0.00914324215514,0.00527885331954,3
train_loss,train,loss,AF-Muon,884736000,3.67828777949,0.00873554262316,0.005043467885,3
train_loss,train,loss,AF-Muon,886374400,3.66248745441,0.0174836420913,0.0100941854678,3
train_loss,train,loss,AF-Muon,888012800,3.66750969927,0.00268329778468,0.0015492026983,3
train_loss,train,loss,AF-Muon,889651200,3.67429719249,0.00871912623058,0.00503398987632,3
train_loss,train,loss,AF-Muon,891289600,3.68402555068,0.0155262631852,0.00896409222947,3
train_loss,train,loss,AF-Muon,892928000,3.67088240842,0.0127839516818,0.00738081794481,3
train_loss,train,loss,AF-Muon,894566400,3.68450824519,0.00847270768935,0.00489172006521,3
train_loss,train,loss,AF-Muon,896204800,3.67793364664,0.00912047256039,0.00526570728788,3
train_loss,train,loss,AF-Muon,897843200,3.67553497573,0.0136953281767,0.00790700140946,3
train_loss,train,loss,AF-Muon,899481600,3.67945675731,0.00200028793177,0.00115486677586,3
train_loss,train,loss,AF-Muon,901120000,3.68054852227,0.00537414466187,0.0031027638672,3
train_loss,train,loss,AF-Muon,902758400,3.66876179953,0.0024152973643,0.00139447258345,3
train_loss,train,loss,AF-Muon,904396800,3.67153633157,0.0128061507093,0.00739363455928,3
train_loss,train,loss,AF-Muon,906035200,3.66509394169,0.0100183332828,0.00578408741767,3
train_loss,train,loss,AF-Muon,907673600,3.66960939984,0.0190408700226,0.0109932514332,3
train_loss,train,loss,AF-Muon,909312000,3.67589608888,0.00837280812486,0.00483404302476,3
train_loss,train,loss,AF-Muon,910950400,3.67250375847,0.00908100281837,0.0052429194217,3
train_loss,train,loss,AF-Muon,912588800,3.66815714777,0.00711491526173,0.00410779824162,3
train_loss,train,loss,AF-Muon,914227200,3.67793658276,0.00855954262194,0.00494185423692,3
train_loss,train,loss,AF-Muon,915865600,3.66378848732,0.00926243424147,0.00534766890266,3
train_loss,train,loss,AF-Muon,917504000,3.67870497902,0.00764466579398,0.00441364985402,3
train_loss,train,loss,AF-Muon,919142400,3.66175005972,0.0159148664437,0.0091884524254,3
train_loss,train,loss,AF-Muon,920780800,3.66671822369,0.0165773369093,0.009570929927,3
train_loss,train,loss,AF-Muon,922419200,3.66377439102,0.0159237835079,0.0091936006948,3
train_loss,train,loss,AF-Muon,924057600,3.66805703759,0.00553902251858,0.00319795614215,3
train_loss,train,loss,AF-Muon,925696000,3.67695617596,0.00752338739964,0.0043436297404,3
train_loss,train,loss,AF-Muon,927334400,3.67444682757,0.00273311253946,0.00157796326038,3
train_loss,train,loss,AF-Muon,928972800,3.66439012031,0.00525149085807,0.00303194966055,3
train_loss,train,loss,AF-Muon,930611200,3.66048924744,0.0166025070435,0.0095854619108,3
train_loss,train,loss,AF-Muon,932249600,3.6660638835,0.0138636211712,0.00800416541511,3
train_loss,train,loss,AF-Muon,933888000,3.66461470604,0.0125039361557,0.00721915090543,3
train_loss,train,loss,AF-Muon,935526400,3.65919905643,0.0103960649969,0.00600217092449,3
train_loss,train,loss,AF-Muon,937164800,3.67189000706,0.00154188934068,0.000890210225902,3
train_loss,train,loss,AF-Muon,938803200,3.65779124538,0.00824010837721,0.00475742878973,3
train_loss,train,loss,AF-Muon,940441600,3.66586210966,0.00757907758889,0.00437578248616,3
train_loss,train,loss,AF-Muon,942080000,3.67475236018,0.00619060405353,0.00357414691675,3
train_loss,train,loss,AF-Muon,943718400,3.66638942281,0.00838584597782,0.00484157043268,3
train_loss,train,loss,AF-Muon,945356800,3.66610405087,0.0119736157997,0.00691297030513,3
train_loss,train,loss,AF-Muon,946995200,3.67167870601,0.00323343552862,0.00186682487285,3
train_loss,train,loss,AF-Muon,948633600,3.65690968732,0.0196013855202,0.0113168652066,3
train_loss,train,loss,AF-Muon,950272000,3.6610061725,0.00822448260006,0.00474840724309,3
train_loss,train,loss,AF-Muon,951910400,3.67154575745,0.0101153938883,0.00584012538437,3
train_loss,train,loss,AF-Muon,953548800,3.67043554286,0.00749671864559,0.00432823252807,3
train_loss,train,loss,AF-Muon,955187200,3.6558615003,0.00624460066344,0.00360532187402,3
train_loss,train,loss,AF-Muon,956825600,3.65941762964,0.0142472261036,0.0082256398261,3
train_loss,train,loss,AF-Muon,958464000,3.67031097094,0.00972512725695,0.00561480483971,3
train_loss,train,loss,AF-Muon,960102400,3.67180844208,0.0105757635407,0.00610591992713,3
train_loss,train,loss,AF-Muon,961740800,3.6688759774,0.00942874665817,0.00544368942121,3
train_loss,train,loss,AF-Muon,963379200,3.66932806989,0.0032412619801,0.00187134347673,3
train_loss,train,loss,AF-Muon,965017600,3.66407931149,0.01387722216,0.00801201794968,3
train_loss,train,loss,AF-Muon,966656000,3.6653071328,0.0093806057986,0.00541589528298,3
train_loss,train,loss,AF-Muon,968294400,3.66411287268,0.0078824222189,0.00455091858995,3
train_loss,train,loss,AF-Muon,969932800,3.67515253464,0.00419256628557,0.00242057927357,3
train_loss,train,loss,AF-Muon,971571200,3.66095360239,0.00590719748453,0.00341052205785,3
train_loss,train,loss,AF-Muon,973209600,3.667613132,0.00381204164966,0.00220088327259,3
train_loss,train,loss,AF-Muon,974848000,3.66586815933,0.00929746824556,0.00536789579436,3
train_loss,train,loss,AF-Muon,976486400,3.66837903122,0.00883738683772,0.00510226766969,3
train_loss,train,loss,AF-Muon,978124800,3.66485332787,0.00446409970381,0.00257734916569,3
train_loss,train,loss,AF-Muon,979763200,3.65449094772,0.00839660375028,0.0048477814355,3
train_loss,train,loss,AF-Muon,981401600,3.67041584055,0.0150277074169,0.00867625092246,3
train_loss,train,loss,AF-Muon,983040000,3.65105117838,0.00611205874627,0.00352879876246,3
train_loss,train,loss,AF-Muon,984678400,3.66489965816,0.0145326829601,0.00839044841906,3
train_loss,train,loss,AF-Muon,986316800,3.66146906455,0.00812294806209,0.00468978625026,3
train_loss,train,loss,AF-Muon,987955200,3.66360050301,0.0136679264713,0.00789118102749,3
train_loss,train,loss,AF-Muon,989593600,3.66274301986,0.00881963337974,0.00509201770595,3
train_loss,train,loss,AF-Muon,991232000,3.66959881385,0.012667745749,0.00731372641824,3
train_loss,train,loss,AF-Muon,992870400,3.66978506645,0.00609433225283,0.0035185643667,3
train_loss,train,loss,AF-Muon,994508800,3.6651751852,0.0088686172282,0.00512029854404,3
train_loss,train,loss,AF-Muon,996147200,3.65514430026,0.00839586582393,0.00484735539353,3
train_loss,train,loss,AF-Muon,997785600,3.66548433403,0.0139372134502,0.00804665393724,3
train_loss,train,loss,AF-Muon,999424000,3.66227398833,0.0100932423725,0.00582733620075,3
train_loss,train,loss,AF-Muon,1001062400,3.65574385742,0.00615041560457,0.00355094410493,3
train_loss,train,loss,AF-Muon,1002700800,3.67717627327,0.00564365079468,0.00325836330552,3
train_loss,train,loss,AF-Muon,1004339200,3.66386490842,0.0183730057233,0.0106076598002,3
train_loss,train,loss,AF-Muon,1005977600,3.66648229837,0.00625288753094,0.0036101062992,3
train_loss,train,loss,AF-Muon,1007616000,3.64849030276,0.0211199936347,0.0121936340103,3
train_loss,train,loss,AF-Muon,1009254400,3.66975050867,0.0175378424044,0.0101254780332,3
train_loss,train,loss,AF-Muon,1010892800,3.66453491926,0.0112596556925,0.00650076524502,3
train_loss,train,loss,AF-Muon,1012531200,3.66679525654,0.00414769061677,0.00239467029411,3
train_loss,train,loss,AF-Muon,1014169600,3.66478756428,0.0162834303668,0.00940124290561,3
train_loss,train,loss,AF-Muon,1015808000,3.66356390973,0.0133210255519,0.00769089768826,3
train_loss,train,loss,AF-Muon,1017446400,3.67236776173,0.00572361451383,0.0033045303803,3
train_loss,train,loss,AF-Muon,1019084800,3.6578258121,0.00431126110659,0.00248910776044,3
train_loss,train,loss,AF-Muon,1020723200,3.66823426644,0.00654646999627,0.00377960621459,3
train_loss,train,loss,AF-Muon,1022361600,3.66466394921,0.00859691642806,0.00496343201394,3
train_loss,train,loss,AF-Muon,1024000000,3.66399833163,0.00418414874817,0.00241571940608,3
train_loss,train,loss,AF-Muon,1025638400,3.65979607224,0.00698235367721,0.00403126377512,3
train_loss,train,loss,AF-Muon,1027276800,3.67053526282,0.0141071548345,0.0081447696412,3
train_loss,train,loss,AF-Muon,1028915200,3.66168715318,0.00550643176925,0.00317913986425,3
train_loss,train,loss,AF-Muon,1030553600,3.66176365435,0.0240117102643,0.0138631673848,3
train_loss,train,loss,AF-Muon,1032192000,3.65007898748,0.0185351475306,0.0107012724162,3
train_loss,train,loss,AF-Muon,1033830400,3.65655890723,0.0171990164149,0.00992985675693,3
train_loss,train,loss,AF-Muon,1035468800,3.65469430168,0.0242732696263,0.0140141787529,3
train_loss,train,loss,AF-Muon,1037107200,3.6708203572,0.0131065800652,0.00756708752883,3
train_loss,train,loss,AF-Muon,1038745600,3.65434120456,0.00750819633763,0.00433485917666,3
train_loss,train,loss,AF-Muon,1040384000,3.66299602091,0.00831158281731,0.00479869457697,3
train_loss,train,loss,AF-Muon,1042022400,3.67464937349,0.00194028319924,0.00112022302738,3
train_loss,train,loss,AF-Muon,1043660800,3.65858639975,0.00318414688246,0.00183836805973,3
train_loss,train,loss,AF-Muon,1045299200,3.65431287845,0.0103204980282,0.00595854231473,3
train_loss,train,loss,AF-Muon,1046937600,3.66209456861,0.0103474614204,0.00597410963648,3
train_loss,train,loss,AF-Muon,1048576000,3.65950078348,0.0117670006264,0.0067936809792,3
train_loss,train,loss,AF-Muon,1050214400,3.66760914505,0.0109046884789,0.00629582482871,3
train_loss,train,loss,AF-Muon,1051852800,3.66236679812,0.00535936129927,0.00309422868882,3
train_loss,train,loss,AF-Muon,1053491200,3.66442830662,0.0139445534954,0.00805089171431,3
train_loss,train,loss,AF-Muon,1055129600,3.66543393016,0.00783639296962,0.00452434359049,3
train_loss,train,loss,AF-Muon,1056768000,3.66347154299,0.0116691231477,0.00673717139051,3
train_loss,train,loss,AF-Muon,1058406400,3.66186805487,0.0155044190585,0.00895148051707,3
train_loss,train,loss,AF-Muon,1060044800,3.65687534869,0.00615195925245,0.00355183533045,3
train_loss,train,loss,AF-Muon,1061683200,3.64821777125,0.0111691146785,0.00644849136623,3
train_loss,train,loss,AF-Muon,1063321600,3.65461253146,0.00233333293675,0.00134715039914,3
train_loss,train,loss,AF-Muon,1064960000,3.66070122321,0.0304215635384,0.0175638978981,3
train_loss,train,loss,AF-Muon,1066598400,3.65191668431,0.0109262035386,0.00630824655422,3
train_loss,train,loss,AF-Muon,1068236800,3.64962862313,0.018589391135,0.0107325899759,3
train_loss,train,loss,AF-Muon,1069875200,3.6665045476,0.00839787635708,0.00484851617538,3
train_loss,train,loss,AF-Muon,1071513600,3.6672659721,0.0117566204054,0.00678768795583,3
train_loss,train,loss,AF-Muon,1073152000,3.65462433318,0.0166446221888,0.00960977710128,3
train_loss,train,loss,AF-Muon,1074790400,3.6538443023,0.0106438399278,0.00614522384752,3
train_loss,train,loss,AF-Muon,1076428800,3.6687247324,0.00944542469047,0.00545331848766,3
train_loss,train,loss,AF-Muon,1078067200,3.65673753679,0.00788915304941,0.00455480463676,3
train_loss,train,loss,AF-Muon,1079705600,3.65738255938,0.00569328012322,0.00328701681171,3
train_loss,train,loss,AF-Muon,1081344000,3.66305576642,0.0157381643322,0.00908643341375,3
train_loss,train,loss,AF-Muon,1082982400,3.66011889219,0.005159192103,0.00297866094947,3
train_loss,train,loss,AF-Muon,1084620800,3.65762499849,0.0101168355829,0.00584095774716,3
train_loss,train,loss,AF-Muon,1086259200,3.64631906748,0.0221189146754,0.012770361342,3
train_loss,train,loss,AF-Muon,1087897600,3.66505320648,0.00331150893164,0.0019119005731,3
train_loss,train,loss,AF-Muon,1089536000,3.64568667889,0.0107166250248,0.00618724634287,3
train_loss,train,loss,AF-Muon,1091174400,3.64875800252,0.0152393444201,0.0087984396032,3
train_loss,train,loss,AF-Muon,1092812800,3.65507005135,0.016178402424,0.00934060499454,3
train_loss,train,loss,AF-Muon,1094451200,3.65991261443,0.00229153905096,0.00132302068793,3
train_loss,train,loss,AF-Muon,1096089600,3.65199179331,0.00809127745232,0.00467150121519,3
train_loss,train,loss,AF-Muon,1097728000,3.65085902095,0.0116992626167,0.00675457242104,3
train_loss,train,loss,AF-Muon,1099366400,3.6563630271,0.00991055686879,0.00572186267601,3
train_loss,train,loss,AF-Muon,1101004800,3.64707708001,0.0046359264588,0.00267655338893,3
train_loss,train,loss,AF-Muon,1102643200,3.65461177131,0.0051784378388,0.00298977248021,3
train_loss,train,loss,AF-Muon,1104281600,3.65537850618,0.00868753686047,0.00501575174499,3
train_loss,train,loss,AF-Muon,1105920000,3.64885349711,0.00376895949284,0.00217600977776,3
train_loss,train,loss,AF-Muon,1107558400,3.65102630794,0.00756908034793,0.0043700105764,3
train_loss,train,loss,AF-Muon,1109196800,3.65813792825,0.0150112765971,0.00866676458422,3
train_loss,train,loss,AF-Muon,1110835200,3.65702581008,0.0134931441863,0.00779027042816,3
train_loss,train,loss,AF-Muon,1112473600,3.64826297144,0.00618978969787,0.00357367674829,3
train_loss,train,loss,AF-Muon,1114112000,3.64523428361,0.00584094568726,0.00337227156486,3
train_loss,train,loss,AF-Muon,1115750400,3.64356302838,0.00741472941551,0.00428089602401,3
train_loss,train,loss,AF-Muon,1117388800,3.6463010486,0.00301566029022,0.00174109228034,3
train_loss,train,loss,AF-Muon,1119027200,3.65498147925,0.0179802775345,0.0103809180747,3
train_loss,train,loss,AF-Muon,1120665600,3.64754489044,0.00688595857747,0.00397561003833,3
train_loss,train,loss,AF-Muon,1122304000,3.65084784925,0.00968683887492,0.00559269903203,3
train_loss,train,loss,AF-Muon,1123942400,3.66331387401,0.00529853003956,0.00305910774465,3
train_loss,train,loss,AF-Muon,1125580800,3.6572207274,0.00381200285624,0.0022008608752,3
train_loss,train,loss,AF-Muon,1127219200,3.64857153853,0.00798941113878,0.00461268867164,3
train_loss,train,loss,AF-Muon,1128857600,3.64704897106,0.00907216027468,0.00523781417672,3
train_loss,train,loss,AF-Muon,1130496000,3.6449952213,0.0095542454477,0.00551614618113,3
train_loss,train,loss,AF-Muon,1132134400,3.66211180826,0.0109673608122,0.0063320087172,3
train_loss,train,loss,AF-Muon,1133772800,3.64859163086,0.0212681398516,0.0122791662685,3
train_loss,train,loss,AF-Muon,1135411200,3.65234700878,0.00605193059098,0.00349408375582,3
train_loss,train,loss,AF-Muon,1137049600,3.6488801982,0.00717604190825,0.00414308972744,3
train_loss,train,loss,AF-Muon,1138688000,3.6582808733,0.00526305518294,0.00303862632663,3
train_loss,train,loss,AF-Muon,1140326400,3.6331813246,0.0105951601765,0.00611711858001,3
train_loss,train,loss,AF-Muon,1141964800,3.64758790851,0.0110001787816,0.00635095618072,3
train_loss,train,loss,AF-Muon,1143603200,3.64518608789,0.0184629634585,0.0106595969228,3
train_loss,train,loss,AF-Muon,1145241600,3.65147991121,0.00260346342231,0.0015031103077,3
train_loss,train,loss,AF-Muon,1146880000,3.64737582743,0.00775950947837,0.00447995488612,3
train_loss,train,loss,AF-Muon,1148518400,3.648549908,0.00558114857055,0.0032222776296,3
train_loss,train,loss,AF-Muon,1150156800,3.65393251161,0.00490894960022,0.00283418337313,3
train_loss,train,loss,AF-Muon,1151795200,3.64912898997,0.00446539868254,0.0025780991314,3
train_loss,train,loss,AF-Muon,1153433600,3.65677861174,0.00719835943611,0.00415597475816,3
train_loss,train,loss,AF-Muon,1155072000,3.654742951,0.0105247316047,0.00607645662509,3
train_loss,train,loss,AF-Muon,1156710400,3.64791864216,0.0225798589127,0.0130364876215,3
train_loss,train,loss,AF-Muon,1158348800,3.66030098498,0.00569157403696,0.00328603180235,3
train_loss,train,loss,AF-Muon,1159987200,3.65356069803,0.00862144077983,0.00497759115504,3
train_loss,train,loss,AF-Muon,1161625600,3.65533936044,0.019937697441,0.0115110349846,3
train_loss,train,loss,AF-Muon,1163264000,3.64528985441,0.00840398436643,0.00485204263623,3
train_loss,train,loss,AF-Muon,1164902400,3.64734418154,0.015864191934,0.00915919548355,3
train_loss,train,loss,AF-Muon,1166540800,3.65955425382,0.00700986082548,0.00404714503457,3
train_loss,train,loss,AF-Muon,1168179200,3.64543070972,0.00847236739758,0.00489152359766,3
train_loss,train,loss,AF-Muon,1169817600,3.64974938174,0.0158487482261,0.00915027905468,3
train_loss,train,loss,AF-Muon,1171456000,3.64491924485,0.00776808319238,0.00448490492221,3
train_loss,train,loss,AF-Muon,1173094400,3.64956632515,0.00511709229418,0.00295435461351,3
train_loss,train,loss,AF-Muon,1174732800,3.65732217968,0.0140485038533,0.0081109074814,3
train_loss,train,loss,AF-Muon,1176371200,3.65118688722,0.0126284851196,0.00729105928326,3
train_loss,train,loss,AF-Muon,1178009600,3.6535718894,0.00311526513904,0.00179859916662,3
train_loss,train,loss,AF-Muon,1179648000,3.64180023074,0.00298776851834,0.00172498895834,3
train_loss,train,loss,AF-Muon,1181286400,3.6481971852,0.00619505335066,0.00357671571965,3
train_loss,train,loss,AF-Muon,1182924800,3.65305539211,0.0119973267136,0.00692665980767,3
train_loss,train,loss,AF-Muon,1184563200,3.65201123575,0.00793015204621,0.00457847541859,3
train_loss,train,loss,AF-Muon,1186201600,3.64864119728,0.00777057460554,0.00448634334026,3
train_loss,train,loss,AF-Muon,1187840000,3.65276894152,0.0113419963287,0.00654830463354,3
train_loss,train,loss,AF-Muon,1189478400,3.6490711844,0.0148002046883,0.00854490216086,3
train_loss,train,loss,AF-Muon,1191116800,3.65346536954,0.00439702208796,0.00253862188612,3
train_loss,train,loss,AF-Muon,1192755200,3.65657080332,0.00252539579985,0.00145803794486,3
train_loss,train,loss,AF-Muon,1194393600,3.66095948974,0.0118037078318,0.00681487389413,3
train_loss,train,loss,AF-Muon,1196032000,3.64470715384,0.00521415669774,0.00301039477304,3
train_loss,train,loss,AF-Muon,1197670400,3.64576960007,0.00328252217494,0.00189516506132,3
train_loss,train,loss,AF-Muon,1199308800,3.64420942446,0.00812785654422,0.00469262016374,3
train_loss,train,loss,AF-Muon,1200947200,3.65036448499,0.00278775114983,0.00160950887679,3
train_loss,train,loss,AF-Muon,1202585600,3.65100606402,0.0157307160243,0.00908213313117,3
train_loss,train,loss,AF-Muon,1204224000,3.6551699841,0.00902511124669,0.00521065040774,3
train_loss,train,loss,AF-Muon,1205862400,3.64586248755,0.00715818305489,0.00413277891365,3
train_loss,train,loss,AF-Muon,1207500800,3.64751127581,0.0251287289545,0.0145080784263,3
train_loss,train,loss,AF-Muon,1209139200,3.64683401863,0.00573770734302,0.00331266687903,3
train_loss,train,loss,AF-Muon,1210777600,3.64472808361,0.0149076565785,0.00860693953861,3
train_loss,train,loss,AF-Muon,1212416000,3.63857683639,0.0146787320062,0.00847476987514,3
train_loss,train,loss,AF-Muon,1214054400,3.66430038214,0.0175881927569,0.0101545478227,3
train_loss,train,loss,AF-Muon,1215692800,3.64470431209,0.00827600757994,0.0047781552041,3
train_loss,train,loss,AF-Muon,1217331200,3.65886735459,0.0221154993909,0.0127683895266,3
train_loss,train,loss,AF-Muon,1218969600,3.64650235713,0.00286319955709,0.00165306903503,3
train_loss,train,loss,AF-Muon,1220608000,3.6495775495,0.00571429016248,0.00329914696353,3
train_loss,train,loss,AF-Muon,1222246400,3.65228960574,0.00935142233826,0.0053990462043,3
train_loss,train,loss,AF-Muon,1223884800,3.63553472002,0.00559423531196,0.00322983326327,3
train_loss,train,loss,AF-Muon,1225523200,3.64768965781,0.0115830003703,0.00668744838184,3
train_loss,train,loss,AF-Muon,1227161600,3.64941318711,0.00955175262531,0.00551470694945,3
train_loss,train,loss,AF-Muon,1228800000,3.64540032764,0.0102927668899,0.00594253173462,3
train_loss,train,loss,AF-Muon,1230438400,3.65470851481,0.0110013924172,0.00635165687355,3
train_loss,train,loss,AF-Muon,1232076800,3.65185425242,0.0172357067531,0.00995103993357,3
train_loss,train,loss,AF-Muon,1233715200,3.65969188233,0.0171253298833,0.00988731381809,3
train_loss,train,loss,AF-Muon,1235353600,3.65543700298,0.0139155695845,0.00803415784556,3
train_loss,train,loss,AF-Muon,1236992000,3.64826065103,0.00433148981275,0.00250078680938,3
train_loss,train,loss,AF-Muon,1238630400,3.65397014697,0.0120972459781,0.00698434822194,3
train_loss,train,loss,AF-Muon,1240268800,3.64098570625,0.00825119940641,0.00476383219843,3
train_loss,train,loss,AF-Muon,1241907200,3.64021571557,0.0184492875767,0.0106517011487,3
train_loss,train,loss,AF-Muon,1243545600,3.64487348537,0.0144946146067,0.00836846964498,3
train_loss,train,loss,AF-Muon,1245184000,3.63746339858,0.0086446011928,0.0049909628257,3
train_loss,train,loss,AF-Muon,1246822400,3.6518652008,0.0078158162375,0.00451246360866,3
train_loss,train,loss,AF-Muon,1248460800,3.64312064489,0.0142740520593,0.00824112779888,3
train_loss,train,loss,AF-Muon,1250099200,3.6403693676,0.00916823943507,0.00529328550583,3
train_loss,train,loss,AF-Muon,1251737600,3.63217961987,0.0161365859341,0.00931646223284,3
train_loss,train,loss,AF-Muon,1253376000,3.64447504501,0.0094370277671,0.00544847052168,3
train_loss,train,loss,AF-Muon,1255014400,3.65877369702,0.00950300479858,0.00548656237857,3
train_loss,train,loss,AF-Muon,1256652800,3.65698749562,0.0102277899823,0.00590501729947,3
train_loss,train,loss,AF-Muon,1258291200,3.63499954422,0.0078827312304,0.00455109699782,3
train_loss,train,loss,AF-Muon,1259929600,3.64594552954,0.00668794729889,0.00386128817334,3
train_loss,train,loss,AF-Muon,1261568000,3.64536521117,0.00461537045753,0.00266468537606,3
train_loss,train,loss,AF-Muon,1263206400,3.65162739774,0.00464581062451,0.00268226001466,3
train_loss,train,loss,AF-Muon,1264844800,3.63837443531,0.00703954192303,0.00406428142423,3
train_loss,train,loss,AF-Muon,1266483200,3.63638484299,0.0127217828001,0.00734492472423,3
train_loss,train,loss,AF-Muon,1268121600,3.64205106219,0.00598508625001,0.00345549115756,3
train_loss,train,loss,AF-Muon,1269760000,3.6442404449,0.00353114645312,0.00203870835526,3
train_loss,train,loss,AF-Muon,1271398400,3.64771356801,0.0111074835611,0.006412908624,3
train_loss,train,loss,AF-Muon,1273036800,3.64134364625,0.0158483030418,0.00915002202736,3
train_loss,train,loss,AF-Muon,1274675200,3.63952101767,0.00686484023534,0.00396341735782,3
train_loss,train,loss,AF-Muon,1276313600,3.63818660061,0.0105386470801,0.00608449072858,3
train_loss,train,loss,AF-Muon,1277952000,3.63341761808,0.00537855475304,0.00310531003452,3
train_loss,train,loss,AF-Muon,1279590400,3.65212013682,0.01100333856,0.0063527804796,3
train_loss,train,loss,AF-Muon,1281228800,3.64728743653,0.00594828059946,0.00343424140531,3
train_loss,train,loss,AF-Muon,1282867200,3.6307990996,0.00734064221356,0.00423812175803,3
train_loss,train,loss,AF-Muon,1284505600,3.6372467653,0.00744958891326,0.00430102216442,3
train_loss,train,loss,AF-Muon,1286144000,3.65873614689,0.0106177079036,0.00613013651634,3
train_loss,train,loss,AF-Muon,1287782400,3.65004279613,0.0140189379791,0.00809383761596,3
train_loss,train,loss,AF-Muon,1289420800,3.63619173129,0.0117914794847,0.00680781385466,3
train_loss,train,loss,AF-Muon,1291059200,3.64587586284,0.00444718067349,0.00256758095898,3
train_loss,train,loss,AF-Muon,1292697600,3.64482479095,0.00388309466738,0.0022419057515,3
train_loss,train,loss,AF-Muon,1294336000,3.63819889188,0.00935522933547,0.00540124417516,3
train_loss,train,loss,AF-Muon,1295974400,3.64688746413,0.00349242815838,0.00201635433737,3
train_loss,train,loss,AF-Muon,1297612800,3.63779835701,0.00881041099048,0.00508669315702,3
train_loss,train,loss,AF-Muon,1299251200,3.64281888505,0.0111087340812,0.00641363061215,3
train_loss,train,loss,AF-Muon,1300889600,3.64584492425,0.00647358498899,0.00373752603602,3
train_loss,train,loss,AF-Muon,1302528000,3.64746428172,0.0020157458623,0.00116379141622,3
train_loss,train,loss,AF-Muon,1304166400,3.64119044642,0.00456469755713,0.00263542936338,3
train_loss,train,loss,AF-Muon,1305804800,3.63555689017,0.0113092640138,0.00652940662269,3
train_loss,train,loss,AF-Muon,1307443200,3.63915566564,0.00977552564296,0.00564390236143,3
train_loss,train,loss,AF-Muon,1309081600,3.64817072928,0.0071174021862,0.00410923406814,3
train_loss,train,loss,AF-Muon,1310720000,3.63024149994,0.00749621727099,0.00432794305931,3
train_loss,train,loss,AF-Muon,1312358400,3.64158592741,0.00400768076592,0.00231383556903,3
train_loss,train,loss,AF-Muon,1313996800,3.65041856011,0.00820477815248,0.00473703087498,3
train_loss,train,loss,AF-Muon,1315635200,3.64292699397,0.00488361750877,0.00281955788331,3
train_loss,train,loss,AF-Muon,1317273600,3.63496796032,0.0045023701975,0.00259944464552,3
train_loss,train,loss,AF-Muon,1318912000,3.644611455,0.00166402369279,0.00096072452697,3
train_loss,train,loss,AF-Muon,1320550400,3.64194010715,0.00927560703803,0.0053552742203,3
train_loss,train,loss,AF-Muon,1322188800,3.63779054801,0.00676619729123,0.00390646582748,3
train_loss,train,loss,AF-Muon,1323827200,3.63214158754,0.0170652578234,0.00985263119813,3
train_loss,train,loss,AF-Muon,1325465600,3.64352523704,0.000521159160952,0.000300891381866,3
train_loss,train,loss,AF-Muon,1327104000,3.6501323694,0.00594060979748,0.00342981266573,3
train_loss,train,loss,AF-Muon,1328742400,3.64824660659,0.00720196176289,0.0041580545625,3
train_loss,train,loss,AF-Muon,1330380800,3.64736688554,0.0104237470595,0.00601815317078,3
train_loss,train,loss,AF-Muon,1332019200,3.65503680805,0.0147448114595,0.0085129208653,3
train_loss,train,loss,AF-Muon,1333657600,3.64569883506,0.012030876065,0.00694602953471,3
train_loss,train,loss,AF-Muon,1335296000,3.64707358817,0.00230560312068,0.00133114058237,3
train_loss,train,loss,AF-Muon,1336934400,3.6428426379,0.0111182485549,0.00641912379611,3
train_loss,train,loss,AF-Muon,1338572800,3.64856528103,0.00832428942245,0.00480603073886,3
train_loss,train,loss,AF-Muon,1340211200,3.65091488282,0.0108561412916,0.00626779609705,3
train_loss,train,loss,AF-Muon,1341849600,3.64691879908,0.0160892192149,0.0092891150448,3
train_loss,train,loss,AF-Muon,1343488000,3.63369520009,0.00168338177623,0.000971900921656,3
train_loss,train,loss,AF-Muon,1345126400,3.64523242414,0.0123835488715,0.00714964527448,3
train_loss,train,loss,AF-Muon,1346764800,3.64112439791,0.0120771194909,0.00697272818913,3
train_loss,train,loss,AF-Muon,1348403200,3.633823301,0.0105949691056,0.00611700826515,3
train_loss,train,loss,AF-Muon,1350041600,3.63501110196,0.00204844914425,0.00118267266485,3
train_loss,train,loss,AF-Muon,1351680000,3.64425094088,0.005640733767,0.00325667915881,3
train_loss,train,loss,AF-Muon,1353318400,3.64760220349,0.00755235143884,0.00436035213623,3
train_loss,train,loss,AF-Muon,1354956800,3.63879669468,0.00181178346439,0.00104603367088,3
train_loss,train,loss,AF-Muon,1356595200,3.64053830544,0.00862798559507,0.00498136980588,3
train_loss,train,loss,AF-Muon,1358233600,3.63643308679,0.00873199647022,0.00504142051264,3
train_loss,train,loss,AF-Muon,1359872000,3.63235906263,0.0104573399933,0.00603754806012,3
train_loss,train,loss,AF-Muon,1361510400,3.63661280255,0.0115656582584,0.00667743590883,3
train_loss,train,loss,AF-Muon,1363148800,3.64016880035,0.00653722556877,0.00377426894188,3
train_loss,train,loss,AF-Muon,1364787200,3.63643489798,0.00470576685732,0.00271687576182,3
train_loss,train,loss,AF-Muon,1366425600,3.63294249237,0.00313056029169,0.00180742982712,3
train_loss,train,loss,AF-Muon,1368064000,3.64517828882,0.0101794965942,0.00587713509886,3
train_loss,train,loss,AF-Muon,1369702400,3.64255812764,0.0258353654364,0.0149160551893,3
train_loss,train,loss,AF-Muon,1371340800,3.63117715279,0.0180751703549,0.01043570447,3
train_loss,train,loss,AF-Muon,1372979200,3.63249133746,0.0125398927503,0.00723991045502,3
train_loss,train,loss,AF-Muon,1374617600,3.64484472116,0.0149634906549,0.0086391753576,3
train_loss,train,loss,AF-Muon,1376256000,3.63292871674,0.0114269734196,0.00659736617981,3
train_loss,train,loss,AF-Muon,1377894400,3.63975250403,0.000552711716414,0.000319108258256,3
train_loss,train,loss,AF-Muon,1379532800,3.6372526588,0.019006173758,0.0109732195355,3
train_loss,train,loss,AF-Muon,1381171200,3.62949534118,0.00954660319962,0.00551173392715,3
train_loss,train,loss,AF-Muon,1382809600,3.63479874551,0.0145549246529,0.00840328966641,3
train_loss,train,loss,AF-Muon,1384448000,3.64963969906,0.0177161581295,0.0102284286651,3
train_loss,train,loss,AF-Muon,1386086400,3.63947030127,0.00683453417898,0.00394592014802,3
train_loss,train,loss,AF-Muon,1387724800,3.64016265273,0.009758850109,0.00563427473741,3
train_loss,train,loss,AF-Muon,1389363200,3.63978487571,0.0123058039155,0.0071047592032,3
train_loss,train,loss,AF-Muon,1391001600,3.63758774479,0.00788537664639,0.00455262432945,3
train_loss,train,loss,AF-Muon,1392640000,3.63834137181,0.0144319444167,0.00833228699391,3
train_loss,train,loss,AF-Muon,1394278400,3.63266308447,0.0133174732473,0.00768884676425,3
train_loss,train,loss,AF-Muon,1395916800,3.63395971457,0.00886760334524,0.00511971317844,3
train_loss,train,loss,AF-Muon,1397555200,3.62318350097,0.013626004872,0.00786697758085,3
train_loss,train,loss,AF-Muon,1399193600,3.6359261022,0.00690904240607,0.00398893749299,3
train_loss,train,loss,AF-Muon,1400832000,3.63034422119,0.0128688353896,0.00742982557635,3
train_loss,train,loss,AF-Muon,1402470400,3.63957555612,0.00800554617781,0.00462200424077,3
train_loss,train,loss,AF-Muon,1404108800,3.63422415674,0.0107115297549,0.00618430458744,3
train_loss,train,loss,AF-Muon,1405747200,3.6294075944,0.0105038133866,0.00606437948629,3
train_loss,train,loss,AF-Muon,1407385600,3.63387692173,0.0153086768504,0.0088384687005,3
train_loss,train,loss,AF-Muon,1409024000,3.63743354082,0.00774268221997,0.00447023966395,3
train_loss,train,loss,AF-Muon,1410662400,3.64044009507,0.00795716987405,0.00459407416877,3
train_loss,train,loss,AF-Muon,1412300800,3.62595788737,0.00402920168151,0.00232626067544,3
train_loss,train,loss,AF-Muon,1413939200,3.63340205868,0.00473292649498,0.00273255638593,3
train_loss,train,loss,AF-Muon,1415577600,3.64885018229,0.00765708898667,0.00442082238766,3
train_loss,train,loss,AF-Muon,1417216000,3.64201534629,0.0079442720688,0.00458662761743,3
train_loss,train,loss,AF-Muon,1418854400,3.63524371107,0.00738743146642,0.00426513554576,3
train_loss,train,loss,AF-Muon,1420492800,3.64480222027,0.0119742438026,0.00691333288279,3
train_loss,train,loss,AF-Muon,1422131200,3.63307274481,0.00269390583574,0.00155532725944,3
train_loss,train,loss,AF-Muon,1423769600,3.63281615575,0.00190226438615,0.00109827285541,3
train_loss,train,loss,AF-Muon,1425408000,3.62924561282,0.00589214570792,0.00340183191057,3
train_loss,train,loss,AF-Muon,1427046400,3.63686199208,0.00369093952167,0.0021309649264,3
train_loss,train,loss,AF-Muon,1428684800,3.64310126066,0.00510737308101,0.00294874322317,3
train_loss,train,loss,AF-Muon,1430323200,3.65105994761,0.0100777508882,0.00581839218814,3
train_loss,train,loss,AF-Muon,1431961600,3.63533254246,0.00648683190077,0.0037451741441,3
train_loss,train,loss,AF-Muon,1433600000,3.63080368876,0.00824048870135,0.00475764836998,3
train_loss,train,loss,AF-Muon,1435238400,3.62945539713,0.0216800608207,0.0125169889509,3
train_loss,train,loss,AF-Muon,1436876800,3.6518394959,0.00951803823814,0.00549524193894,3
train_loss,train,loss,AF-Muon,1438515200,3.62845784803,0.00378107929588,0.0021830071493,3
train_loss,train,loss,AF-Muon,1440153600,3.62464111706,0.00693485712236,0.00400384162639,3
train_loss,train,loss,AF-Muon,1441792000,3.63293841978,0.00493840510662,0.00285118951767,3
train_loss,train,loss,AF-Muon,1443430400,3.63579445501,0.014470186542,0.00835436609527,3
train_loss,train,loss,AF-Muon,1445068800,3.64268293003,0.0178467578197,0.0103038304314,3
train_loss,train,loss,AF-Muon,1446707200,3.62489092429,0.00809926059136,0.00467611028266,3
train_loss,train,loss,AF-Muon,1448345600,3.64280823092,0.00947095147388,0.00546805638293,3
train_loss,train,loss,AF-Muon,1449984000,3.63964593748,0.00528996442325,0.00305416238376,3
train_loss,train,loss,AF-Muon,1451622400,3.6262120839,0.0214483397887,0.0123832047507,3
train_loss,train,loss,AF-Muon,1453260800,3.63119038224,0.0119502934367,0.0068995051326,3
train_loss,train,loss,AF-Muon,1454899200,3.638611208,0.0186522583148,0.0107688863591,3
train_loss,train,loss,AF-Muon,1456537600,3.63640861293,0.0135488611476,0.00782243863081,3
train_loss,train,loss,AF-Muon,1458176000,3.63153525194,0.00949753782667,0.00548340602087,3
train_loss,train,loss,AF-Muon,1459814400,3.64076767186,0.0134931545985,0.00779027643965,3
train_loss,train,loss,AF-Muon,1461452800,3.63848563135,0.0151807413878,0.00876460512676,3
train_loss,train,loss,AF-Muon,1463091200,3.64295263429,0.00778215184527,0.00449302746274,3
train_loss,train,loss,AF-Muon,1464729600,3.63176681836,0.00833343617085,0.00481131161652,3
train_loss,train,loss,AF-Muon,1466368000,3.63849422475,0.0148810893472,0.00859160094046,3
train_loss,train,loss,AF-Muon,1468006400,3.62910763244,0.00980800599939,0.00566265490396,3
train_loss,train,loss,AF-Muon,1469644800,3.63965692361,0.00845864793308,0.00488360266114,3
train_loss,train,loss,AF-Muon,1471283200,3.62503827115,0.00236630186813,0.00136618502055,3
train_loss,train,loss,AF-Muon,1472921600,3.62799366256,0.0084616975819,0.00488536337671,3
train_loss,train,loss,AF-Muon,1474560000,3.62961188595,0.00394533029406,0.00227783750732,3
train_loss,train,loss,AF-Muon,1476198400,3.62560020089,0.00874059628078,0.00504638561559,3
train_loss,train,loss,AF-Muon,1477836800,3.63507743835,0.00367359423504,0.00212095062049,3
train_loss,train,loss,AF-Muon,1479475200,3.63782356858,0.00776039611247,0.00448046678455,3
train_loss,train,loss,AF-Muon,1481113600,3.62660140594,0.00815069613799,0.00470580660935,3
train_loss,train,loss,AF-Muon,1482752000,3.62566007574,0.00592071179275,0.00341832454734,3
train_loss,train,loss,AF-Muon,1484390400,3.63314915458,0.00811460106589,0.00468496710976,3
train_loss,train,loss,AF-Muon,1486028800,3.63026318192,0.00574205964245,0.00331517968027,3
train_loss,train,loss,AF-Muon,1487667200,3.64740758797,0.00705714321051,0.0040744435323,3
train_loss,train,loss,AF-Muon,1489305600,3.63154137949,0.00806547018108,0.00465660138019,3
train_loss,train,loss,AF-Muon,1490944000,3.6431641684,0.0144361779974,0.00833473125289,3
train_loss,train,loss,AF-Muon,1492582400,3.64720509827,0.014058841539,0.00811687594706,3
train_loss,train,loss,AF-Muon,1494220800,3.63201801598,0.0019358422596,0.00111765904969,3
train_loss,train,loss,AF-Muon,1495859200,3.64148138046,0.0191839361704,0.0110758507121,3
train_loss,train,loss,AF-Muon,1497497600,3.63565784276,0.0304134034816,0.0175591866871,3
train_loss,train,loss,AF-Muon,1499136000,3.63679684043,0.0126607516402,0.00730968836762,3
train_loss,train,loss,AF-Muon,1500774400,3.63405051867,0.00725928474939,0.00419115000419,3
train_loss,train,loss,AF-Muon,1502412800,3.62730737785,0.00898484199407,0.0051874009439,3
train_loss,train,loss,AF-Muon,1504051200,3.637397542,0.00485597681373,0.00280359952059,3
train_loss,train,loss,AF-Muon,1505689600,3.63726647397,0.0120850685214,0.00697731756398,3
train_loss,train,loss,AF-Muon,1507328000,3.62859023929,0.00259411967792,0.00149771569436,3
train_loss,train,loss,AF-Muon,1508966400,3.62685780386,0.00308934669172,0.00178363514409,3
train_loss,train,loss,AF-Muon,1510604800,3.64470572929,0.00653198058585,0.00377124074958,3
train_loss,train,loss,AF-Muon,1512243200,3.63047857543,0.0297595555358,0.0171816873996,3
train_loss,train,loss,AF-Muon,1513881600,3.6272564278,0.0106898792723,0.00617180467548,3
train_loss,train,loss,AF-Muon,1515520000,3.6303234603,0.00622927813366,0.00359647540733,3
train_loss,train,loss,AF-Muon,1517158400,3.64307112137,0.0080553167342,0.0046507392849,3
train_loss,train,loss,AF-Muon,1518796800,3.63331753612,0.00916167516128,0.00528949562059,3
train_loss,train,loss,AF-Muon,1520435200,3.63182935139,0.01356342791,0.00783084875496,3
train_loss,train,loss,AF-Muon,1522073600,3.61123930474,0.0152871958623,0.00882606664623,3
train_loss,train,loss,AF-Muon,1523712000,3.63825972438,0.00802761125541,0.00463474351926,3
train_loss,train,loss,AF-Muon,1525350400,3.62536785324,0.00692895828993,0.0040004359339,3
train_loss,train,loss,AF-Muon,1526988800,3.62748969376,0.00975280413702,0.00563078409386,3
train_loss,train,loss,AF-Muon,1528627200,3.63430529495,0.00400834674618,0.00231422007291,3
train_loss,train,loss,AF-Muon,1530265600,3.63121200462,0.0113091196111,0.00652932325175,3
train_loss,train,loss,AF-Muon,1531904000,3.63263406535,0.00487152958091,0.00281257891491,3
train_loss,train,loss,AF-Muon,1533542400,3.64496127685,0.0216951987012,0.0125257288103,3
train_loss,train,loss,AF-Muon,1535180800,3.63143367966,0.00937033889872,0.00540996768557,3
train_loss,train,loss,AF-Muon,1536819200,3.63396092316,0.0126942637176,0.0073290365745,3
train_loss,train,loss,AF-Muon,1538457600,3.64265914361,0.00895132644574,0.00516805073305,3
train_loss,train,loss,AF-Muon,1540096000,3.62935567558,0.0143673213054,0.00829497682321,3
train_loss,train,loss,AF-Muon,1541734400,3.63426119089,0.00115130346534,0.000664705365634,3
train_loss,train,loss,AF-Muon,1543372800,3.6414039731,0.0108338014779,0.00625489819964,3
train_loss,train,loss,AF-Muon,1545011200,3.63130601426,0.0074198160679,0.00428383280414,3
train_loss,train,loss,AF-Muon,1546649600,3.63366969824,0.00482685390934,0.0027867854039,3
train_loss,train,loss,AF-Muon,1548288000,3.63082185348,0.0220677573171,0.0127408256274,3
train_loss,train,loss,AF-Muon,1549926400,3.63303756158,0.0207596496603,0.0119855893197,3
train_loss,train,loss,AF-Muon,1551564800,3.62839619974,0.0264811981673,0.0152889268904,3
train_loss,train,loss,AF-Muon,1553203200,3.63274536232,0.01517655413,0.00876218761233,3
train_loss,train,loss,AF-Muon,1554841600,3.63027951101,0.022446569314,0.0129595328358,3
train_loss,train,loss,AF-Muon,1556480000,3.6265495044,0.0159313812057,0.0091979872277,3
train_loss,train,loss,AF-Muon,1558118400,3.62993045429,0.000836205254151,0.000482783328582,3
train_loss,train,loss,AF-Muon,1559756800,3.63722194254,0.00228587320279,0.00131974950896,3
train_loss,train,loss,AF-Muon,1561395200,3.63352129181,0.00108642020435,0.000627244997435,3
train_loss,train,loss,AF-Muon,1563033600,3.61647160689,0.0144385636852,0.00833610863037,3
train_loss,train,loss,AF-Muon,1564672000,3.6228436321,0.0189426844542,0.0109365639688,3
train_loss,train,loss,AF-Muon,1566310400,3.63916348696,0.0129124515243,0.00745500736345,3
train_loss,train,loss,AF-Muon,1567948800,3.62980458935,0.0267743517471,0.0154581791885,3
train_loss,train,loss,AF-Muon,1569587200,3.62299843907,0.00795783182681,0.00459445634738,3
train_loss,train,loss,AF-Muon,1571225600,3.63436255892,0.00287385413081,0.00165922045603,3
train_loss,train,loss,AF-Muon,1572864000,3.62464724978,0.00600795897326,0.00346869673049,3
train_loss,train,loss,AF-Muon,1574502400,3.63632933021,0.0080230384866,0.00463210342996,3
train_loss,train,loss,AF-Muon,1576140800,3.62275636792,0.00814196902099,0.004700768006,3
train_loss,train,loss,AF-Muon,1577779200,3.63265838563,0.0103142589866,0.00595494020242,3
train_loss,train,loss,AF-Muon,1579417600,3.62251890202,0.0114986455753,0.00663874611822,3
train_loss,train,loss,AF-Muon,1581056000,3.63618065635,0.00100349304887,0.000579366981893,3
train_loss,train,loss,AF-Muon,1582694400,3.63557505389,0.00805331150967,0.00464958156797,3
train_loss,train,loss,AF-Muon,1584332800,3.6271502763,0.00949946142888,0.00548451661312,3
train_loss,train,loss,AF-Muon,1585971200,3.62944068273,0.00337252774445,0.00194712980111,3
train_loss,train,loss,AF-Muon,1587609600,3.62523174504,0.00584289634395,0.00337339777703,3
train_loss,train,loss,AF-Muon,1589248000,3.63082879881,0.00391363826293,0.00225954010462,3
train_loss,train,loss,AF-Muon,1590886400,3.63265797675,0.00645172489781,0.00372490510649,3
train_loss,train,loss,AF-Muon,1592524800,3.61639328718,0.0184286745324,0.0106398002021,3
train_loss,train,loss,AF-Muon,1594163200,3.63695652326,0.0115846881256,0.00668842280778,3
train_loss,train,loss,AF-Muon,1595801600,3.63487530351,0.0143259311723,0.00827108021871,3
train_loss,train,loss,AF-Muon,1597440000,3.63383048673,0.00814420806757,0.00470206072015,3
train_loss,train,loss,AF-Muon,1599078400,3.62246232092,0.00182193301188,0.00105189351486,3
train_loss,train,loss,AF-Muon,1600716800,3.62776293596,0.00361511923384,0.00208719006281,3
train_loss,train,loss,AF-Muon,1602355200,3.62644625405,0.00964610352516,0.00556918046688,3
train_loss,train,loss,AF-Muon,1603993600,3.63492518087,0.0173716110478,0.0100295043147,3
train_loss,train,loss,AF-Muon,1605632000,3.61985888342,0.00571903340432,0.00330188547549,3
train_loss,train,loss,AF-Muon,1607270400,3.63786711971,0.0112041137323,0.00646869807937,3
train_loss,train,loss,AF-Muon,1608908800,3.63174724142,0.0189312545629,0.010929964918,3
train_loss,train,loss,AF-Muon,1610547200,3.63221561074,0.00797260901424,0.00460298796052,3
train_loss,train,loss,AF-Muon,1612185600,3.6205413125,0.013468857568,0.00777624854256,3
train_loss,train,loss,AF-Muon,1613824000,3.63540187816,0.0127185898432,0.00734308126966,3
train_loss,train,loss,AF-Muon,1615462400,3.63249720573,0.00850876376639,0.004912537051,3
train_loss,train,loss,AF-Muon,1617100800,3.63270359516,0.00951244468562,0.00549201249989,3
train_loss,train,loss,AF-Muon,1618739200,3.62644306521,0.00798600779509,0.00461072375024,3
train_loss,train,loss,AF-Muon,1620377600,3.62072947502,0.00737900224425,0.00426026893207,3
train_loss,train,loss,AF-Muon,1622016000,3.6228785338,0.00831467584909,0.0048004803397,3
train_loss,train,loss,AF-Muon,1623654400,3.63339761635,0.015975733383,0.00922359396915,3
train_loss,train,loss,AF-Muon,1625292800,3.62267172615,0.020564622986,0.0118729906167,3
train_loss,train,loss,AF-Muon,1626931200,3.6234076196,0.00633861726803,0.00365960238599,3
train_loss,train,loss,AF-Muon,1628569600,3.62615769804,0.0118933356924,0.00686662056359,3
train_loss,train,loss,AF-Muon,1630208000,3.62844699581,0.00947213290566,0.00546873848288,3
train_loss,train,loss,AF-Muon,1631846400,3.63252861718,0.0153561020138,0.0088658496314,3
train_loss,train,loss,AF-Muon,1633484800,3.61993788024,0.018932367927,0.010930607719,3
train_loss,train,loss,AF-Muon,1635123200,3.62756624242,0.00566963841425,0.00327336726468,3
train_loss,train,loss,AF-Muon,1636761600,3.63108147999,0.0110482256135,0.00637869603202,3
train_loss,train,loss,AF-Muon,1638400000,3.63592891316,0.00368012298638,0.00212471999684,3
train_loss,train,loss,AF-Muon,1640038400,3.62864170472,0.00111883986893,0.000645962499509,3
train_loss,train,loss,AF-Muon,1641676800,3.62108178775,0.0128127595568,0.00739745017919,3
train_loss,train,loss,AF-Muon,1643315200,3.61498743474,0.00762828689098,0.00440419348996,3
train_loss,train,loss,AF-Muon,1644953600,3.62516580701,0.000511446318846,0.000295283669862,3
train_loss,train,loss,AF-Muon,1646592000,3.62284247001,0.00612712565765,0.0035374976478,3
train_loss,train,loss,AF-Muon,1648230400,3.62980298082,0.0117068861023,0.00675897384252,3
train_loss,train,loss,AF-Muon,1649868800,3.63036915839,0.00146705941297,0.000847007146995,3
train_loss,train,loss,AF-Muon,1651507200,3.63263792197,0.0158915819826,0.00917500913552,3
train_loss,train,loss,AF-Muon,1653145600,3.62551920036,0.0131164520613,0.00757278712839,3
train_loss,train,loss,AF-Muon,1654784000,3.61647043963,0.0070948321885,0.00409620327389,3
train_loss,train,loss,AF-Muon,1656422400,3.62502192338,0.00710711766605,0.00410329629766,3
train_loss,train,loss,AF-Muon,1658060800,3.62043962876,0.0205057053725,0.0118389745167,3
train_loss,train,loss,AF-Muon,1659699200,3.6309014823,0.0112257221408,0.00648117369982,3
train_loss,train,loss,AF-Muon,1661337600,3.62343475382,0.00904561651147,0.00522248912789,3
train_loss,train,loss,AF-Muon,1662976000,3.62914727747,0.00529432079638,0.00305667753696,3
train_loss,train,loss,AF-Muon,1664614400,3.63216861804,0.0112355956731,0.00648687418639,3
train_loss,train,loss,AF-Muon,1666252800,3.63606420815,0.0149231220429,0.00861586852859,3
train_loss,train,loss,AF-Muon,1667891200,3.61696389198,0.0176115206298,0.0101680161765,3
train_loss,train,loss,AF-Muon,1669529600,3.61949979107,0.0118383500049,0.00683487456209,3
train_loss,train,loss,AF-Muon,1671168000,3.62515494307,0.0082687435222,0.0047739612984,3
train_loss,train,loss,AF-Muon,1672806400,3.62454356849,0.0186167521174,0.0107483868464,3
train_loss,train,loss,AF-Muon,1674444800,3.62260064781,0.00939145142747,0.00542215700973,3
train_loss,train,loss,AF-Muon,1676083200,3.62855659604,0.0160266720564,0.00925300342597,3
train_loss,train,loss,AF-Muon,1677721600,3.62700795213,0.0101741645538,0.00587405664393,3
train_loss,train,loss,AF-Muon,1679360000,3.62814617674,0.00708472150187,0.00409036586624,3
train_loss,train,loss,AF-Muon,1680998400,3.623606716,0.00678881186174,0.00391952235585,3
train_loss,train,loss,AF-Muon,1682636800,3.63190728505,0.0102747161017,0.00593211010719,3
train_loss,train,loss,AF-Muon,1684275200,3.62787514687,0.00501067358226,0.00289291374154,3
train_loss,train,loss,AF-Muon,1685913600,3.62747694016,0.00501479138663,0.002895291157,3
train_loss,train,loss,AF-Muon,1687552000,3.64595656772,0.0092826387762,0.00535933399623,3
train_loss,train,loss,AF-Muon,1689190400,3.6120421354,0.021999658291,0.0127015086364,3
train_loss,train,loss,AF-Muon,1690828800,3.61718063076,0.00326751258214,0.00188649926888,3
train_loss,train,loss,AF-Muon,1692467200,3.63199697375,0.0110602418007,0.00638563358094,3
train_loss,train,loss,AF-Muon,1694105600,3.63167458852,0.0186784139599,0.0107839873278,3
train_loss,train,loss,AF-Muon,1695744000,3.62506867766,0.0187055095015,0.010799630946,3
train_loss,train,loss,AF-Muon,1697382400,3.62472382744,0.012936227133,0.00746873421754,3
train_loss,train,loss,AF-Muon,1699020800,3.62054129382,0.00999417104539,0.00577013734339,3
train_loss,train,loss,AF-Muon,1700659200,3.64061089178,0.00633980092736,0.00366028577202,3
train_loss,train,loss,AF-Muon,1702297600,3.61218812446,0.00307226060705,0.0017737704885,3
train_loss,train,loss,AF-Muon,1703936000,3.61765713751,0.00588367462015,0.00339694112577,3
train_loss,train,loss,AF-Muon,1705574400,3.62259835482,0.0196453852994,0.0113422684909,3
train_loss,train,loss,AF-Muon,1707212800,3.62703342279,0.00918873190902,0.00530511684118,3
train_loss,train,loss,AF-Muon,1708851200,3.63064997037,0.00808821452935,0.00466973283578,3
train_loss,train,loss,AF-Muon,1710489600,3.62967598895,0.00410208935878,0.00236834239553,3
train_loss,train,loss,AF-Muon,1712128000,3.61762481372,0.00459536623487,0.00265313593273,3
train_loss,train,loss,AF-Muon,1713766400,3.62141753276,0.0116451704408,0.00672334228875,3
train_loss,train,loss,AF-Muon,1715404800,3.63550293525,0.00915887496,0.00528787892363,3
train_loss,train,loss,AF-Muon,1717043200,3.61262496134,0.00545847221728,0.00315145040401,3
train_loss,train,loss,AF-Muon,1718681600,3.62349874179,0.000884467557747,0.000510647582555,3
train_loss,train,loss,AF-Muon,1720320000,3.63423135499,0.00934719732331,0.00539660689078,3
train_loss,train,loss,AF-Muon,1721958400,3.62090596358,0.00475931952295,0.00274779440774,3
train_loss,train,loss,AF-Muon,1723596800,3.63632693112,0.00492505828674,0.00284348372762,3
train_loss,train,loss,AF-Muon,1725235200,3.63133418242,0.0175243582362,0.010117692945,3
train_loss,train,loss,AF-Muon,1726873600,3.62174339314,0.0179367068967,0.0103557625552,3
train_loss,train,loss,AF-Muon,1728512000,3.62295150479,0.0081455782451,0.00470285179251,3
train_loss,train,loss,AF-Muon,1730150400,3.61738338649,0.00285377946449,0.00164763034203,3
train_loss,train,loss,AF-Muon,1731788800,3.62128503601,0.0152052320855,0.00877874483768,3
train_loss,train,loss,AF-Muon,1733427200,3.62255958001,0.00136423636219,0.000787642230946,3
train_loss,train,loss,AF-Muon,1735065600,3.61133398136,0.00521670203203,0.00301186432248,3
train_loss,train,loss,AF-Muon,1736704000,3.62450782736,0.012856342886,0.00742261302603,3
train_loss,train,loss,AF-Muon,1738342400,3.63209164441,0.0160258285355,0.00925251641895,3
train_loss,train,loss,AF-Muon,1739980800,3.63040900946,0.0113309927449,0.00654195171147,3
train_loss,train,loss,AF-Muon,1741619200,3.62559850037,0.00880735842058,0.00508493075497,3
train_loss,train,loss,AF-Muon,1743257600,3.62698680798,0.00889908364805,0.00513788833974,3
train_loss,train,loss,AF-Muon,1744896000,3.62524577777,0.00460141643374,0.00265662901668,3
train_loss,train,loss,AF-Muon,1746534400,3.61911867996,0.0213441581443,0.0123230554502,3
train_loss,train,loss,AF-Muon,1748172800,3.62118901074,0.0124432928102,0.00718413845359,3
train_loss,train,loss,AF-Muon,1749811200,3.62546260218,0.0105045554007,0.00606480788831,3
train_loss,train,loss,AF-Muon,1751449600,3.6228480041,0.00298963162075,0.00172606462102,3
train_loss,train,loss,AF-Muon,1753088000,3.61758368731,0.0166073110031,0.00958823547814,3
train_loss,train,loss,AF-Muon,1754726400,3.61837384721,0.00972132956789,0.0056126122429,3
train_loss,train,loss,AF-Muon,1756364800,3.61662704368,0.00994590012374,0.00574226811378,3
train_loss,train,loss,AF-Muon,1758003200,3.62628078441,0.00904527921275,0.00522229438838,3
train_loss,train,loss,AF-Muon,1759641600,3.62263528744,0.00303886879023,0.00175449171407,3
train_loss,train,loss,AF-Muon,1761280000,3.6344528379,0.0100961664245,0.00582902440297,3
train_loss,train,loss,AF-Muon,1762918400,3.62831301272,0.00919529881096,0.00530890824378,3
train_loss,train,loss,AF-Muon,1764556800,3.61869845271,0.00610149559847,0.00352270012624,3
train_loss,train,loss,AF-Muon,1766195200,3.62232535164,0.0122410565669,0.00706737730407,3
train_loss,train,loss,AF-Muon,1767833600,3.61852877617,0.00120071066512,0.000693230625728,3
train_loss,train,loss,AF-Muon,1769472000,3.61957209567,0.00643986790004,0.00371805946563,3
train_loss,train,loss,AF-Muon,1771110400,3.61562489351,0.0103177858978,0.00595697646555,3
train_loss,train,loss,AF-Muon,1772748800,3.62230665942,0.0109821079188,0.00634052296319,3
train_loss,train,loss,AF-Muon,1774387200,3.62578028719,0.023778933231,0.013728773502,3
train_loss,train,loss,AF-Muon,1776025600,3.61968461812,0.0122467147728,0.00707064407074,3
train_loss,train,loss,AF-Muon,1777664000,3.61734452983,0.00878652903959,0.00507290490625,3
train_loss,train,loss,AF-Muon,1779302400,3.62208241125,0.0146176315746,0.0084394935245,3
train_loss,train,loss,AF-Muon,1780940800,3.6169014585,0.00602741015367,0.00347992687474,3
train_loss,train,loss,AF-Muon,1782579200,3.62613940696,0.0109821420644,0.00634054267717,3
train_loss,train,loss,AF-Muon,1784217600,3.63367222468,0.0119193479787,0.00688163876407,3
train_loss,train,loss,AF-Muon,1785856000,3.61246510108,0.0116238342904,0.00671102385661,3
train_loss,train,loss,AF-Muon,1787494400,3.60794436614,0.0112279164798,0.00648244060204,3
train_loss,train,loss,AF-Muon,1789132800,3.61855237842,0.0085463073955,0.00493421287537,3
train_loss,train,loss,AF-Muon,1790771200,3.62167640984,0.00433374887706,0.00250209108077,3
train_loss,train,loss,AF-Muon,1792409600,3.63002920032,0.0108867645145,0.00628547642307,3
train_loss,train,loss,AF-Muon,1794048000,3.60690124869,0.0124150004809,0.00716780386964,3
train_loss,train,loss,AF-Muon,1795686400,3.62584464868,0.00865998720514,0.00499984594406,3
train_loss,train,loss,AF-Muon,1797324800,3.62106256723,0.00760314166598,0.00438967588754,3
train_loss,train,loss,AF-Muon,1798963200,3.62561513543,0.00457620754248,0.00264207465652,3
train_loss,train,loss,AF-Muon,1800601600,3.61766085267,0.00787562482531,0.00454699411293,3
train_loss,train,loss,AF-Muon,1802240000,3.62142540296,0.00927008925384,0.00535208852612,3
train_loss,train,loss,AF-Muon,1803878400,3.62543263714,0.0143833711267,0.00830424319183,3
train_loss,train,loss,AF-Muon,1805516800,3.62694792986,0.0106254008148,0.00613457802069,3
train_loss,train,loss,AF-Muon,1807155200,3.62067744692,0.00817187555439,0.00471803455111,3
train_loss,train,loss,AF-Muon,1808793600,3.61125755509,0.0101509595952,0.0058606592548,3
train_loss,train,loss,AF-Muon,1810432000,3.61951079686,0.0165945950897,0.00958089394212,3
train_loss,train,loss,AF-Muon,1812070400,3.61304403702,0.0100051464349,0.0057764739875,3
train_loss,train,loss,AF-Muon,1813708800,3.63241303285,0.00973591806035,0.00562103491295,3
train_loss,train,loss,AF-Muon,1815347200,3.6151321284,0.00238758248137,0.00137847138833,3
train_loss,train,loss,AF-Muon,1816985600,3.61653913756,0.0134129460764,0.00774396802784,3
train_loss,train,loss,AF-Muon,1818624000,3.61603235026,0.00677414317778,0.00391105338722,3
train_loss,train,loss,AF-Muon,1820262400,3.61803975165,0.00271889802898,0.00156975650893,3
train_loss,train,loss,AF-Muon,1821900800,3.61831876695,0.0174204247757,0.0100576869336,3
train_loss,train,loss,AF-Muon,1823539200,3.62606743813,0.0128283137219,0.00740643038058,3
train_loss,train,loss,AF-Muon,1825177600,3.61546414157,0.0150163693058,0.00866970486093,3
train_loss,train,loss,AF-Muon,1826816000,3.62182138701,0.0110657356528,0.00638880545793,3
train_loss,train,loss,AF-Muon,1828454400,3.62437353353,0.00402398952287,0.00232325143425,3
train_loss,train,loss,AF-Muon,1830092800,3.61459274987,0.0137849699728,0.00795875612458,3
train_loss,train,loss,AF-Muon,1831731200,3.62651185413,0.00478969853215,0.00276533373687,3
train_loss,train,loss,AF-Muon,1833369600,3.61993669728,0.0193322771677,0.0111614954268,3
train_loss,train,loss,AF-Muon,1835008000,3.6187983946,0.0100430854747,0.00579837810233,3
train_loss,train,loss,AF-Muon,1836646400,3.64037945787,0.0225919964634,0.0130434952397,3
train_loss,train,loss,AF-Muon,1838284800,3.61584015449,0.00874921116702,0.00505135942248,3
train_loss,train,loss,AF-Muon,1839923200,3.62535260618,0.0126968053193,0.00733050396897,3
train_loss,train,loss,AF-Muon,1841561600,3.61898783763,0.00689969057705,0.00398353821199,3
train_loss,train,loss,AF-Muon,1843200000,3.61686815421,0.00412896850542,0.00238386107808,3
train_loss,train,loss,AF-Muon,1844838400,3.6142050753,0.00965023089078,0.00557156340254,3
train_loss,train,loss,AF-Muon,1846476800,3.63211678207,0.01610675457,0.00929923908674,3
train_loss,train,loss,AF-Muon,1848115200,3.62058955411,0.000806858731902,0.000465840106062,3
train_loss,train,loss,AF-Muon,1849753600,3.63272741397,0.0114058399984,0.0065851647934,3
train_loss,train,loss,AF-Muon,1851392000,3.62887432039,0.016768854005,0.00968150237381,3
train_loss,train,loss,AF-Muon,1853030400,3.63385740797,0.00882676529776,0.00509613532074,3
train_loss,train,loss,AF-Muon,1854668800,3.61486916443,0.0129724433359,0.007489643652,3
train_loss,train,loss,AF-Muon,1856307200,3.61857832015,0.0123492431887,0.00712983887926,3
train_loss,train,loss,AF-Muon,1857945600,3.62175870101,0.010292656462,0.005942467979,3
train_loss,train,loss,AF-Muon,1859584000,3.61820324183,0.00398219658435,0.00229912226994,3
train_loss,train,loss,AF-Muon,1861222400,3.62394550264,0.00947436072976,0.00547002471773,3
train_loss,train,loss,AF-Muon,1862860800,3.61990417222,0.0114829342275,0.00662967516732,3
train_loss,train,loss,AF-Muon,1864499200,3.62067433576,0.00807467912633,0.0046619181672,3
train_loss,train,loss,AF-Muon,1866137600,3.61343210936,0.00333030726327,0.00192275379493,3
train_loss,train,loss,AF-Muon,1867776000,3.62543195864,0.00863504531402,0.00498544573651,3
train_loss,train,loss,AF-Muon,1869414400,3.62972527623,0.002491660798,0.00143856103245,3
train_loss,train,loss,AF-Muon,1871052800,3.62038183848,0.0094746067919,0.00547016678177,3
train_loss,train,loss,AF-Muon,1872691200,3.61063020269,0.0127127834078,0.00733972892263,3
train_loss,train,loss,AF-Muon,1874329600,3.62296647171,0.003233183741,0.00186667950321,3
train_loss,train,loss,AF-Muon,1875968000,3.61874344051,0.00821041760506,0.00474028681444,3
train_loss,train,loss,AF-Muon,1877606400,3.61272171895,0.0145812124225,0.00841846691727,3
train_loss,train,loss,AF-Muon,1879244800,3.62568630596,0.00465997278856,0.00269043654389,3
train_loss,train,loss,AF-Muon,1880883200,3.6266178894,0.0178513388321,0.0103064752801,3
train_loss,train,loss,AF-Muon,1882521600,3.61982179046,0.0138249572869,0.00798184281112,3
train_loss,train,loss,AF-Muon,1884160000,3.61667415937,0.0174598976992,0.0100804766366,3
train_loss,train,loss,AF-Muon,1885798400,3.61958983521,0.0113725357524,0.00656593657803,3
train_loss,train,loss,AF-Muon,1887436800,3.6131992207,0.013341424053,0.00770267476838,3
train_loss,train,loss,AF-Muon,1889075200,3.62093788127,0.00649003289238,0.00374702223747,3
train_loss,train,loss,AF-Muon,1890713600,3.61874659081,0.00701360157909,0.00404930475967,3
train_loss,train,loss,AF-Muon,1892352000,3.62292933087,0.0255794818584,0.0147683207367,3
train_loss,train,loss,AF-Muon,1893990400,3.61933331092,0.00680837552457,0.00393081744186,3
train_loss,train,loss,AF-Muon,1895628800,3.62259139597,0.0107159691193,0.00618686765564,3
train_loss,train,loss,AF-Muon,1897267200,3.6084202836,0.0115082154017,0.00664427126006,3
train_loss,train,loss,AF-Muon,1898905600,3.61242127101,0.0052335256906,0.00302157746628,3
train_loss,train,loss,AF-Muon,1900544000,3.609439375,0.00994825810879,0.00574362949708,3
train_loss,train,loss,AF-Muon,1902182400,3.61934914927,0.00393974503371,0.00227461285575,3
train_loss,train,loss,AF-Muon,1903820800,3.62221832494,0.0052229238225,0.00301545647488,3
train_loss,train,loss,AF-Muon,1905459200,3.61440622965,0.0147888623163,0.00853835363932,3
train_loss,train,loss,AF-Muon,1907097600,3.617348665,0.0165748243104,0.0095694792774,3
train_loss,train,loss,AF-Muon,1908736000,3.62000349263,0.00470905728781,0.00271877549275,3
train_loss,train,loss,AF-Muon,1910374400,3.61601371268,0.0160239385194,0.00925142521767,3
train_loss,train,loss,AF-Muon,1912012800,3.6115209802,0.0155506181721,0.00897815358774,3
train_loss,train,loss,AF-Muon,1913651200,3.61412199378,0.0190170416049,0.0109794940898,3
train_loss,train,loss,AF-Muon,1915289600,3.62775699317,0.010589858724,0.00611405778498,3
train_loss,train,loss,AF-Muon,1916928000,3.61525487284,0.00697158210333,0.00402504480404,3
train_loss,train,loss,AF-Muon,1918566400,3.60354998827,0.0155131050469,0.00895649537482,3
train_loss,train,loss,AF-Muon,1920204800,3.61899066567,0.00544416067588,0.00314318763173,3
train_loss,train,loss,AF-Muon,1921843200,3.62096201658,0.00634157566329,0.00366131041628,3
train_loss,train,loss,AF-Muon,1923481600,3.62860313972,0.012193243406,0.00703977236273,3
train_loss,train,loss,AF-Muon,1925120000,3.61984895706,0.0100371545155,0.00579495386142,3
train_loss,train,loss,AF-Muon,1926758400,3.61837131878,0.00379544207392,0.00219129950307,3
train_loss,train,loss,AF-Muon,1928396800,3.6214358753,0.0142508287743,0.00822771982903,3
train_loss,train,loss,AF-Muon,1930035200,3.62989545345,0.00318992621218,0.0018417047573,3
train_loss,train,loss,AF-Muon,1931673600,3.62248379886,0.0129799331891,0.00749396792077,3
train_loss,train,loss,AF-Muon,1933312000,3.61221622189,0.0119434896309,0.00689557695347,3
train_loss,train,loss,AF-Muon,1934950400,3.6174240754,0.0168960326611,0.00975492900513,3
train_loss,train,loss,AF-Muon,1936588800,3.61531003873,0.0094864621549,0.00547701147879,3
train_loss,train,loss,AF-Muon,1938227200,3.62062640429,0.0174620795366,0.0100817363211,3
train_loss,train,loss,AF-Muon,1939865600,3.61661303242,0.00505389131574,0.0029178655116,3
train_loss,train,loss,AF-Muon,1941504000,3.61490944922,0.00861553941906,0.00497418400281,3
train_loss,train,loss,AF-Muon,1943142400,3.61631354829,0.0066420937775,0.00383481463042,3
train_loss,train,loss,AF-Muon,1944780800,3.61789419095,0.00729928043138,0.00421424152195,3
train_loss,train,loss,AF-Muon,1946419200,3.61654564361,0.0227461229897,0.0131324802311,3
train_loss,train,loss,AF-Muon,1948057600,3.59718423486,0.0130976197443,0.00756191428512,3
train_loss,train,loss,AF-Muon,1949696000,3.63606358846,0.00612755481681,0.00353774542296,3
train_loss,train,loss,AF-Muon,1951334400,3.61104503671,0.00613191861656,0.00354026486392,3
train_loss,train,loss,AF-Muon,1952972800,3.61130535364,0.01747394139,0.0100885847653,3
train_loss,train,loss,AF-Muon,1954611200,3.62121821423,0.0098038845881,0.00566027540604,3
train_loss,train,loss,AF-Muon,1956249600,3.62200032651,0.0258808201895,0.0149422985032,3
train_loss,train,loss,AF-Muon,1957888000,3.61647208194,0.00140457438815,0.000810931401098,3
train_loss,train,loss,AF-Muon,1959526400,3.61823891004,0.00479328168673,0.00276740247214,3
train_loss,train,loss,AF-Muon,1961164800,3.61990311424,0.0128436523747,0.0074152861559,3
train_loss,train,loss,AF-Muon,1962803200,3.62212488075,0.00913946532003,0.00527667276277,3
train_loss,train,loss,AF-Muon,1964441600,3.61902818441,0.00916844573357,0.00529340461233,3
train_loss,train,loss,AF-Muon,1966080000,3.62353911221,0.0170356750128,0.00983555155447,3
train_loss,train,loss,AF-Muon,1967718400,3.60607675771,0.00394669056727,0.00227862286142,3
train_loss,train,loss,AF-Muon,1969356800,3.61819434484,0.00529608324263,0.00305769508578,3
train_loss,train,loss,AF-Muon,1970995200,3.60895544906,0.0141337295096,0.00816011253701,3
train_loss,train,loss,AF-Muon,1972633600,3.61260003686,0.00700568534846,0.00404473432179,3
train_loss,train,loss,AF-Muon,1974272000,3.62513037066,0.0095913557731,0.0055375718375,3
train_loss,train,loss,AF-Muon,1975910400,3.61350712856,0.00697696825696,0.00402815450128,3
train_loss,train,loss,AF-Muon,1977548800,3.61985339741,0.009466330419,0.00546538841565,3
train_loss,train,loss,AF-Muon,1979187200,3.61286422908,0.0160179413256,0.00924796273621,3
train_loss,train,loss,AF-Muon,1980825600,3.62676691373,0.0145137506448,0.00837951784175,3
train_loss,train,loss,AF-Muon,1982464000,3.62299472809,0.0089030543387,0.00514018081906,3
train_loss,train,loss,AF-Muon,1984102400,3.61194249491,0.0125475367844,0.00724432374016,3
train_loss,train,loss,AF-Muon,1985740800,3.61907271465,0.0119467089972,0.00689743565548,3
train_loss,train,loss,AF-Muon,1987379200,3.61281404018,0.00777940074678,0.00449143911529,3
train_loss,train,loss,AF-Muon,1989017600,3.6168353947,0.00547081276606,0.00315857522317,3
train_loss,train,loss,AF-Muon,1990656000,3.61163367351,0.0151646247271,0.00875530016835,3
train_loss,train,loss,AF-Muon,1992294400,3.61892297308,0.0123539520135,0.00713255752053,3
train_loss,train,loss,AF-Muon,1993932800,3.62098901232,0.00977184088948,0.00564177496802,3
train_loss,train,loss,AF-Muon,1995571200,3.61600565275,0.0123698626556,0.00714174353404,3
train_loss,train,loss,AF-Muon,1997209600,3.61081868827,0.0166049576077,0.00958687674471,3
train_loss,train,loss,AF-Muon,1998848000,3.61855427245,0.0180200552782,0.0104038837657,3
train_loss,train,loss,AF-Muon,2000486400,3.61259866456,0.00572313230064,0.00330425197438,3
train_loss,train,loss,AF-Muon,2002124800,3.61339495858,0.0126337986732,0.00729412706489,3
train_loss,train,loss,AF-Muon,2003763200,3.61521150192,0.00860765219347,0.00496963031099,3
train_loss,train,loss,AF-Muon,2005401600,3.60735916972,0.00981585804566,0.00566718828499,3
train_loss,train,loss,AF-Muon,2007040000,3.62086930712,0.00974312455638,0.00562519558537,3
train_loss,train,loss,AF-Muon,2008678400,3.61964043717,0.00558456034425,0.00322424741806,3
train_loss,train,loss,AF-Muon,2010316800,3.6259790347,0.00759519467504,0.00438508769018,3
train_loss,train,loss,AF-Muon,2011955200,3.61188689192,0.0138730576964,0.00800961359548,3
train_loss,train,loss,AF-Muon,2013593600,3.61948915323,0.00482300260219,0.00278456185068,3
train_loss,train,loss,AF-Muon,2015232000,3.61333792408,0.00401625768692,0.00231878745668,3
train_loss,train,loss,AF-Muon,2016870400,3.61437809229,0.00564148078463,0.00325711044963,3
train_loss,train,loss,AF-Muon,2018508800,3.61672862391,0.0124026114637,0.00716065106724,3
train_loss,train,loss,AF-Muon,2020147200,3.61529764513,0.00640993612063,0.00370077834473,3
train_loss,train,loss,AF-Muon,2021785600,3.61751593312,0.00927411205941,0.00535441109399,3
train_loss,train,loss,AF-Muon,2023424000,3.62110506773,0.0074741801522,0.00431521992284,3
train_loss,train,loss,AF-Muon,2025062400,3.61948053658,0.0153062775058,0.00883708343825,3
train_loss,train,loss,AF-Muon,2026700800,3.61488030136,0.0179271621126,0.0103502518715,3
train_loss,train,loss,AF-Muon,2028339200,3.61646435281,0.0108462735146,0.00626209893337,3
train_loss,train,loss,AF-Muon,2029977600,3.61653143346,0.0124590591177,0.00719324113546,3
train_loss,train,loss,AF-Muon,2031616000,3.62671414495,0.0111509756237,0.00643801877808,3
train_loss,train,loss,AF-Muon,2033254400,3.61436191201,0.0201660290841,0.0116428623202,3
train_loss,train,loss,AF-Muon,2034892800,3.61963794053,0.00793772921031,0.00458285009633,3
train_loss,train,loss,AF-Muon,2036531200,3.60719288707,0.0177029009135,0.0102207746078,3
train_loss,train,loss,AF-Muon,2038169600,3.61357333263,0.0109095138364,0.00629861075019,3
train_loss,train,loss,AF-Muon,2039808000,3.61424666027,0.014322561693,0.00826913484895,3
train_loss,train,loss,AF-Muon,2041446400,3.60238932153,0.00992999438777,0.00573308493283,3
train_loss,train,loss,AF-Muon,2043084800,3.62697226405,0.0171288198431,0.00988932874729,3
train_loss,train,loss,AF-Muon,2044723200,3.61642286003,0.00633562082468,0.00365787238861,3
train_loss,train,loss,AF-Muon,2046361600,3.6109079349,0.00779906064014,0.00450278976001,3
train_loss,train,loss,AF-Muon,2048000000,3.61166693926,0.00769034542999,0.00444002300417,3
train_loss,train,loss,AF-Muon,2049638400,3.60749503116,0.0137411482331,0.00793345563134,3
train_loss,train,loss,AF-Muon,2051276800,3.61438452741,0.00525878612324,0.00303616158387,3
train_loss,train,loss,AF-Muon,2052915200,3.6138688463,0.013642272598,0.0078763697568,3
train_loss,train,loss,AF-Muon,2054553600,3.61517660916,0.00901763214217,0.00520633234473,3
train_loss,train,loss,AF-Muon,2056192000,3.61386679331,0.0187766996778,0.0108407326135,3
train_loss,train,loss,AF-Muon,2057830400,3.61958901167,0.012746482215,0.00735918493806,3
train_loss,train,loss,AF-Muon,2059468800,3.60197746277,0.014245899225,0.00822487375243,3
train_loss,train,loss,AF-Muon,2061107200,3.6126872621,0.00480864356691,0.00277627165779,3
train_loss,train,loss,AF-Muon,2062745600,3.60227504869,0.00787823277054,0.00454849981081,3
train_loss,train,loss,AF-Muon,2064384000,3.6120618701,0.0123220093349,0.00711411540648,3
train_loss,train,loss,AF-Muon,2066022400,3.62209892392,0.0089824968653,0.00518604698318,3
train_loss,train,loss,AF-Muon,2067660800,3.61173273146,0.00139083735596,0.000803000321863,3
train_loss,train,loss,AF-Muon,2069299200,3.61507502457,0.0102668850381,0.00592758884048,3
train_loss,train,loss,AF-Muon,2070937600,3.62125020703,0.00728679701529,0.00420703421831,3
train_loss,train,loss,AF-Muon,2072576000,3.62133806904,0.00316297542084,0.00182614471066,3
train_loss,train,loss,AF-Muon,2074214400,3.62028635065,0.0019236550261,0.00111062274714,3
train_loss,train,loss,AF-Muon,2075852800,3.61952185889,0.00911468211952,0.00526236417529,3
train_loss,train,loss,AF-Muon,2077491200,3.61533863386,0.0121669804612,0.00702460944452,3
train_loss,train,loss,AF-Muon,2079129600,3.6166482679,0.00624514274079,0.00360563484252,3
train_loss,train,loss,AF-Muon,2080768000,3.61133760373,0.0103578029379,0.00598008031441,3
train_loss,train,loss,AF-Muon,2082406400,3.61306579808,0.0148561419045,0.0085771975277,3
train_loss,train,loss,AF-Muon,2084044800,3.63010028025,0.0236679073703,0.0136646726914,3
train_loss,train,loss,AF-Muon,2085683200,3.61626631637,0.0145484197587,0.008399534064,3
train_loss,train,loss,AF-Muon,2087321600,3.60496905724,0.0137186101533,0.00792044326489,3
train_loss,train,loss,AF-Muon,2088960000,3.62362340252,0.0184973891095,0.0106794725817,3
train_loss,train,loss,AF-Muon,2090598400,3.61553698778,0.00657725563293,0.0037973803102,3
train_loss,train,loss,AF-Muon,2092236800,3.60426688989,0.00473287443958,0.00273252633173,3
train_loss,train,loss,AF-Muon,2093875200,3.61233060539,0.00918898674994,0.00530526397366,3
train_loss,train,loss,AF-Muon,2095513600,3.61240879893,0.00705582889721,0.00407368471316,3
train_loss,train,loss,AF-Muon,2097152000,3.62183568756,0.0151859441526,0.00876760894438,3
train_loss,train,loss,AF-Muon,2098790400,3.61332871219,0.0107154422338,0.00618656345817,3
train_loss,train,loss,AF-Muon,2100428800,3.60849992236,0.00256620239767,0.00148159764509,3
train_loss,train,loss,AF-Muon,2102067200,3.60751798173,0.00983820557885,0.00568009063929,3
train_loss,train,loss,AF-Muon,2103705600,3.61699748635,0.0130326990405,0.0075244322993,3
train_loss,train,loss,AF-Muon,2105344000,3.61066435277,0.00652857163125,0.00376927258873,3
train_loss,train,loss,AF-Muon,2106982400,3.61572293242,0.00470384012406,0.00271576336185,3
train_loss,train,loss,AF-Muon,2108620800,3.6215408361,0.0138431593563,0.0079923517808,3
train_loss,train,loss,AF-Muon,2110259200,3.61188570718,0.00684608654691,0.00395258991076,3
train_loss,train,loss,AF-Muon,2111897600,3.61027223249,0.0103993529117,0.006004069203,3
train_loss,train,loss,AF-Muon,2113536000,3.60530186037,0.0127520065529,0.00736237441602,3
train_loss,train,loss,AF-Muon,2115174400,3.61588063896,0.00658777368672,0.00380345291139,3
train_loss,train,loss,AF-Muon,2116812800,3.61621833781,0.0074766116314,0.00431662373802,3
train_loss,train,loss,AF-Muon,2118451200,3.60973988553,0.0178596259524,0.0103112598513,3
train_loss,train,loss,AF-Muon,2120089600,3.60926877757,0.018882767221,0.0109019707381,3
train_loss,train,loss,AF-Muon,2121728000,3.60957185308,0.00838278740264,0.00483980456347,3
train_loss,train,loss,AF-Muon,2123366400,3.61464840531,0.0144758777269,0.00835765190241,3
train_loss,train,loss,AF-Muon,2125004800,3.60837285678,0.0100668230859,0.00581208301853,3
train_loss,train,loss,AF-Muon,2126643200,3.60814243476,0.0095941987029,0.00553921320378,3
train_loss,train,loss,AF-Muon,2128281600,3.61735422095,0.0215304137328,0.0124305901644,3
train_loss,train,loss,AF-Muon,2129920000,3.60180456956,0.00813958764732,0.00469939311928,3
train_loss,train,loss,AF-Muon,2131558400,3.61575056771,0.0122442390326,0.00706921470151,3
train_loss,train,loss,AF-Muon,2133196800,3.61188286622,0.0118842296683,0.00686136319808,3
train_loss,train,loss,AF-Muon,2134835200,3.61441458464,0.0100837338933,0.00582184647772,3
train_loss,train,loss,AF-Muon,2136473600,3.61583290895,0.00753192499501,0.00434855892339,3
train_loss,train,loss,AF-Muon,2138112000,3.62089940329,0.0168826504255,0.00974720276781,3
train_loss,train,loss,AF-Muon,2139750400,3.6137247471,0.014330588872,0.00827376934288,3
train_loss,train,loss,AF-Muon,2141388800,3.61818312764,0.0127892078883,0.00738385261703,3
train_loss,train,loss,AF-Muon,2143027200,3.61757367015,0.00770132174593,0.00444636018313,3
train_loss,train,loss,AF-Muon,2144665600,3.59599324485,0.00982290443932,0.00567125652227,3
train_loss,train,loss,AF-Muon,2146304000,3.61054790199,0.00895927364202,0.00517263904896,3
train_loss,train,loss,AF-Muon,2147942400,3.6074931107,0.010173075106,0.00587342765092,3
train_loss,train,loss,AF-Muon,2149580800,3.62444976171,0.0196603145152,0.0113508878777,3
train_loss,train,loss,AF-Muon,2151219200,3.61564261556,0.00905439764295,0.00522755891651,3
train_loss,train,loss,AF-Muon,2152857600,3.61902310113,0.00586956951601,0.00338879754009,3
train_loss,train,loss,AF-Muon,2154496000,3.5987977459,0.0106191927035,0.00613099376595,3
train_loss,train,loss,AF-Muon,2156134400,3.60686840336,0.0170204668422,0.00982677111309,3
train_loss,train,loss,AF-Muon,2157772800,3.60194536368,0.00173784017616,0.00100334249351,3
train_loss,train,loss,AF-Muon,2159411200,3.60414628605,0.00910536490053,0.00525698487639,3
train_loss,train,loss,AF-Muon,2161049600,3.62145927111,0.00763974339324,0.00441080790463,3
train_loss,train,loss,AF-Muon,2162688000,3.59839212636,0.00785827291202,0.00453697598112,3
train_loss,train,loss,AF-Muon,2164326400,3.6150152719,0.00672811901447,0.00388448132414,3
train_loss,train,loss,AF-Muon,2165964800,3.60293301602,0.0108590707649,0.00626948742927,3
train_loss,train,loss,AF-Muon,2167603200,3.60724712829,0.0146845876336,0.00847815062317,3
train_loss,train,loss,AF-Muon,2169241600,3.62035921335,0.0062326677149,0.00359843238297,3
train_loss,train,loss,AF-Muon,2170880000,3.61422666669,0.013746212862,0.00793637969622,3
train_loss,train,loss,AF-Muon,2172518400,3.61312363406,0.0159329447259,0.00919888992647,3
train_loss,train,loss,AF-Muon,2174156800,3.60693797131,0.00985412686556,0.00568928279846,3
train_loss,train,loss,AF-Muon,2175795200,3.6106276993,0.0123486786876,0.00712951296443,3
train_loss,train,loss,AF-Muon,2177433600,3.62203873674,0.00956620579589,0.00552305149138,3
train_loss,train,loss,AF-Muon,2179072000,3.59961985668,0.00234362512984,0.00135309259959,3
train_loss,train,loss,AF-Muon,2180710400,3.61501036286,0.0139826859255,0.0080729074831,3
train_loss,train,loss,AF-Muon,2182348800,3.59929442167,0.00918020978289,0.00530019658937,3
train_loss,train,loss,AF-Muon,2183987200,3.60996792535,0.00894203542116,0.00516268655751,3
train_loss,train,loss,AF-Muon,2185625600,3.60482559065,0.0126147027836,0.00728310204787,3
train_loss,train,loss,AF-Muon,2187264000,3.61040342371,0.00250719563567,0.00144753007516,3
train_loss,train,loss,AF-Muon,2188902400,3.60813729147,0.00620397345771,0.00358186574585,3
train_loss,train,loss,AF-Muon,2190540800,3.61608134071,0.00944356059888,0.00545224225387,3
train_loss,train,loss,AF-Muon,2192179200,3.59762039979,0.00452136902681,0.00261041362474,3
train_loss,train,loss,AF-Muon,2193817600,3.60590257426,0.0165641635646,0.00956332429292,3
train_loss,train,loss,AF-Muon,2195456000,3.61868992706,0.00139260787942,0.000804022534058,3
train_loss,train,loss,AF-Muon,2197094400,3.60938280086,0.00652364390316,0.00376642756359,3
train_loss,train,loss,AF-Muon,2198732800,3.59991690258,0.0115447724687,0.00666537749251,3
train_loss,train,loss,AF-Muon,2200371200,3.61353754083,0.00721539470498,0.00416581007523,3
train_loss,train,loss,AF-Muon,2202009600,3.60411371509,0.0121384587023,0.00700814239934,3
train_loss,train,loss,AF-Muon,2203648000,3.61498728871,0.00336681724956,0.00194383284534,3
train_loss,train,loss,AF-Muon,2205286400,3.61184311032,0.0142157510116,0.00820746767328,3
train_loss,train,loss,AF-Muon,2206924800,3.60911236048,0.00970094871805,0.00560084535376,3
train_loss,train,loss,AF-Muon,2208563200,3.61047658801,0.0184989384277,0.010680367081,3
train_loss,train,loss,AF-Muon,2210201600,3.60401998003,0.00998899113475,0.00576714672058,3
train_loss,train,loss,AF-Muon,2211840000,3.62204191983,0.00578469511031,0.00333979527912,3
train_loss,train,loss,AF-Muon,2213478400,3.60995135248,0.00460903328767,0.00266102660934,3
train_loss,train,loss,AF-Muon,2215116800,3.60930163483,0.0210773775527,0.0121690296039,3
train_loss,train,loss,AF-Muon,2216755200,3.63020721893,0.00865816533617,0.00499879408753,3
train_loss,train,loss,AF-Muon,2218393600,3.61121952077,0.0178523288357,0.0103070468589,3
train_loss,train,loss,AF-Muon,2220032000,3.61072636863,0.0106761655985,0.00616388708219,3
train_loss,train,loss,AF-Muon,2221670400,3.61157478372,0.0112676670162,0.00650539058493,3
train_loss,train,loss,AF-Muon,2223308800,3.61492549896,0.00905012262195,0.00522509073198,3
train_loss,train,loss,AF-Muon,2224947200,3.60572240214,0.00949326804355,0.00548094086043,3
train_loss,train,loss,AF-Muon,2226585600,3.60812705715,0.00477613251842,0.0027575013952,3
train_loss,train,loss,AF-Muon,2228224000,3.6142328159,0.00583030984475,0.00336613095833,3
train_loss,train,loss,AF-Muon,2229862400,3.62314357897,0.00454053712405,0.00262148033083,3
train_loss,train,loss,AF-Muon,2231500800,3.61448489169,0.00502245488026,0.00289971567711,3
train_loss,train,loss,AF-Muon,2233139200,3.60725554486,0.00987811242619,0.00570313086834,3
train_loss,train,loss,AF-Muon,2234777600,3.60677626292,0.0146976090461,0.00848566853921,3
train_loss,train,loss,AF-Muon,2236416000,3.60155942102,0.0127505134198,0.00736151235521,3
train_loss,train,loss,AF-Muon,2238054400,3.61328529437,0.0129910982395,0.00750041406563,3
train_loss,train,loss,AF-Muon,2239692800,3.61575489322,0.00703170044164,0.00405975414284,3
train_loss,train,loss,AF-Muon,2241331200,3.62114451965,0.0140812535679,0.00812981553793,3
train_loss,train,loss,AF-Muon,2242969600,3.60866809467,0.011403033185,0.00658354427894,3
train_loss,train,loss,AF-Muon,2244608000,3.60439185719,0.0193671216851,0.0111816129183,3
train_loss,train,loss,AF-Muon,2246246400,3.60947640737,0.000396545068237,0.000228945401893,3
train_loss,train,loss,AF-Muon,2247884800,3.61100401282,0.00480251923688,0.0027727357742,3
train_loss,train,loss,AF-Muon,2249523200,3.61197959443,0.00256507385177,0.00148094607881,3
train_loss,train,loss,AF-Muon,2251161600,3.5928907764,0.0121508453917,0.0070152938578,3
train_loss,train,loss,AF-Muon,2252800000,3.60043612778,0.0178305484207,0.0102944719305,3
train_loss,train,loss,AF-Muon,2254438400,3.61397428433,0.0102153992868,0.00589786352813,3
train_loss,train,loss,AF-Muon,2256076800,3.61536048571,0.00434135721818,0.00250648375857,3
train_loss,train,loss,AF-Muon,2257715200,3.62117812892,0.00718629503458,0.00414900937269,3
train_loss,train,loss,AF-Muon,2259353600,3.60780498465,0.0190116106006,0.010976358498,3
train_loss,train,loss,AF-Muon,2260992000,3.61163026512,0.0100351753304,0.00579381117837,3
train_loss,train,loss,AF-Muon,2262630400,3.61082483192,0.0056264242448,0.00324841755231,3
train_loss,train,loss,AF-Muon,2264268800,3.60547344943,0.0133585108636,0.00771253984309,3
train_loss,train,loss,AF-Muon,2265907200,3.61522392253,0.00867317458592,0.00500745968191,3
train_loss,train,loss,AF-Muon,2267545600,3.606153452,0.00681433871858,0.00393426029352,3
train_loss,train,loss,AF-Muon,2269184000,3.61329429487,0.00545924496853,0.00315189655215,3
train_loss,train,loss,AF-Muon,2270822400,3.61090009848,0.00826552863691,0.00477210518351,3
train_loss,train,loss,AF-Muon,2272460800,3.61103304426,0.00566754471688,0.00327215846793,3
train_loss,train,loss,AF-Muon,2274099200,3.60119357963,0.0115357414994,0.00666016345998,3
train_loss,train,loss,AF-Muon,2275737600,3.61514581005,0.00922832426586,0.00532797549906,3
train_loss,train,loss,AF-Muon,2277376000,3.61150058925,0.0021769981227,0.00125689045216,3
train_loss,train,loss,AF-Muon,2279014400,3.61301024357,0.0178597421704,0.0103113269498,3
train_loss,train,loss,AF-Muon,2280652800,3.60762036781,0.00685702644769,0.00395890606541,3
train_loss,train,loss,AF-Muon,2282291200,3.60752815624,0.00895771006273,0.00517173631604,3
train_loss,train,loss,AF-Muon,2283929600,3.61530667543,0.00950567131175,0.00548810189067,3
train_loss,train,loss,AF-Muon,2285568000,3.60021148304,0.00725966289875,0.00419136832882,3
train_loss,train,loss,AF-Muon,2287206400,3.62041055659,0.0172115354149,0.00993708460494,3
train_loss,train,loss,AF-Muon,2288844800,3.61366508921,0.00429360701459,0.00247891516567,3
train_loss,train,loss,AF-Muon,2290483200,3.61510547578,0.0080764043039,0.00466291419894,3
train_loss,train,loss,AF-Muon,2292121600,3.60922601402,0.00550640284865,0.00317912316693,3
train_loss,train,loss,AF-Muon,2293760000,3.60400948246,0.00192941717765,0.00111394952689,3
train_loss,train,loss,AF-Muon,2295398400,3.61158389568,0.0117996836997,0.0068125505604,3
train_loss,train,loss,AF-Muon,2297036800,3.60975983779,0.00680961494278,0.00393153302029,3
train_loss,train,loss,AF-Muon,2298675200,3.60716725846,0.0110398175818,0.00637384165266,3
train_loss,train,loss,AF-Muon,2300313600,3.61165272355,0.0112787764525,0.00651180462096,3
train_loss,train,loss,AF-Muon,2301952000,3.61689535518,0.00678545322216,0.00391758324439,3
train_loss,train,loss,AF-Muon,2303590400,3.6069476217,0.0149060392293,0.00860600576162,3
train_loss,train,loss,AF-Muon,2305228800,3.60991514762,0.00677957263242,0.00391418808432,3
train_loss,train,loss,AF-Muon,2306867200,3.614117287,0.013510823876,0.00780047780177,3
train_loss,train,loss,AF-Muon,2308505600,3.61721800407,0.015462283838,0.00892715373613,3
train_loss,train,loss,AF-Muon,2310144000,3.61119625072,0.0190984773831,0.0110265110583,3
train_loss,train,loss,AF-Muon,2311782400,3.61143964708,0.0173399004423,0.0100111961881,3
train_loss,train,loss,AF-Muon,2313420800,3.60523056785,0.0179926331812,0.0103880516106,3
train_loss,train,loss,AF-Muon,2315059200,3.61410408239,0.00940289633783,0.00542876473181,3
train_loss,train,loss,AF-Muon,2316697600,3.60674407721,0.0121173340905,0.006995946099,3
train_loss,train,loss,AF-Muon,2318336000,3.61872464001,0.0148388617255,0.00856722081168,3
train_loss,train,loss,AF-Muon,2319974400,3.60918089827,0.00974762083977,0.0056277915158,3
train_loss,train,loss,AF-Muon,2321612800,3.60567058484,0.0105655375647,0.00610001595709,3
train_loss,train,loss,AF-Muon,2323251200,3.61728853285,0.00371844929781,0.00214684770306,3
train_loss,train,loss,AF-Muon,2324889600,3.60923477034,0.0198626380221,0.0114676994089,3
train_loss,train,loss,AF-Muon,2326528000,3.60998893897,0.0106328155922,0.00613885894442,3
train_loss,train,loss,AF-Muon,2328166400,3.61852475067,0.0125124496681,0.0072240661841,3
train_loss,train,loss,AF-Muon,2329804800,3.60579456031,0.0162341327493,0.00937278091288,3
train_loss,train,loss,AF-Muon,2331443200,3.59369112511,0.0118925240213,0.00686615194505,3
train_loss,train,loss,AF-Muon,2333081600,3.59606679042,0.00263001836346,0.00151844181011,3
train_loss,train,loss,AF-Muon,2334720000,3.61713322322,0.00377047549987,0.00217688504482,3
train_loss,train,loss,AF-Muon,2336358400,3.60379114548,0.00610955792534,0.00352735491283,3
train_loss,train,loss,AF-Muon,2337996800,3.61528666834,0.00536596019135,0.00309803856094,3
train_loss,train,loss,AF-Muon,2339635200,3.60517377873,0.00216480165013,0.00124984881545,3
train_loss,train,loss,AF-Muon,2341273600,3.61596052726,0.00827685391708,0.00477864383707,3
train_loss,train,loss,AF-Muon,2342912000,3.6114547503,0.00436904292644,0.00252246810968,3
train_loss,train,loss,AF-Muon,2344550400,3.60692084551,0.0101701139643,0.00587171803498,3
train_loss,train,loss,AF-Muon,2346188800,3.60673608085,0.00524162702923,0.00302625477632,3
train_loss,train,loss,AF-Muon,2347827200,3.60764002264,0.0162285699243,0.00936956921434,3
train_loss,train,loss,AF-Muon,2349465600,3.60395305137,0.00210483027124,0.0012152243237,3
train_loss,train,loss,AF-Muon,2351104000,3.61631750345,0.00397237887772,0.00229345401438,3
train_loss,train,loss,AF-Muon,2352742400,3.60392771681,0.0117601336356,0.00678971632021,3
train_loss,train,loss,AF-Muon,2354380800,3.61314087927,0.0101286102685,0.00584775586506,3
train_loss,train,loss,AF-Muon,2356019200,3.61223515173,0.00924096918351,0.00533527604567,3
train_loss,train,loss,AF-Muon,2357657600,3.6096689413,0.00379912725721,0.00219342714463,3
train_loss,train,loss,AF-Muon,2359296000,3.60862627407,0.00336684353774,0.00194384802283,3
train_loss,train,loss,AF-Muon,2360934400,3.60234667559,0.022778036753,0.0131509056509,3
train_loss,train,loss,AF-Muon,2362572800,3.6241361022,0.0152159139778,0.00878491203105,3
train_loss,train,loss,AF-Muon,2364211200,3.60954267144,0.0127626348195,0.00736851064863,3
train_loss,train,loss,AF-Muon,2365849600,3.60686224957,0.00750909003717,0.00433537515433,3
train_loss,train,loss,AF-Muon,2367488000,3.61367458006,0.0053871198315,0.00311025508487,3
train_loss,train,loss,AF-Muon,2369126400,3.61724743605,0.00466368334002,0.00269257883178,3
train_loss,train,loss,AF-Muon,2370764800,3.61182597737,0.0122345211655,0.00706360408829,3
train_loss,train,loss,AF-Muon,2372403200,3.61263172706,0.0147551743564,0.00851890388661,3
train_loss,train,loss,AF-Muon,2374041600,3.61204898417,0.00414352168217,0.00239226335859,3
train_loss,train,loss,AF-Muon,2375680000,3.60660056154,0.00505947930271,0.00292109173738,3
train_loss,train,loss,AF-Muon,2377318400,3.59195609232,0.0106452088968,0.00614601422216,3
train_loss,train,loss,AF-Muon,2378956800,3.62342472891,0.0108608339926,0.00627050542926,3
train_loss,train,loss,AF-Muon,2380595200,3.61669207315,0.00736453122999,0.00425191408809,3
train_loss,train,loss,AF-Muon,2382233600,3.60970023076,0.00738144377334,0.00426167854955,3
train_loss,train,loss,AF-Muon,2383872000,3.60783657571,0.0116917063627,0.00675020981581,3
train_loss,train,loss,AF-Muon,2385510400,3.61551662624,0.0104838268773,0.00605284026975,3
train_loss,train,loss,AF-Muon,2387148800,3.61304801504,0.0100572782689,0.00580657231589,3
train_loss,train,loss,AF-Muon,2388787200,3.60727605482,0.00725151042218,0.00418666149428,3
train_loss,train,loss,AF-Muon,2390425600,3.61314382732,0.00737924400318,0.00426040851165,3
train_loss,train,loss,AF-Muon,2392064000,3.60599334816,0.00731263119019,0.00422194958614,3
train_loss,train,loss,AF-Muon,2393702400,3.60382425308,0.0080558428014,0.00465104300994,3
train_loss,train,loss,AF-Muon,2395340800,3.60271423439,0.0111386580803,0.00643090724108,3
train_loss,train,loss,AF-Muon,2396979200,3.60116092304,0.0144184211909,0.00832447935588,3
train_loss,train,loss,AF-Muon,2398617600,3.60037325581,0.00586671328185,0.00338714849254,3
train_loss,train,loss,AF-Muon,2400256000,3.61218319635,0.0103308388305,0.00596451257973,3
train_loss,train,loss,AF-Muon,2401894400,3.5976355352,0.0137090695194,0.00791493497739,3
train_loss,train,loss,AF-Muon,2403532800,3.61511046191,0.0107509328587,0.00620705398003,3
train_loss,train,loss,AF-Muon,2405171200,3.60450275858,0.012703390651,0.007334306012,3
train_loss,train,loss,AF-Muon,2406809600,3.60664110939,0.0120099663948,0.00693395733099,3
train_loss,train,loss,AF-Muon,2408448000,3.60256842613,0.00276311775354,0.00159528677881,3
train_loss,train,loss,AF-Muon,2410086400,3.61642929176,0.0257991018188,0.0148951183799,3
train_loss,train,loss,AF-Muon,2411724800,3.60486861447,0.00351754182651,0.00203085372042,3
train_loss,train,loss,AF-Muon,2413363200,3.60930055618,0.00330094203015,0.00190579976969,3
train_loss,train,loss,AF-Muon,2415001600,3.60286853671,0.0101595007649,0.00586559050142,3
train_loss,train,loss,AF-Muon,2416640000,3.61732739389,0.0142325864988,0.00821718764636,3
train_loss,train,loss,AF-Muon,2418278400,3.60190786839,0.0130368494909,0.00752682856294,3
train_loss,train,loss,AF-Muon,2419916800,3.60626211762,0.00116632249015,0.000673376603649,3
train_loss,train,loss,AF-Muon,2421555200,3.59076468786,0.0139171983476,0.00803509821238,3
train_loss,train,loss,AF-Muon,2423193600,3.61343442818,0.00645049588395,0.00372419553501,3
train_loss,train,loss,AF-Muon,2424832000,3.59800034285,0.00726017280059,0.00419166272078,3
train_loss,train,loss,AF-Muon,2426470400,3.6141772002,0.0197550301015,0.0114055719469,3
train_loss,train,loss,AF-Muon,2428108800,3.59844048599,0.0172459967007,0.00995698083756,3
train_loss,train,loss,AF-Muon,2429747200,3.62171806753,0.00831984821516,0.00480346660664,3
train_loss,train,loss,AF-Muon,2431385600,3.59532611211,0.00794706391767,0.00458823949213,3
train_loss,train,loss,AF-Muon,2433024000,3.59889713844,0.0156760618241,0.00905057851397,3
train_loss,train,loss,AF-Muon,2434662400,3.61343845069,0.00766488409669,0.00442532289653,3
train_loss,train,loss,AF-Muon,2436300800,3.60941393673,0.00292823189218,0.0016906154712,3
train_loss,train,loss,AF-Muon,2437939200,3.61862990419,0.00480548264608,0.0027744466993,3
train_loss,train,loss,AF-Muon,2439577600,3.60215103646,0.0098917361901,0.00571099655211,3
train_loss,train,loss,AF-Muon,2441216000,3.60371177653,0.00455153351598,0.00262782910068,3
train_loss,train,loss,AF-Muon,2442854400,3.61399004122,0.00304341610344,0.00175711710658,3
train_loss,train,loss,AF-Muon,2444492800,3.59889564296,0.0142572031939,0.00823140010186,3
train_loss,train,loss,AF-Muon,2446131200,3.61526140591,0.0130998775897,0.00756321785274,3
train_loss,train,loss,AF-Muon,2447769600,3.59551923613,0.0101160870986,0.0058405256095,3
train_loss,train,loss,AF-Muon,2449408000,3.61246688068,0.0111432097277,0.00643353513591,3
train_loss,train,loss,AF-Muon,2451046400,3.59450411201,0.00888231569904,0.00512820735987,3
train_loss,train,loss,AF-Muon,2452684800,3.61916267335,0.00512579126624,0.00295937696738,3
train_loss,train,loss,AF-Muon,2454323200,3.61544827024,0.0138330532902,0.00798651704082,3
train_loss,train,loss,AF-Muon,2455961600,3.60144162695,0.00875760668316,0.00505620657598,3
train_loss,train,loss,AF-Muon,2457600000,3.6183558766,0.00294288134563,0.00169907333709,3
train_loss,train,loss,AF-Muon,2459238400,3.60288776378,0.0129622830995,0.00748377763683,3
train_loss,train,loss,AF-Muon,2460876800,3.61300105234,0.0122019958372,0.00704482558127,3
train_loss,train,loss,AF-Muon,2462515200,3.603242172,0.00484271470384,0.00279594263787,3
train_loss,train,loss,AF-Muon,2464153600,3.60004118601,0.0067854004085,0.00391755275241,3
train_loss,train,loss,AF-Muon,2465792000,3.60778022309,0.0133673955628,0.00771766942653,3
train_loss,train,loss,AF-Muon,2467430400,3.607671538,0.00198893010589,0.00114830933204,3
train_loss,train,loss,AF-Muon,2469068800,3.60482564529,0.0107267421342,0.00619308745874,3
train_loss,train,loss,AF-Muon,2470707200,3.60646374027,0.00727965957042,0.00420291341259,3
train_loss,train,loss,AF-Muon,2472345600,3.61799979866,0.0128641601708,0.00742712633751,3
train_loss,train,loss,AF-Muon,2473984000,3.61518627266,0.00117011133592,0.000675564094775,3
train_loss,train,loss,AF-Muon,2475622400,3.61837080538,0.0206644706303,0.0119306376811,3
train_loss,train,loss,AF-Muon,2477260800,3.60433681965,0.0107656713865,0.00621556327303,3
train_loss,train,loss,AF-Muon,2478899200,3.61109954437,0.00713796819261,0.00412110785747,3
train_loss,train,loss,AF-Muon,2480537600,3.60929298699,0.0109539814798,0.00632428415605,3
train_loss,train,loss,AF-Muon,2482176000,3.62109907905,0.00819732142682,0.00473272573241,3
train_loss,train,loss,AF-Muon,2483814400,3.61427816888,0.0118224079915,0.00682567043637,3
train_loss,train,loss,AF-Muon,2485452800,3.60467482766,0.0123701588952,0.00714191456807,3
train_loss,train,loss,AF-Muon,2487091200,3.60704117894,0.00479464481085,0.00276818947221,3
train_loss,train,loss,AF-Muon,2488729600,3.60454417189,0.0137623752247,0.00794571104064,3
train_loss,train,loss,AF-Muon,2490368000,3.61212848067,0.00660494595817,0.00381336732693,3
train_loss,train,loss,AF-Muon,2492006400,3.60943211814,0.0116435268025,0.00672239333372,3
train_loss,train,loss,AF-Muon,2493644800,3.62045539737,0.0140645734775,0.00812018528328,3
train_loss,train,loss,AF-Muon,2495283200,3.60150062998,0.0147980087715,0.00854363434769,3
train_loss,train,loss,AF-Muon,2496921600,3.6022154816,0.0100108222325,0.00577975091075,3
train_loss,train,loss,AF-Muon,2498560000,3.61070010006,0.0152139025519,0.00878375073378,3
eval_loss,eval,eval_loss,Hybrid Muon,57344000,4.68598226996,0.00528873236298,0.00305345105344,3
eval_loss,eval,eval_loss,Hybrid Muon,65536000,4.63318707277,0.00366833752127,0.00211791565538,3
eval_loss,eval,eval_loss,Hybrid Muon,73728000,4.59086132772,0.00598862527753,0.00345753441606,3
eval_loss,eval,eval_loss,Hybrid Muon,81920000,4.55631443675,0.00574769291381,0.00331843205101,3
eval_loss,eval,eval_loss,Hybrid Muon,90112000,4.52532270213,0.00629456559254,0.00363416913928,3
eval_loss,eval,eval_loss,Hybrid Muon,98304000,4.49871816331,0.00665367266344,0.00384149970334,3
eval_loss,eval,eval_loss,Hybrid Muon,106496000,4.47541775536,0.00660565541424,0.00381377693159,3
eval_loss,eval,eval_loss,Hybrid Muon,114688000,4.45493247846,0.00660581800449,0.00381387080311,3
eval_loss,eval,eval_loss,Hybrid Muon,122880000,4.43607489509,0.00746322798389,0.00430889668552,3
eval_loss,eval,eval_loss,Hybrid Muon,131072000,4.41978820191,0.00634380181144,0.00366259568352,3
eval_loss,eval,eval_loss,Hybrid Muon,139264000,4.40483999025,0.00648388103836,0.00374347046289,3
eval_loss,eval,eval_loss,Hybrid Muon,147456000,4.39179712464,0.00760483901162,0.0043906558505,3
eval_loss,eval,eval_loss,Hybrid Muon,155648000,4.37981067568,0.00520631450398,0.00300586708036,3
eval_loss,eval,eval_loss,Hybrid Muon,163840000,4.36774861809,0.00798137475247,0.00460804886184,3
eval_loss,eval,eval_loss,Hybrid Muon,172032000,4.35728832044,0.00585741653715,0.00338178101448,3
eval_loss,eval,eval_loss,Hybrid Muon,180224000,4.3464098802,0.00709813493646,0.00409811011631,3
eval_loss,eval,eval_loss,Hybrid Muon,188416000,4.33719293908,0.00984287916363,0.00568278893472,3
eval_loss,eval,eval_loss,Hybrid Muon,196608000,4.32842989095,0.00772754695682,0.0044615013157,3
eval_loss,eval,eval_loss,Hybrid Muon,204800000,4.32066718373,0.0063278029333,0.00365335872692,3
eval_loss,eval,eval_loss,Hybrid Muon,212992000,4.31305645022,0.00572524885193,0.00330547396584,3
eval_loss,eval,eval_loss,Hybrid Muon,221184000,4.30603909473,0.00699463129692,0.00403835226216,3
eval_loss,eval,eval_loss,Hybrid Muon,229376000,4.2995531048,0.0082861022374,0.00478398335729,3
eval_loss,eval,eval_loss,Hybrid Muon,237568000,4.29190699533,0.00966912582101,0.00558247239559,3
eval_loss,eval,eval_loss,Hybrid Muon,245760000,4.28551457601,0.00956349551649,0.00552148671084,3
eval_loss,eval,eval_loss,Hybrid Muon,253952000,4.28157590889,0.00926560867063,0.00534950166019,3
eval_loss,eval,eval_loss,Hybrid Muon,262144000,4.27429997137,0.00635549422279,0.00366934630036,3
eval_loss,eval,eval_loss,Hybrid Muon,270336000,4.27053689254,0.00786861313646,0.00454294591248,3
eval_loss,eval,eval_loss,Hybrid Muon,278528000,4.26671018302,0.00727733107916,0.00420156905753,3
eval_loss,eval,eval_loss,Hybrid Muon,286720000,4.26016420385,0.00900388146693,0.00519839338869,3
eval_loss,eval,eval_loss,Hybrid Muon,294912000,4.25615541394,0.00871064545283,0.00502909349701,3
eval_loss,eval,eval_loss,Hybrid Muon,303104000,4.25075434206,0.00851173674221,0.00491425349939,3
eval_loss,eval,eval_loss,Hybrid Muon,311296000,4.24655514599,0.00683721046934,0.00394746530498,3
eval_loss,eval,eval_loss,Hybrid Muon,319488000,4.24235081347,0.00586060493157,0.00338362183485,3
eval_loss,eval,eval_loss,Hybrid Muon,327680000,4.23915520523,0.00629041427705,0.00363177237617,3
eval_loss,eval,eval_loss,Hybrid Muon,335872000,4.23619472177,0.00710673147008,0.00410307332731,3
eval_loss,eval,eval_loss,Hybrid Muon,344064000,4.23279071473,0.0062836559059,0.00362787042877,3
eval_loss,eval,eval_loss,Hybrid Muon,352256000,4.22854566626,0.00676538958771,0.00390599949963,3
eval_loss,eval,eval_loss,Hybrid Muon,360448000,4.22741441729,0.00710364500192,0.00410129135408,3
eval_loss,eval,eval_loss,Hybrid Muon,368640000,4.22214732071,0.00697451840577,0.00402674007904,3
eval_loss,eval,eval_loss,Hybrid Muon,376832000,4.21833158776,0.00747305005057,0.00431456745836,3
eval_loss,eval,eval_loss,Hybrid Muon,385024000,4.2149238179,0.00757920274614,0.00437585474573,3
eval_loss,eval,eval_loss,Hybrid Muon,393216000,4.21290642109,0.00752196019824,0.00434280574529,3
eval_loss,eval,eval_loss,Hybrid Muon,401408000,4.20979484,0.00731839465406,0.00422527712356,3
eval_loss,eval,eval_loss,Hybrid Muon,409600000,4.20785502616,0.00742668184453,0.00428779676213,3
eval_loss,eval,eval_loss,Hybrid Muon,417792000,4.20629717501,0.00666442370364,0.00384770681929,3
eval_loss,eval,eval_loss,Hybrid Muon,425984000,4.20308863599,0.00803923457777,0.00464145424756,3
eval_loss,eval,eval_loss,Hybrid Muon,434176000,4.20071191798,0.00765545700826,0.00441988016449,3
eval_loss,eval,eval_loss,Hybrid Muon,442368000,4.19684827435,0.00860697562437,0.00496923969364,3
eval_loss,eval,eval_loss,Hybrid Muon,450560000,4.19495217025,0.00762188760558,0.00440049886081,3
eval_loss,eval,eval_loss,Hybrid Muon,458752000,4.19275706692,0.00909145571741,0.00524895440577,3
eval_loss,eval,eval_loss,Hybrid Muon,466944000,4.19053047119,0.00764998998256,0.00441672377573,3
eval_loss,eval,eval_loss,Hybrid Muon,475136000,4.18854772449,0.00939133553839,0.00542209010114,3
eval_loss,eval,eval_loss,Hybrid Muon,483328000,4.1865649565,0.00785515065965,0.00453517334788,3
eval_loss,eval,eval_loss,Hybrid Muon,491520000,4.18360528853,0.0084060577525,0.00485323970623,3
eval_loss,eval,eval_loss,Hybrid Muon,499712000,4.18354841656,0.0104801093518,0.00605069395539,3
eval_loss,eval,eval_loss,Hybrid Muon,507904000,4.18192340291,0.00947448904345,0.00547009879967,3
eval_loss,eval,eval_loss,Hybrid Muon,516096000,4.17905577408,0.0082977991057,0.00479073654735,3
eval_loss,eval,eval_loss,Hybrid Muon,524288000,4.1775534591,0.00674562969391,0.00389459111963,3
eval_loss,eval,eval_loss,Hybrid Muon,532480000,4.17625637878,0.00676915027457,0.00390817073321,3
eval_loss,eval,eval_loss,Hybrid Muon,540672000,4.17321564427,0.00742566892332,0.00428721195179,3
eval_loss,eval,eval_loss,Hybrid Muon,548864000,4.17162103351,0.00652313640807,0.00376613456116,3
eval_loss,eval,eval_loss,Hybrid Muon,557056000,4.16982187412,0.00670592424499,0.00387166716801,3
eval_loss,eval,eval_loss,Hybrid Muon,565248000,4.1684082795,0.00725427754343,0.00418825909247,3
eval_loss,eval,eval_loss,Hybrid Muon,573440000,4.16644298747,0.00790661527965,0.00456488646009,3
eval_loss,eval,eval_loss,Hybrid Muon,581632000,4.16626535587,0.00715484255074,0.00413085027268,3
eval_loss,eval,eval_loss,Hybrid Muon,589824000,4.16385794773,0.00894992284179,0.00516724036193,3
eval_loss,eval,eval_loss,Hybrid Muon,598016000,4.16173713161,0.00636811219279,0.00367663128874,3
eval_loss,eval,eval_loss,Hybrid Muon,606208000,4.16052686293,0.00680753931001,0.00393033465315,3
eval_loss,eval,eval_loss,Hybrid Muon,614400000,4.15828416812,0.00647756322356,0.00373982287081,3
eval_loss,eval,eval_loss,Hybrid Muon,622592000,4.15833918032,0.00667808279997,0.00385559290223,3
eval_loss,eval,eval_loss,Hybrid Muon,630784000,4.1554464216,0.00665892944843,0.00384453470957,3
eval_loss,eval,eval_loss,Hybrid Muon,638976000,4.15596102503,0.00707770499106,0.00408631488183,3
eval_loss,eval,eval_loss,Hybrid Muon,647168000,4.15295115495,0.00698676408763,0.00403381012676,3
eval_loss,eval,eval_loss,Hybrid Muon,655360000,4.15185401604,0.00606512831121,0.00350170346314,3
eval_loss,eval,eval_loss,Hybrid Muon,663552000,4.15110998788,0.00730694695491,0.00421866779137,3
eval_loss,eval,eval_loss,Hybrid Muon,671744000,4.14864580474,0.00595780174846,0.00343973844325,3
eval_loss,eval,eval_loss,Hybrid Muon,679936000,4.14796187043,0.00476351057044,0.00275021411013,3
eval_loss,eval,eval_loss,Hybrid Muon,688128000,4.14732817734,0.00610276207067,0.0035234313243,3
eval_loss,eval,eval_loss,Hybrid Muon,696320000,4.14557349861,0.00656329398033,0.00378931954631,3
eval_loss,eval,eval_loss,Hybrid Muon,704512000,4.14519869582,0.00775581556977,0.00447782220699,3
eval_loss,eval,eval_loss,Hybrid Muon,712704000,4.14449283701,0.00607708822847,0.0035086085246,3
eval_loss,eval,eval_loss,Hybrid Muon,720896000,4.14268523281,0.00410783208893,0.00237165796233,3
eval_loss,eval,eval_loss,Hybrid Muon,729088000,4.14282853187,0.00676839320547,0.00390773363916,3
eval_loss,eval,eval_loss,Hybrid Muon,737280000,4.14134012354,0.00579896764428,0.00334803553044,3
eval_loss,eval,eval_loss,Hybrid Muon,745472000,4.13958559367,0.00456637739783,0.00263639921986,3
eval_loss,eval,eval_loss,Hybrid Muon,753664000,4.13897109194,0.00613622145506,0.00354274910889,3
eval_loss,eval,eval_loss,Hybrid Muon,761856000,4.13801590777,0.0053969459541,0.0031159281994,3
eval_loss,eval,eval_loss,Hybrid Muon,770048000,4.13592682476,0.0056815285309,0.00328023202672,3
eval_loss,eval,eval_loss,Hybrid Muon,778240000,4.13583680153,0.00767502216083,0.00443117611059,3
eval_loss,eval,eval_loss,Hybrid Muon,786432000,4.13524189211,0.00603407674125,0.00348377583087,3
eval_loss,eval,eval_loss,Hybrid Muon,794624000,4.13348141004,0.0060108333423,0.00347035624823,3
eval_loss,eval,eval_loss,Hybrid Muon,802816000,4.13218930006,0.00596308449095,0.00344278843605,3
eval_loss,eval,eval_loss,Hybrid Muon,811008000,4.13245172635,0.00632272115763,0.00365042476237,3
eval_loss,eval,eval_loss,Hybrid Muon,819200000,4.12988698805,0.00802808692099,0.00463501814491,3
eval_loss,eval,eval_loss,Hybrid Muon,827392000,4.1300179243,0.00540056034792,0.00311801497065,3
eval_loss,eval,eval_loss,Hybrid Muon,835584000,4.1286179897,0.00718895618971,0.00415054579132,3
eval_loss,eval,eval_loss,Hybrid Muon,843776000,4.12877206265,0.00552519989991,0.00318997564954,3
eval_loss,eval,eval_loss,Hybrid Muon,851968000,4.12733834954,0.00630649112805,0.00364105435042,3
eval_loss,eval,eval_loss,Hybrid Muon,860160000,4.1270871881,0.00640160487979,0.00369596830059,3
eval_loss,eval,eval_loss,Hybrid Muon,868352000,4.12512871596,0.00803492631903,0.00463896687321,3
eval_loss,eval,eval_loss,Hybrid Muon,876544000,4.12538159177,0.00637662437306,0.00368154579831,3
eval_loss,eval,eval_loss,Hybrid Muon,884736000,4.12239338191,0.00589003743175,0.00340061469676,3
eval_loss,eval,eval_loss,Hybrid Muon,892928000,4.12271877608,0.00618123756392,0.00356873917146,3
eval_loss,eval,eval_loss,Hybrid Muon,901120000,4.12111100889,0.00620274580999,0.00358115696312,3
eval_loss,eval,eval_loss,Hybrid Muon,909312000,4.12031259824,0.00670854162982,0.00387317831585,3
eval_loss,eval,eval_loss,Hybrid Muon,917504000,4.12100757734,0.00698143973674,0.00403073611134,3
eval_loss,eval,eval_loss,Hybrid Muon,925696000,4.12038725405,0.00616427481854,0.00355894572584,3
eval_loss,eval,eval_loss,Hybrid Muon,933888000,4.11771226164,0.00568943499775,0.00328479682749,3
eval_loss,eval,eval_loss,Hybrid Muon,942080000,4.11859180919,0.00606789212371,0.00350329915104,3
eval_loss,eval,eval_loss,Hybrid Muon,950272000,4.11823394908,0.00531996617336,0.00307148390227,3
eval_loss,eval,eval_loss,Hybrid Muon,958464000,4.11729136257,0.00528392224115,0.0030506739283,3
eval_loss,eval,eval_loss,Hybrid Muon,966656000,4.11545423755,0.00602355702996,0.00347770227273,3
eval_loss,eval,eval_loss,Hybrid Muon,974848000,4.11685602671,0.00570766611778,0.00329532256954,3
eval_loss,eval,eval_loss,Hybrid Muon,983040000,4.11583825275,0.00739930049997,0.00427198813547,3
eval_loss,eval,eval_loss,Hybrid Muon,991232000,4.11481285603,0.005172663787,0.00298643882985,3
eval_loss,eval,eval_loss,Hybrid Muon,999424000,4.114986827,0.00488844726501,0.00282234634437,3
eval_loss,eval,eval_loss,Hybrid Muon,1007616000,4.11347853451,0.00663914285819,0.00383311091636,3
eval_loss,eval,eval_loss,Hybrid Muon,1015808000,4.11258542456,0.00711613671107,0.00410850344573,3
eval_loss,eval,eval_loss,Hybrid Muon,1024000000,4.11274923108,0.00603717180133,0.00348556276464,3
eval_loss,eval,eval_loss,Hybrid Muon,1032192000,4.11163696792,0.00695756816439,0.00401695385261,3
eval_loss,eval,eval_loss,Hybrid Muon,1040384000,4.11189842315,0.00724265566625,0.00418154919856,3
eval_loss,eval,eval_loss,Hybrid Muon,1048576000,4.11276230765,0.00778967193645,0.00449736918941,3
eval_loss,eval,eval_loss,Hybrid Muon,1056768000,4.11036540842,0.00631095812917,0.00364363337472,3
eval_loss,eval,eval_loss,Hybrid Muon,1064960000,4.11175965085,0.00629723892725,0.0036357125898,3
eval_loss,eval,eval_loss,Hybrid Muon,1073152000,4.10947712887,0.0068226683629,0.00393906941591,3
eval_loss,eval,eval_loss,Hybrid Muon,1081344000,4.10999084001,0.00800243576309,0.00462020844199,3
eval_loss,eval,eval_loss,Hybrid Muon,1089536000,4.10874167583,0.00743331273706,0.00429162510971,3
eval_loss,eval,eval_loss,Hybrid Muon,1097728000,4.10757326195,0.00764554685863,0.00441415853693,3
eval_loss,eval,eval_loss,Hybrid Muon,1105920000,4.10689370963,0.00533183313672,0.00307833529676,3
eval_loss,eval,eval_loss,Hybrid Muon,1114112000,4.10607648059,0.00841169484997,0.00485649428597,3
eval_loss,eval,eval_loss,Hybrid Muon,1122304000,4.10652063507,0.00850019282649,0.00490758861654,3
eval_loss,eval,eval_loss,Hybrid Muon,1130496000,4.10533116901,0.00774776966259,0.00447317690032,3
eval_loss,eval,eval_loss,Hybrid Muon,1138688000,4.10492430767,0.00782193529687,0.00451599644923,3
eval_loss,eval,eval_loss,Hybrid Muon,1146880000,4.10457964696,0.00704342636155,0.00406652410586,3
eval_loss,eval,eval_loss,Hybrid Muon,1155072000,4.10361381811,0.00680373064908,0.00392813572174,3
eval_loss,eval,eval_loss,Hybrid Muon,1163264000,4.10316607954,0.00740791284092,0.00427696047284,3
eval_loss,eval,eval_loss,Hybrid Muon,1171456000,4.10330046164,0.00619670001883,0.00357766642396,3
eval_loss,eval,eval_loss,Hybrid Muon,1179648000,4.10383337637,0.00789191486233,0.00455639917019,3
eval_loss,eval,eval_loss,Hybrid Muon,1187840000,4.10353532451,0.00654507178016,0.00377879895414,3
eval_loss,eval,eval_loss,Hybrid Muon,1196032000,4.10243624955,0.00629240530596,0.00363292189724,3
eval_loss,eval,eval_loss,Hybrid Muon,1204224000,4.10219096252,0.00634519785107,0.00366340168737,3
eval_loss,eval,eval_loss,Hybrid Muon,1212416000,4.10079409052,0.00767520613443,0.0044312823278,3
eval_loss,eval,eval_loss,Hybrid Muon,1220608000,4.10013827365,0.00619849768504,0.00357870430703,3
eval_loss,eval,eval_loss,Hybrid Muon,1228800000,4.09979471111,0.00702733690004,0.00405723485093,3
eval_loss,eval,eval_loss,Hybrid Muon,1236992000,4.09848614622,0.00720059629462,0.00415726620903,3
eval_loss,eval,eval_loss,Hybrid Muon,1245184000,4.09844569896,0.00644193360422,0.0037192521005,3
eval_loss,eval,eval_loss,Hybrid Muon,1253376000,4.09977712242,0.0067768628283,0.00391262357818,3
eval_loss,eval,eval_loss,Hybrid Muon,1261568000,4.09800200432,0.00792911067071,0.00457787418017,3
eval_loss,eval,eval_loss,Hybrid Muon,1269760000,4.09830236415,0.00794510867346,0.00458711063136,3
eval_loss,eval,eval_loss,Hybrid Muon,1277952000,4.09716214178,0.00807526539145,0.00466225664753,3
eval_loss,eval,eval_loss,Hybrid Muon,1286144000,4.09742778414,0.00731102730703,0.00422102358376,3
eval_loss,eval,eval_loss,Hybrid Muon,1294336000,4.09623571461,0.00757706730521,0.00437462184833,3
eval_loss,eval,eval_loss,Hybrid Muon,1302528000,4.09691571701,0.00644360666664,0.00372021804354,3
eval_loss,eval,eval_loss,Hybrid Muon,1310720000,4.09689927921,0.00428476666337,0.00247381118651,3
eval_loss,eval,eval_loss,Hybrid Muon,1318912000,4.09498094614,0.00557304736599,0.00321760039696,3
eval_loss,eval,eval_loss,Hybrid Muon,1327104000,4.09518116965,0.00733570540078,0.00423527148784,3
eval_loss,eval,eval_loss,Hybrid Muon,1335296000,4.09578346952,0.00505971614766,0.00292122847987,3
eval_loss,eval,eval_loss,Hybrid Muon,1343488000,4.09513261909,0.00570894029416,0.00329605821562,3
eval_loss,eval,eval_loss,Hybrid Muon,1351680000,4.09496621828,0.00636523586019,0.00367497063734,3
eval_loss,eval,eval_loss,Hybrid Muon,1359872000,4.09372183263,0.00720868877555,0.00416193840507,3
eval_loss,eval,eval_loss,Hybrid Muon,1368064000,4.0934414984,0.00818387098345,0.00472496011531,3
eval_loss,eval,eval_loss,Hybrid Muon,1376256000,4.09405364237,0.00848341986615,0.00489790474337,3
eval_loss,eval,eval_loss,Hybrid Muon,1384448000,4.09427813907,0.00741576686209,0.00428149499407,3
eval_loss,eval,eval_loss,Hybrid Muon,1392640000,4.09367962421,0.00752353042663,0.00434371231707,3
eval_loss,eval,eval_loss,Hybrid Muon,1400832000,4.09288380128,0.00822712281544,0.00474993157215,3
eval_loss,eval,eval_loss,Hybrid Muon,1409024000,4.09214709022,0.00840301896643,0.00485148526227,3
eval_loss,eval,eval_loss,Hybrid Muon,1417216000,4.09093487832,0.00747995800692,0.00431855576882,3
eval_loss,eval,eval_loss,Hybrid Muon,1425408000,4.09258511344,0.00720820005716,0.00416165624337,3
eval_loss,eval,eval_loss,Hybrid Muon,1433600000,4.09189183296,0.00712134450936,0.00411151016947,3
eval_loss,eval,eval_loss,Hybrid Muon,1441792000,4.08918331498,0.00597552060173,0.00344996842795,3
eval_loss,eval,eval_loss,Hybrid Muon,1449984000,4.09012819853,0.00866079348712,0.00500031145118,3
eval_loss,eval,eval_loss,Hybrid Muon,1458176000,4.08985032802,0.00828717961991,0.00478460538438,3
eval_loss,eval,eval_loss,Hybrid Muon,1466368000,4.08904252975,0.00686536532404,0.00396372051792,3
eval_loss,eval,eval_loss,Hybrid Muon,1474560000,4.08888866144,0.00686371771221,0.00396276926879,3
eval_loss,eval,eval_loss,Hybrid Muon,1482752000,4.08894216178,0.00619703490517,0.00357785977068,3
eval_loss,eval,eval_loss,Hybrid Muon,1490944000,4.08808768235,0.00748311779267,0.00432038007198,3
eval_loss,eval,eval_loss,Hybrid Muon,1499136000,4.0881738444,0.00506260284091,0.002922895113,3
eval_loss,eval,eval_loss,Hybrid Muon,1507328000,4.08802651936,0.00586850266062,0.00338818159085,3
eval_loss,eval,eval_loss,Hybrid Muon,1515520000,4.08632374435,0.0053532622436,0.00309070739739,3
eval_loss,eval,eval_loss,Hybrid Muon,1523712000,4.0863875524,0.00407415453685,0.00235221421857,3
eval_loss,eval,eval_loss,Hybrid Muon,1531904000,4.08672504616,0.00592732100785,0.00342214037945,3
eval_loss,eval,eval_loss,Hybrid Muon,1540096000,4.08548125263,0.00638091874106,0.00368402515283,3
eval_loss,eval,eval_loss,Hybrid Muon,1548288000,4.08605430519,0.00423851199242,0.00244710603979,3
eval_loss,eval,eval_loss,Hybrid Muon,1556480000,4.08598173312,0.00602475637638,0.0034783947157,3
eval_loss,eval,eval_loss,Hybrid Muon,1564672000,4.08435215105,0.00232118703337,0.00134013795856,3
eval_loss,eval,eval_loss,Hybrid Muon,1572864000,4.08325143567,0.00610848454779,0.00352673519801,3
eval_loss,eval,eval_loss,Hybrid Muon,1581056000,4.08350015279,0.00563521127137,0.00325349074447,3
eval_loss,eval,eval_loss,Hybrid Muon,1589248000,4.08306378788,0.00697356752422,0.00402619108732,3
eval_loss,eval,eval_loss,Hybrid Muon,1597440000,4.0833435867,0.00612289917399,0.00353505748632,3
eval_loss,eval,eval_loss,Hybrid Muon,1605632000,4.08326773919,0.00693609784869,0.00400455796007,3
eval_loss,eval,eval_loss,Hybrid Muon,1613824000,4.08331549223,0.00589080047379,0.00340105523928,3
eval_loss,eval,eval_loss,Hybrid Muon,1622016000,4.08138148485,0.00514547155043,0.00297073938475,3
eval_loss,eval,eval_loss,Hybrid Muon,1630208000,4.08211394434,0.00574202504031,0.00331515970272,3
eval_loss,eval,eval_loss,Hybrid Muon,1638400000,4.08209395643,0.00548038449629,0.00316410146419,3
eval_loss,eval,eval_loss,Hybrid Muon,1646592000,4.08022803112,0.00537617471901,0.00310393592123,3
eval_loss,eval,eval_loss,Hybrid Muon,1654784000,4.08098822417,0.00517093783993,0.00298544235384,3
eval_loss,eval,eval_loss,Hybrid Muon,1662976000,4.0802506348,0.00425681101284,0.00245767098415,3
eval_loss,eval,eval_loss,Hybrid Muon,1671168000,4.07941675876,0.00537334305021,0.00310230105649,3
eval_loss,eval,eval_loss,Hybrid Muon,1679360000,4.0805199803,0.00496587834159,0.00286705119728,3
eval_loss,eval,eval_loss,Hybrid Muon,1687552000,4.07973526633,0.00474153567805,0.0027375269001,3
eval_loss,eval,eval_loss,Hybrid Muon,1695744000,4.07926037147,0.00402652728925,0.00232471661435,3
eval_loss,eval,eval_loss,Hybrid Muon,1703936000,4.07889768637,0.00541278770588,0.00312507443905,3
eval_loss,eval,eval_loss,Hybrid Muon,1712128000,4.07742549571,0.00299576374683,0.00172960500566,3
eval_loss,eval,eval_loss,Hybrid Muon,1720320000,4.077508709,0.00225215001257,0.00130027941601,3
eval_loss,eval,eval_loss,Hybrid Muon,1728512000,4.07817060909,0.003516506397,0.00203025591492,3
eval_loss,eval,eval_loss,Hybrid Muon,1736704000,4.07608178617,0.00382401837031,0.00220779803549,3
eval_loss,eval,eval_loss,Hybrid Muon,1744896000,4.07654048731,0.00380386240384,0.00219616098282,3
eval_loss,eval,eval_loss,Hybrid Muon,1753088000,4.07622424306,0.00458967173319,0.00264984821065,3
eval_loss,eval,eval_loss,Hybrid Muon,1761280000,4.07772142191,0.00436128089706,0.00251798669993,3
eval_loss,eval,eval_loss,Hybrid Muon,1769472000,4.07580070388,0.00369546482316,0.00213357761043,3
eval_loss,eval,eval_loss,Hybrid Muon,1777664000,4.07481917976,0.00417387111768,0.00240978561336,3
eval_loss,eval,eval_loss,Hybrid Muon,1785856000,4.07528723045,0.00393204680492,0.00227016828129,3
eval_loss,eval,eval_loss,Hybrid Muon,1794048000,4.07255912556,0.0030244106386,0.00174614429634,3
eval_loss,eval,eval_loss,Hybrid Muon,1802240000,4.0741627478,0.00196689771825,0.0011355889271,3
eval_loss,eval,eval_loss,Hybrid Muon,1810432000,4.07150968847,0.00230781169742,0.00133241570475,3
eval_loss,eval,eval_loss,Hybrid Muon,1818624000,4.07293256547,0.0035380799628,0.00204271141894,3
eval_loss,eval,eval_loss,Hybrid Muon,1826816000,4.07284820272,0.00193812529218,0.00111897715916,3
eval_loss,eval,eval_loss,Hybrid Muon,1835008000,4.07309517846,0.00524859374832,0.00303027701346,3
eval_loss,eval,eval_loss,Hybrid Muon,1843200000,4.07286718515,0.00414549484059,0.00239340256214,3
eval_loss,eval,eval_loss,Hybrid Muon,1851392000,4.07385594741,0.00226237563146,0.00130618317983,3
eval_loss,eval,eval_loss,Hybrid Muon,1859584000,4.07250693057,0.00194667775902,0.0011239149282,3
eval_loss,eval,eval_loss,Hybrid Muon,1867776000,4.07232336968,0.00446787482216,0.00257952873128,3
eval_loss,eval,eval_loss,Hybrid Muon,1875968000,4.07161245097,0.00338404328718,0.0019537783028,3
eval_loss,eval,eval_loss,Hybrid Muon,1884160000,4.0720401523,0.00430132977172,0.00248337390158,3
eval_loss,eval,eval_loss,Hybrid Muon,1892352000,4.0722719935,0.00341441719471,0.00197131468649,3
eval_loss,eval,eval_loss,Hybrid Muon,1900544000,4.07027987551,0.00491646179236,0.00283852053928,3
eval_loss,eval,eval_loss,Hybrid Muon,1908736000,4.0710763147,0.00415439725022,0.00239854237073,3
eval_loss,eval,eval_loss,Hybrid Muon,1916928000,4.07052077695,0.00219271617963,0.00126596527656,3
eval_loss,eval,eval_loss,Hybrid Muon,1925120000,4.06869305785,0.00115336129537,0.000665893454354,3
eval_loss,eval,eval_loss,Hybrid Muon,1933312000,4.06784617995,0.00274682590288,0.00158588067444,3
eval_loss,eval,eval_loss,Hybrid Muon,1941504000,4.0684424615,0.00342958384724,0.00198007115741,3
eval_loss,eval,eval_loss,Hybrid Muon,1949696000,4.06899423004,0.00318849714474,0.00184087968482,3
eval_loss,eval,eval_loss,Hybrid Muon,1957888000,4.06755309726,0.00202827367663,0.0011710243532,3
eval_loss,eval,eval_loss,Hybrid Muon,1966080000,4.06866293672,0.00393282914734,0.00227061996689,3
eval_loss,eval,eval_loss,Hybrid Muon,1974272000,4.06851737805,0.00208488468103,0.00120370873182,3
eval_loss,eval,eval_loss,Hybrid Muon,1982464000,4.06900612058,0.00264852648911,0.00152912748144,3
eval_loss,eval,eval_loss,Hybrid Muon,1990656000,4.06809053869,0.00334423033977,0.0019307922869,3
eval_loss,eval,eval_loss,Hybrid Muon,1998848000,4.06744336353,0.0036541428697,0.00210972036948,3
eval_loss,eval,eval_loss,Hybrid Muon,2007040000,4.06600415795,0.00367602417313,0.0021223535459,3
eval_loss,eval,eval_loss,Hybrid Muon,2015232000,4.06601434759,0.00525553124394,0.00303428237842,3
eval_loss,eval,eval_loss,Hybrid Muon,2023424000,4.06688907581,0.0027628587963,0.00159513726978,3
eval_loss,eval,eval_loss,Hybrid Muon,2031616000,4.06560399491,0.00468406157772,0.00270434421279,3
eval_loss,eval,eval_loss,Hybrid Muon,2039808000,4.06576247994,0.0021440290977,0.00123785577671,3
eval_loss,eval,eval_loss,Hybrid Muon,2048000000,4.06561231418,0.00338720618891,0.00195560440497,3
eval_loss,eval,eval_loss,Hybrid Muon,2056192000,4.06599511516,0.00385538444203,0.00222590724544,3
eval_loss,eval,eval_loss,Hybrid Muon,2064384000,4.06457380698,0.00329569766562,0.00190277193441,3
eval_loss,eval,eval_loss,Hybrid Muon,2072576000,4.06633214673,0.00309457344547,0.00178665281177,3
eval_loss,eval,eval_loss,Hybrid Muon,2080768000,4.06550052542,0.00291352189005,0.00168212264751,3
eval_loss,eval,eval_loss,Hybrid Muon,2088960000,4.06553818605,0.00342068090967,0.00197493104401,3
eval_loss,eval,eval_loss,Hybrid Muon,2097152000,4.06401515391,0.00276613680937,0.0015970298315,3
eval_loss,eval,eval_loss,Hybrid Muon,2105344000,4.06316377561,0.00229755536864,0.00132649421056,3
eval_loss,eval,eval_loss,Hybrid Muon,2113536000,4.06346416024,0.0025871215033,0.00149367529636,3
eval_loss,eval,eval_loss,Hybrid Muon,2121728000,4.06311820519,0.00176608994223,0.00101965250356,3
eval_loss,eval,eval_loss,Hybrid Muon,2129920000,4.0626379794,0.00269743335726,0.00155736387494,3
eval_loss,eval,eval_loss,Hybrid Muon,2138112000,4.06303786555,0.00277259799281,0.00160076019751,3
eval_loss,eval,eval_loss,Hybrid Muon,2146304000,4.06314646628,0.00128851077731,0.000743922044132,3
eval_loss,eval,eval_loss,Hybrid Muon,2154496000,4.06259997139,0.00301244505454,0.00173923596315,3
eval_loss,eval,eval_loss,Hybrid Muon,2162688000,4.06286488769,0.00287395440669,0.00165927835034,3
eval_loss,eval,eval_loss,Hybrid Muon,2170880000,4.06256150685,0.00100272925181,0.000578926003454,3
eval_loss,eval,eval_loss,Hybrid Muon,2179072000,4.06216471579,0.00199230925453,0.00115026028441,3
eval_loss,eval,eval_loss,Hybrid Muon,2187264000,4.06346110161,0.00258999714481,0.00149533554876,3
eval_loss,eval,eval_loss,Hybrid Muon,2195456000,4.06187940119,0.00269355411867,0.00155512419549,3
eval_loss,eval,eval_loss,Hybrid Muon,2203648000,4.06154408293,0.00265435882701,0.0015324947833,3
eval_loss,eval,eval_loss,Hybrid Muon,2211840000,4.06027651751,0.0015837237846,0.000914363353361,3
eval_loss,eval,eval_loss,Hybrid Muon,2220032000,4.06084441247,0.00210923337474,0.00121776645669,3
eval_loss,eval,eval_loss,Hybrid Muon,2228224000,4.0607285124,0.00184212363364,0.00106355057576,3
eval_loss,eval,eval_loss,Hybrid Muon,2236416000,4.06150920522,0.00249396237656,0.00143988984945,3
eval_loss,eval,eval_loss,Hybrid Muon,2244608000,4.06049845422,0.00118869129254,0.000686291237733,3
eval_loss,eval,eval_loss,Hybrid Muon,2252800000,4.06186182877,0.00268138542158,0.00154809859495,3
eval_loss,eval,eval_loss,Hybrid Muon,2260992000,4.05979195814,0.00191188912274,0.00110382969968,3
eval_loss,eval,eval_loss,Hybrid Muon,2269184000,4.06035134117,0.00326786445754,0.00188670242424,3
eval_loss,eval,eval_loss,Hybrid Muon,2277376000,4.06069063157,0.00215045496677,0.00124156575394,3
eval_loss,eval,eval_loss,Hybrid Muon,2285568000,4.05955860356,0.00111402728693,0.000643183953991,3
eval_loss,eval,eval_loss,Hybrid Muon,2293760000,4.05933055173,0.00249740610466,0.0014418780868,3
eval_loss,eval,eval_loss,Hybrid Muon,2301952000,4.06010873423,0.00432642985275,0.00249786544012,3
eval_loss,eval,eval_loss,Hybrid Muon,2310144000,4.05936194729,0.00348385773626,0.00201140620185,3
eval_loss,eval,eval_loss,Hybrid Muon,2318336000,4.05988267937,0.00436980911555,0.00252291046917,3
eval_loss,eval,eval_loss,Hybrid Muon,2326528000,4.05931715486,0.00235098625546,0.00135734254745,3
eval_loss,eval,eval_loss,Hybrid Muon,2334720000,4.0596709722,0.00250033417072,0.00144356860653,3
eval_loss,eval,eval_loss,Hybrid Muon,2342912000,4.05973739003,0.00147797849604,0.000853311282543,3
eval_loss,eval,eval_loss,Hybrid Muon,2351104000,4.0588346476,0.00458293732635,0.00264596009905,3
eval_loss,eval,eval_loss,Hybrid Muon,2359296000,4.05865106295,0.00216626895748,0.00125069596574,3
eval_loss,eval,eval_loss,Hybrid Muon,2367488000,4.0584674686,0.00216393161253,0.001249346499,3
eval_loss,eval,eval_loss,Hybrid Muon,2375680000,4.05803209714,0.00112030640235,0.000646809202974,3
eval_loss,eval,eval_loss,Hybrid Muon,2383872000,4.05914084266,0.00163888521332,0.000946210819083,3
eval_loss,eval,eval_loss,Hybrid Muon,2392064000,4.05793453695,0.00242285193589,0.00139883421739,3
eval_loss,eval,eval_loss,Hybrid Muon,2400256000,4.05805798004,0.00278184347935,0.00160609808165,3
eval_loss,eval,eval_loss,Hybrid Muon,2408448000,4.05629421387,0.00255223846925,0.00147353556726,3
eval_loss,eval,eval_loss,Hybrid Muon,2416640000,4.05685916026,0.000522183514555,0.000301482792695,3
eval_loss,eval,eval_loss,Hybrid Muon,2424832000,4.0583087572,0.00362920382241,0.00209532180381,3
eval_loss,eval,eval_loss,Hybrid Muon,2433024000,4.05749053263,0.00218983144667,0.00126429977521,3
eval_loss,eval,eval_loss,Hybrid Muon,2441216000,4.05732289468,0.00202822354199,0.00117099540795,3
eval_loss,eval,eval_loss,Hybrid Muon,2449408000,4.05714264991,0.00356571393083,0.00205866589782,3
eval_loss,eval,eval_loss,Hybrid Muon,2457600000,4.05700021164,0.00299286812226,0.00172793321604,3
eval_loss,eval,eval_loss,Hybrid Muon,2465792000,4.05682065504,0.00274391187586,0.00158419826016,3
eval_loss,eval,eval_loss,Hybrid Muon,2473984000,4.05682299002,0.00236267270553,0.00136408972254,3
eval_loss,eval,eval_loss,Hybrid Muon,2482176000,4.05717956151,0.00131950655916,0.000761817467127,3
eval_loss,eval,eval_loss,Hybrid Muon,2490368000,4.05604393151,0.00178164896337,0.0010286355086,3
eval_loss,eval,eval_loss,Hybrid Muon,2498560000,4.05558845257,0.00146938362101,0.000848349029131,3
eval_loss,eval,eval_loss,SCION-style Sign,57344000,4.23196626855,0.00320135003005,0.00184830030162,3
eval_loss,eval,eval_loss,SCION-style Sign,65536000,4.19024583996,0.00351221510732,0.00202777833766,3
eval_loss,eval,eval_loss,SCION-style Sign,73728000,4.15801977936,0.00266716877321,0.00153989060918,3
eval_loss,eval,eval_loss,SCION-style Sign,81920000,4.1298834007,0.00298646545408,0.00172423663384,3
eval_loss,eval,eval_loss,SCION-style Sign,90112000,4.10424757193,0.00506508624382,0.00292432890634,3
eval_loss,eval,eval_loss,SCION-style Sign,98304000,4.08002646367,0.00531949361209,0.00307121106889,3
eval_loss,eval,eval_loss,SCION-style Sign,106496000,4.06198561787,0.00554781317894,0.00320303143228,3
eval_loss,eval,eval_loss,SCION-style Sign,114688000,4.04838091384,0.00272202262293,0.00157156049409,3
eval_loss,eval,eval_loss,SCION-style Sign,122880000,4.03088370972,0.00400130704655,0.00231015570044,3
eval_loss,eval,eval_loss,SCION-style Sign,131072000,4.01669854816,0.00581910955923,0.00335966447047,3
eval_loss,eval,eval_loss,SCION-style Sign,139264000,4.00304154513,0.00463385233738,0.00267535589437,3
eval_loss,eval,eval_loss,SCION-style Sign,147456000,3.99259229316,0.00538668658877,0.00311000495206,3
eval_loss,eval,eval_loss,SCION-style Sign,155648000,3.9824566407,0.00413298489482,0.00238617994158,3
eval_loss,eval,eval_loss,SCION-style Sign,163840000,3.97070408792,0.00274747037914,0.00158625276299,3
eval_loss,eval,eval_loss,SCION-style Sign,172032000,3.96398410848,0.00128123609251,0.000739722002904,3
eval_loss,eval,eval_loss,SCION-style Sign,180224000,3.9535910502,0.00271520325998,0.00156762333306,3
eval_loss,eval,eval_loss,SCION-style Sign,188416000,3.94754030729,0.00139136586599,0.000803305457271,3
eval_loss,eval,eval_loss,SCION-style Sign,196608000,3.93812640137,0.00384691833942,0.00222101933881,3
eval_loss,eval,eval_loss,SCION-style Sign,204800000,3.93252872757,0.000209437102897,0.000120918567736,3
eval_loss,eval,eval_loss,SCION-style Sign,212992000,3.92547740807,0.00366697644481,0.00211712983752,3
eval_loss,eval,eval_loss,SCION-style Sign,221184000,3.91933658739,0.00317071168064,0.00183061124234,3
eval_loss,eval,eval_loss,SCION-style Sign,229376000,3.91517667187,0.00369180803794,0.0021314663645,3
eval_loss,eval,eval_loss,SCION-style Sign,237568000,3.90845363257,0.00396983824046,0.00229198717677,3
eval_loss,eval,eval_loss,SCION-style Sign,245760000,3.90416197063,0.00123255323114,0.00071161493979,3
eval_loss,eval,eval_loss,SCION-style Sign,253952000,3.89752750686,0.000615620606192,0.000355428722704,3
eval_loss,eval,eval_loss,SCION-style Sign,262144000,3.89415569042,0.00114567862204,0.000661457860837,3
eval_loss,eval,eval_loss,SCION-style Sign,270336000,3.89150057391,0.0017503069366,0.00101054018101,3
eval_loss,eval,eval_loss,SCION-style Sign,278528000,3.88700222845,0.00233195956745,0.00134635748401,3
eval_loss,eval,eval_loss,SCION-style Sign,286720000,3.88100686537,0.00122699742059,0.000708407291074,3
eval_loss,eval,eval_loss,SCION-style Sign,294912000,3.87762893694,0.00242071655752,0.00139760135611,3
eval_loss,eval,eval_loss,SCION-style Sign,303104000,3.87197420202,0.00360104571169,0.00207906471101,3
eval_loss,eval,eval_loss,SCION-style Sign,311296000,3.86883329519,0.000820758155039,0.000473864941751,3
eval_loss,eval,eval_loss,SCION-style Sign,319488000,3.86683753518,0.00249878036666,0.00144267151734,3
eval_loss,eval,eval_loss,SCION-style Sign,327680000,3.86221564321,0.00200457327842,0.0011573409219,3
eval_loss,eval,eval_loss,SCION-style Sign,335872000,3.8592893032,0.00225840977969,0.00130389349425,3
eval_loss,eval,eval_loss,SCION-style Sign,344064000,3.8581385509,0.00282149155669,0.00162898890977,3
eval_loss,eval,eval_loss,SCION-style Sign,352256000,3.85260843365,0.00161631413427,0.000933179400516,3
eval_loss,eval,eval_loss,SCION-style Sign,360448000,3.85235559514,0.0025955684319,0.00149855213286,3
eval_loss,eval,eval_loss,SCION-style Sign,368640000,3.84849016113,0.00276777761897,0.00159797715337,3
eval_loss,eval,eval_loss,SCION-style Sign,376832000,3.84465909727,0.00236954818899,0.00136805928477,3
eval_loss,eval,eval_loss,SCION-style Sign,385024000,3.84149360605,0.00134597180924,0.000777097186388,3
eval_loss,eval,eval_loss,SCION-style Sign,393216000,3.84029805943,0.00179149025593,0.00103431738151,3
eval_loss,eval,eval_loss,SCION-style Sign,401408000,3.83752932075,0.00287125803011,0.0016577215966,3
eval_loss,eval,eval_loss,SCION-style Sign,409600000,3.83521193531,0.00121831941891,0.000703397044468,3
eval_loss,eval,eval_loss,SCION-style Sign,417792000,3.83282719269,0.00186544361625,0.001077014374,3
eval_loss,eval,eval_loss,SCION-style Sign,425984000,3.83180610749,0.00242108906613,0.00139781642406,3
eval_loss,eval,eval_loss,SCION-style Sign,434176000,3.82961754867,0.00185270115439,0.00106965751021,3
eval_loss,eval,eval_loss,SCION-style Sign,442368000,3.82668559355,0.000893579787612,0.00051590853092,3
eval_loss,eval,eval_loss,SCION-style Sign,450560000,3.82513828705,0.00236578757995,0.00136588809613,3
eval_loss,eval,eval_loss,SCION-style Sign,458752000,3.82310512435,0.00260093856583,0.00150165258113,3
eval_loss,eval,eval_loss,SCION-style Sign,466944000,3.82042155987,0.0028156952543,0.00162564241303,3
eval_loss,eval,eval_loss,SCION-style Sign,475136000,3.82126941279,0.000746777126844,0.000431151975208,3
eval_loss,eval,eval_loss,SCION-style Sign,483328000,3.81761622845,0.00200074711085,0.00115513188303,3
eval_loss,eval,eval_loss,SCION-style Sign,491520000,3.81608950262,0.00291531547627,0.001683158175,3
eval_loss,eval,eval_loss,SCION-style Sign,499712000,3.8153865586,0.00233589260365,0.00134862822352,3
eval_loss,eval,eval_loss,SCION-style Sign,507904000,3.81273961588,0.00190729137672,0.00110117518977,3
eval_loss,eval,eval_loss,SCION-style Sign,516096000,3.81064258877,0.00227649593495,0.00131433554085,3
eval_loss,eval,eval_loss,SCION-style Sign,524288000,3.80726327487,0.00245592318174,0.00141792791008,3
eval_loss,eval,eval_loss,SCION-style Sign,532480000,3.80929638524,0.000536561584269,0.000309783975114,3
eval_loss,eval,eval_loss,SCION-style Sign,540672000,3.80421504576,0.0021229926561,0.00122571038149,3
eval_loss,eval,eval_loss,SCION-style Sign,548864000,3.80440220832,0.000236735709199,0.000136679425433,3
eval_loss,eval,eval_loss,SCION-style Sign,557056000,3.80309432913,0.0026761778984,0.00154509203004,3
eval_loss,eval,eval_loss,SCION-style Sign,565248000,3.80112093738,0.000881912381262,0.000509172350723,3
eval_loss,eval,eval_loss,SCION-style Sign,573440000,3.79974035803,0.00157532201897,0.000909512591711,3
eval_loss,eval,eval_loss,SCION-style Sign,581632000,3.79847160812,0.00179090340217,0.00103397856134,3
eval_loss,eval,eval_loss,SCION-style Sign,589824000,3.79704505467,0.00250163602544,0.0014443202327,3
eval_loss,eval,eval_loss,SCION-style Sign,598016000,3.79548689774,0.00284118416063,0.00164035843996,3
eval_loss,eval,eval_loss,SCION-style Sign,606208000,3.79470593897,0.000689487126507,0.000398075578091,3
eval_loss,eval,eval_loss,SCION-style Sign,614400000,3.79300263076,0.00162933512611,0.000940697073657,3
eval_loss,eval,eval_loss,SCION-style Sign,622592000,3.79210451806,0.000437125881907,0.000252374745589,3
eval_loss,eval,eval_loss,SCION-style Sign,630784000,3.78931322594,0.000260574087677,0.000150442519664,3
eval_loss,eval,eval_loss,SCION-style Sign,638976000,3.79150770533,0.000317992162173,0.000183592860431,3
eval_loss,eval,eval_loss,SCION-style Sign,647168000,3.78948633032,0.00129177662092,0.000745807579822,3
eval_loss,eval,eval_loss,SCION-style Sign,655360000,3.78746686788,0.00186021769987,0.00107399718977,3
eval_loss,eval,eval_loss,SCION-style Sign,663552000,3.78645800522,0.00193652030467,0.00111805051919,3
eval_loss,eval,eval_loss,SCION-style Sign,671744000,3.78480239856,0.00148061547117,0.000854833740844,3
eval_loss,eval,eval_loss,SCION-style Sign,679936000,3.78422591975,0.00180984137841,0.00104491240701,3
eval_loss,eval,eval_loss,SCION-style Sign,688128000,3.78403687321,0.000788498014455,0.000455239540901,3
eval_loss,eval,eval_loss,SCION-style Sign,696320000,3.78296871586,0.000325218990031,0.00018776527144,3
eval_loss,eval,eval_loss,SCION-style Sign,704512000,3.78193803221,0.00313004046008,0.0018071297022,3
eval_loss,eval,eval_loss,SCION-style Sign,712704000,3.78190953185,0.00143503459744,0.000828517611131,3
eval_loss,eval,eval_loss,SCION-style Sign,720896000,3.77763773508,0.00238269928025,0.00137565207085,3
eval_loss,eval,eval_loss,SCION-style Sign,729088000,3.77931485032,0.00227279019103,0.0013121960286,3
eval_loss,eval,eval_loss,SCION-style Sign,737280000,3.77681420737,0.00103520167945,0.000597673968297,3
eval_loss,eval,eval_loss,SCION-style Sign,745472000,3.77485296149,0.00243280293109,0.00140457942715,3
eval_loss,eval,eval_loss,SCION-style Sign,753664000,3.77513604668,0.000379512022842,0.000219111368549,3
eval_loss,eval,eval_loss,SCION-style Sign,761856000,3.77524591761,0.00142885031414,0.000824947113498,3
eval_loss,eval,eval_loss,SCION-style Sign,770048000,3.77304876127,0.000688189168797,0.000397326201859,3
eval_loss,eval,eval_loss,SCION-style Sign,778240000,3.7735881329,0.00114225957668,0.000659483874081,3
eval_loss,eval,eval_loss,SCION-style Sign,786432000,3.77252171758,0.00236913620877,0.00136782142788,3
eval_loss,eval,eval_loss,SCION-style Sign,794624000,3.77178340019,0.00114408162407,0.000660535833629,3
eval_loss,eval,eval_loss,SCION-style Sign,802816000,3.76876957046,0.000993851573621,0.000573800473564,3
eval_loss,eval,eval_loss,SCION-style Sign,811008000,3.769706545,0.00156130655991,0.000901420762649,3
eval_loss,eval,eval_loss,SCION-style Sign,819200000,3.76871476537,0.00363223252791,0.00209707042775,3
eval_loss,eval,eval_loss,SCION-style Sign,827392000,3.76668469586,0.00279549567131,0.00161398017835,3
eval_loss,eval,eval_loss,SCION-style Sign,835584000,3.76693275116,0.0022891672544,0.00132165133055,3
eval_loss,eval,eval_loss,SCION-style Sign,843776000,3.76652436441,0.000888801928486,0.000513150032668,3
eval_loss,eval,eval_loss,SCION-style Sign,851968000,3.7655467564,0.000138570837628,8.00039104065e-05,3
eval_loss,eval,eval_loss,SCION-style Sign,860160000,3.76536473354,0.000565210263561,0.000326324297816,3
eval_loss,eval,eval_loss,SCION-style Sign,868352000,3.76506707371,0.00284662731592,0.00164350104713,3
eval_loss,eval,eval_loss,SCION-style Sign,876544000,3.76342325929,0.000516458734016,0.000298177589109,3
eval_loss,eval,eval_loss,SCION-style Sign,884736000,3.76184782258,0.00142360969401,0.000821921440056,3
eval_loss,eval,eval_loss,SCION-style Sign,892928000,3.76216104243,0.00185869301874,0.00107311691471,3
eval_loss,eval,eval_loss,SCION-style Sign,901120000,3.75989137404,0.00127432452854,0.00073573160959,3
eval_loss,eval,eval_loss,SCION-style Sign,909312000,3.7612578796,0.00353746394657,0.0020423557618,3
eval_loss,eval,eval_loss,SCION-style Sign,917504000,3.75905315732,0.00333695916555,0.0019265942725,3
eval_loss,eval,eval_loss,SCION-style Sign,925696000,3.75875794181,0.00223505450565,0.00129040932049,3
eval_loss,eval,eval_loss,SCION-style Sign,933888000,3.75961536428,0.0029160281114,0.00168356961508,3
eval_loss,eval,eval_loss,SCION-style Sign,942080000,3.75713443047,0.00162378974301,0.000937495445235,3
eval_loss,eval,eval_loss,SCION-style Sign,950272000,3.75745955485,0.00338594891728,0.00195487851885,3
eval_loss,eval,eval_loss,SCION-style Sign,958464000,3.75656594196,0.00175026763723,0.00101051749151,3
eval_loss,eval,eval_loss,SCION-style Sign,966656000,3.75575099947,0.00255206809048,0.00147343719903,3
eval_loss,eval,eval_loss,SCION-style Sign,974848000,3.75531533153,0.00258192542602,0.00149067533974,3
eval_loss,eval,eval_loss,SCION-style Sign,983040000,3.75524044668,0.00236712971254,0.00136666297674,3
eval_loss,eval,eval_loss,SCION-style Sign,991232000,3.75438348491,0.00270260006716,0.00156034687628,3
eval_loss,eval,eval_loss,SCION-style Sign,999424000,3.75334032259,0.0057605896338,0.00332587797576,3
eval_loss,eval,eval_loss,SCION-style Sign,1007616000,3.75413512155,0.00272725211384,0.00157457974207,3
eval_loss,eval,eval_loss,SCION-style Sign,1015808000,3.75251892815,0.00284599995333,0.00164313883917,3
eval_loss,eval,eval_loss,SCION-style Sign,1024000000,3.75105911261,0.00168578949992,0.000973291021575,3
eval_loss,eval,eval_loss,SCION-style Sign,1032192000,3.75172536496,0.00427292582584,0.00246697487578,3
eval_loss,eval,eval_loss,SCION-style Sign,1040384000,3.7515612867,0.00101301278285,0.000584863202872,3
eval_loss,eval,eval_loss,SCION-style Sign,1048576000,3.75077135173,0.00149564448688,0.00086351074711,3
eval_loss,eval,eval_loss,SCION-style Sign,1056768000,3.74989377824,0.00100624471909,0.000580955659437,3
eval_loss,eval,eval_loss,SCION-style Sign,1064960000,3.74951014101,0.00213847119639,0.00123464692089,3
eval_loss,eval,eval_loss,SCION-style Sign,1073152000,3.74964919983,0.00252144002023,0.00145575407442,3
eval_loss,eval,eval_loss,SCION-style Sign,1081344000,3.74898550096,0.0017227751516,0.000994644697528,3
eval_loss,eval,eval_loss,SCION-style Sign,1089536000,3.74708309858,0.00353167056165,0.00203901094945,3
eval_loss,eval,eval_loss,SCION-style Sign,1097728000,3.74767490947,0.00259018701932,0.00149544517286,3
eval_loss,eval,eval_loss,SCION-style Sign,1105920000,3.7461285334,0.0040213519158,0.00232172861109,3
eval_loss,eval,eval_loss,SCION-style Sign,1114112000,3.74721930804,0.00155966209684,0.000900471331457,3
eval_loss,eval,eval_loss,SCION-style Sign,1122304000,3.7461374837,0.00146375810822,0.00084510113781,3
eval_loss,eval,eval_loss,SCION-style Sign,1130496000,3.74600787733,0.00159537069287,0.000921087698987,3
eval_loss,eval,eval_loss,SCION-style Sign,1138688000,3.74518242912,0.00135795219341,0.000784014064414,3
eval_loss,eval,eval_loss,SCION-style Sign,1146880000,3.74492488817,0.00100677684398,0.000581262881885,3
eval_loss,eval,eval_loss,SCION-style Sign,1155072000,3.74488810025,0.00118375769401,0.00068344282329,3
eval_loss,eval,eval_loss,SCION-style Sign,1163264000,3.74299253104,0.00075216979231,0.000434265432066,3
eval_loss,eval,eval_loss,SCION-style Sign,1171456000,3.7435360001,0.00346978836691,0.00200328324767,3
eval_loss,eval,eval_loss,SCION-style Sign,1179648000,3.74456985805,0.0015770116636,0.000910488108496,3
eval_loss,eval,eval_loss,SCION-style Sign,1187840000,3.74320016707,0.000896101194935,0.000517364266117,3
eval_loss,eval,eval_loss,SCION-style Sign,1196032000,3.74174117814,0.00108750860909,0.000627873388203,3
eval_loss,eval,eval_loss,SCION-style Sign,1204224000,3.7409774903,0.00355134528147,0.00205037015424,3
eval_loss,eval,eval_loss,SCION-style Sign,1212416000,3.74083904845,0.00145095752822,0.000837710719502,3
eval_loss,eval,eval_loss,SCION-style Sign,1220608000,3.7411279211,0.00216092827484,0.00124761252118,3
eval_loss,eval,eval_loss,SCION-style Sign,1228800000,3.74063626229,0.00251472708293,0.00145187835827,3
eval_loss,eval,eval_loss,SCION-style Sign,1236992000,3.73894612802,0.000809958976165,0.000467630032921,3
eval_loss,eval,eval_loss,SCION-style Sign,1245184000,3.73905895917,0.000926956221177,0.000535178423824,3
eval_loss,eval,eval_loss,SCION-style Sign,1253376000,3.74042251238,0.00234219958943,0.00135226956345,3
eval_loss,eval,eval_loss,SCION-style Sign,1261568000,3.73832056511,0.00212120709995,0.00122467949016,3
eval_loss,eval,eval_loss,SCION-style Sign,1269760000,3.73785344662,0.00279478841728,0.00161357184505,3
eval_loss,eval,eval_loss,SCION-style Sign,1277952000,3.73553976074,0.000980761466985,0.000566242896975,3
eval_loss,eval,eval_loss,SCION-style Sign,1286144000,3.73592844811,0.00163755898056,0.000945445118238,3
eval_loss,eval,eval_loss,SCION-style Sign,1294336000,3.73642541098,0.000891937878117,0.000514960574031,3
eval_loss,eval,eval_loss,SCION-style Sign,1302528000,3.73629725347,0.0003839811906,0.000221691643757,3
eval_loss,eval,eval_loss,SCION-style Sign,1310720000,3.73592786668,0.00221445747429,0.00127851761889,3
eval_loss,eval,eval_loss,SCION-style Sign,1318912000,3.73449400673,0.000348372963536,0.000201133224276,3
eval_loss,eval,eval_loss,SCION-style Sign,1327104000,3.73471615609,0.001598132578,0.00092268227411,3
eval_loss,eval,eval_loss,SCION-style Sign,1335296000,3.73502958195,0.00106362355066,0.000614083343288,3
eval_loss,eval,eval_loss,SCION-style Sign,1343488000,3.73439600342,0.00115891639441,0.000669100692282,3
eval_loss,eval,eval_loss,SCION-style Sign,1351680000,3.73278205785,0.00119847093551,0.000691937517231,3
eval_loss,eval,eval_loss,SCION-style Sign,1359872000,3.73207032625,0.00209245014579,0.00120807665494,3
eval_loss,eval,eval_loss,SCION-style Sign,1368064000,3.73175139171,0.000758677302288,0.000438022544704,3
eval_loss,eval,eval_loss,SCION-style Sign,1376256000,3.73172947692,0.00279580515546,0.00161415885911,3
eval_loss,eval,eval_loss,SCION-style Sign,1384448000,3.73198244046,0.00307794693748,0.00177705349291,3
eval_loss,eval,eval_loss,SCION-style Sign,1392640000,3.73018803448,0.00149363753753,0.000862352034367,3
eval_loss,eval,eval_loss,SCION-style Sign,1400832000,3.73106500304,0.000532974695119,0.000307713083698,3
eval_loss,eval,eval_loss,SCION-style Sign,1409024000,3.73066372329,0.00104528788379,0.000603497241086,3
eval_loss,eval,eval_loss,SCION-style Sign,1417216000,3.72850993224,0.00185618939046,0.00107167144425,3
eval_loss,eval,eval_loss,SCION-style Sign,1425408000,3.72842153447,0.00119452010828,0.000689656506067,3
eval_loss,eval,eval_loss,SCION-style Sign,1433600000,3.72952211811,0.00255797797474,0.0014768492723,3
eval_loss,eval,eval_loss,SCION-style Sign,1441792000,3.72928995856,0.000937938797267,0.000541519217085,3
eval_loss,eval,eval_loss,SCION-style Sign,1449984000,3.72988109155,0.00083867005423,0.000484206381571,3
eval_loss,eval,eval_loss,SCION-style Sign,1458176000,3.72934917768,0.0024137741406,0.00139359314984,3
eval_loss,eval,eval_loss,SCION-style Sign,1466368000,3.72792300597,0.00288460222636,0.00166542587189,3
eval_loss,eval,eval_loss,SCION-style Sign,1474560000,3.72729992756,0.00142608580449,0.000823351023107,3
eval_loss,eval,eval_loss,SCION-style Sign,1482752000,3.72708331006,0.00218389977086,0.00126087512059,3
eval_loss,eval,eval_loss,SCION-style Sign,1490944000,3.72661067253,0.00235118881145,0.0013574594932,3
eval_loss,eval,eval_loss,SCION-style Sign,1499136000,3.72649380069,0.0021366078194,0.00123357109969,3
eval_loss,eval,eval_loss,SCION-style Sign,1507328000,3.72508794969,0.00288730124199,0.0016669841493,3
eval_loss,eval,eval_loss,SCION-style Sign,1515520000,3.72597004897,0.00173086972858,0.000999318103728,3
eval_loss,eval,eval_loss,SCION-style Sign,1523712000,3.72565615584,0.00410079493094,0.00236759505727,3
eval_loss,eval,eval_loss,SCION-style Sign,1531904000,3.72423002761,0.00300656392355,0.0017358404906,3
eval_loss,eval,eval_loss,SCION-style Sign,1540096000,3.72503385217,0.00143851790986,0.000830528702494,3
eval_loss,eval,eval_loss,SCION-style Sign,1548288000,3.72603083015,0.00194466752654,0.00112275431993,3
eval_loss,eval,eval_loss,SCION-style Sign,1556480000,3.72633133916,0.00176600570318,0.00101960386812,3
eval_loss,eval,eval_loss,SCION-style Sign,1564672000,3.72333796396,0.00161242322764,0.000930932984526,3
eval_loss,eval,eval_loss,SCION-style Sign,1572864000,3.72354729476,0.00158992961062,0.000917946288682,3
eval_loss,eval,eval_loss,SCION-style Sign,1581056000,3.72388652938,0.00271341126677,0.00156658872529,3
eval_loss,eval,eval_loss,SCION-style Sign,1589248000,3.7247839099,0.00300175721166,0.00173306533419,3
eval_loss,eval,eval_loss,SCION-style Sign,1597440000,3.72228118737,0.00154078156755,0.000889570652788,3
eval_loss,eval,eval_loss,SCION-style Sign,1605632000,3.7232327033,0.00127039674769,0.000733463904254,3
eval_loss,eval,eval_loss,SCION-style Sign,1613824000,3.72298442227,0.001189529075,0.000686774931658,3
eval_loss,eval,eval_loss,SCION-style Sign,1622016000,3.72071177094,0.00414997059467,0.00239598663996,3
eval_loss,eval,eval_loss,SCION-style Sign,1630208000,3.72208203815,0.00227768564735,0.00131502242163,3
eval_loss,eval,eval_loss,SCION-style Sign,1638400000,3.72068751558,0.000962457404259,0.000555675041432,3
eval_loss,eval,eval_loss,SCION-style Sign,1646592000,3.72177273343,0.00230566734831,0.00133117766421,3
eval_loss,eval,eval_loss,SCION-style Sign,1654784000,3.72109105683,0.00196760738291,0.00113599865218,3
eval_loss,eval,eval_loss,SCION-style Sign,1662976000,3.7195304764,0.00312971358817,0.00180694098262,3
eval_loss,eval,eval_loss,SCION-style Sign,1671168000,3.71881548381,0.00138047368279,0.000797016852367,3
eval_loss,eval,eval_loss,SCION-style Sign,1679360000,3.72026785846,0.00390826863025,0.00225643994574,3
eval_loss,eval,eval_loss,SCION-style Sign,1687552000,3.71946996748,0.000998659183006,0.000576576148137,3
eval_loss,eval,eval_loss,SCION-style Sign,1695744000,3.72067798567,0.00116204292323,0.000670905794535,3
eval_loss,eval,eval_loss,SCION-style Sign,1703936000,3.72034645738,0.000479427964082,0.00027679786412,3
eval_loss,eval,eval_loss,SCION-style Sign,1712128000,3.71942256026,0.0022840400985,0.00131869116571,3
eval_loss,eval,eval_loss,SCION-style Sign,1720320000,3.71818172902,0.00217035525985,0.00125305519351,3
eval_loss,eval,eval_loss,SCION-style Sign,1728512000,3.71818026154,0.00269221375926,0.00155435033862,3
eval_loss,eval,eval_loss,SCION-style Sign,1736704000,3.71845941644,0.000285859857667,0.000165041265774,3
eval_loss,eval,eval_loss,SCION-style Sign,1744896000,3.71685834417,0.00138235233259,0.000798101491337,3
eval_loss,eval,eval_loss,SCION-style Sign,1753088000,3.71678553817,0.000855561502572,0.000493958663818,3
eval_loss,eval,eval_loss,SCION-style Sign,1761280000,3.7178977024,0.00162218995018,0.000936571804412,3
eval_loss,eval,eval_loss,SCION-style Sign,1769472000,3.71847586901,0.00158070970445,0.000912623173377,3
eval_loss,eval,eval_loss,SCION-style Sign,1777664000,3.71758549278,0.0011458611224,0.000661563227472,3
eval_loss,eval,eval_loss,SCION-style Sign,1785856000,3.71686621855,0.00107677993573,0.000621679185754,3
eval_loss,eval,eval_loss,SCION-style Sign,1794048000,3.71540567252,0.00337777644626,0.00195016014051,3
eval_loss,eval,eval_loss,SCION-style Sign,1802240000,3.71556289073,0.00154797778432,0.000893725390479,3
eval_loss,eval,eval_loss,SCION-style Sign,1810432000,3.71523034276,0.00209718674605,0.00121081133237,3
eval_loss,eval,eval_loss,SCION-style Sign,1818624000,3.7148250043,0.00204142863125,0.00117861936978,3
eval_loss,eval,eval_loss,SCION-style Sign,1826816000,3.71622525725,0.00223747989024,0.00129180961694,3
eval_loss,eval,eval_loss,SCION-style Sign,1835008000,3.71448035491,0.00264839646457,0.00152905241174,3
eval_loss,eval,eval_loss,SCION-style Sign,1843200000,3.71524093296,0.00148014666203,0.000854563073764,3
eval_loss,eval,eval_loss,SCION-style Sign,1851392000,3.71432008914,0.00244530037566,0.00141179483014,3
eval_loss,eval,eval_loss,SCION-style Sign,1859584000,3.71581239001,0.00332959012709,0.00192233975617,3
eval_loss,eval,eval_loss,SCION-style Sign,1867776000,3.71564710866,0.000473795516148,0.000273545968789,3
eval_loss,eval,eval_loss,SCION-style Sign,1875968000,3.71496847416,0.00191248120199,0.00110417153679,3
eval_loss,eval,eval_loss,SCION-style Sign,1884160000,3.71373142143,0.00133922388073,0.000773201268047,3
eval_loss,eval,eval_loss,SCION-style Sign,1892352000,3.71421577694,0.00111021323961,0.000640981912749,3
eval_loss,eval,eval_loss,SCION-style Sign,1900544000,3.7132269613,0.00171396119316,0.000989555956252,3
eval_loss,eval,eval_loss,SCION-style Sign,1908736000,3.71185336366,0.00205144802563,0.00118440406983,3
eval_loss,eval,eval_loss,SCION-style Sign,1916928000,3.71267070069,0.0011268265682,0.000650573622481,3
eval_loss,eval,eval_loss,SCION-style Sign,1925120000,3.71366447905,0.00127691928306,0.000737229691808,3
eval_loss,eval,eval_loss,SCION-style Sign,1933312000,3.71113843857,0.000659779497338,0.000380923870394,3
eval_loss,eval,eval_loss,SCION-style Sign,1941504000,3.71208960893,0.00100287428236,0.000579009736886,3
eval_loss,eval,eval_loss,SCION-style Sign,1949696000,3.71127337821,0.00206279261763,0.00119095387307,3
eval_loss,eval,eval_loss,SCION-style Sign,1957888000,3.71212176309,0.00078291525666,0.000452016334185,3
eval_loss,eval,eval_loss,SCION-style Sign,1966080000,3.71337169264,0.00115779347232,0.000668452372911,3
eval_loss,eval,eval_loss,SCION-style Sign,1974272000,3.7110217165,0.0017456273274,0.00100783840738,3
eval_loss,eval,eval_loss,SCION-style Sign,1982464000,3.71217531094,0.00139893655863,0.000807676398706,3
eval_loss,eval,eval_loss,SCION-style Sign,1990656000,3.71241231196,0.00110722036652,0.000639253976662,3
eval_loss,eval,eval_loss,SCION-style Sign,1998848000,3.70930070419,0.000740137978453,0.000427318861097,3
eval_loss,eval,eval_loss,SCION-style Sign,2007040000,3.71047443358,0.00333142113738,0.00192339689045,3
eval_loss,eval,eval_loss,SCION-style Sign,2015232000,3.7098126388,0.0018023020992,0.00104055960213,3
eval_loss,eval,eval_loss,SCION-style Sign,2023424000,3.71098037056,0.000701490865903,0.000405005940263,3
eval_loss,eval,eval_loss,SCION-style Sign,2031616000,3.70944023705,0.00195012670687,0.00112590617917,3
eval_loss,eval,eval_loss,SCION-style Sign,2039808000,3.70858062905,0.00275841374808,0.00159257091999,3
eval_loss,eval,eval_loss,SCION-style Sign,2048000000,3.71003486692,0.000683074193842,0.000394373069691,3
eval_loss,eval,eval_loss,SCION-style Sign,2056192000,3.7085945271,0.00126342567996,0.000729439156429,3
eval_loss,eval,eval_loss,SCION-style Sign,2064384000,3.70989662196,0.000575398663157,0.000332206573065,3
eval_loss,eval,eval_loss,SCION-style Sign,2072576000,3.70854820796,0.000750545794276,0.000433327816364,3
eval_loss,eval,eval_loss,SCION-style Sign,2080768000,3.70891343281,0.00114192432081,0.000659290314011,3
eval_loss,eval,eval_loss,SCION-style Sign,2088960000,3.70950338224,0.00145402972066,0.00083948445063,3
eval_loss,eval,eval_loss,SCION-style Sign,2097152000,3.70778220012,4.98496112883e-05,2.87806864963e-05,3
eval_loss,eval,eval_loss,SCION-style Sign,2105344000,3.70762896069,0.000262219053915,0.000151392241364,3
eval_loss,eval,eval_loss,SCION-style Sign,2113536000,3.70651510554,0.00219842201017,0.00126925953936,3
eval_loss,eval,eval_loss,SCION-style Sign,2121728000,3.7076245505,0.00242153920896,0.00139807631415,3
eval_loss,eval,eval_loss,SCION-style Sign,2129920000,3.70876190345,0.000520390638286,0.000300447675098,3
eval_loss,eval,eval_loss,SCION-style Sign,2138112000,3.70762710099,0.0021395396338,0.00123526378351,3
eval_loss,eval,eval_loss,SCION-style Sign,2146304000,3.7063943053,0.00230852690016,0.00133282862724,3
eval_loss,eval,eval_loss,SCION-style Sign,2154496000,3.70527014301,0.00148888522091,0.000859608283086,3
eval_loss,eval,eval_loss,SCION-style Sign,2162688000,3.70687079521,0.00265855834741,0.00153491937753,3
eval_loss,eval,eval_loss,SCION-style Sign,2170880000,3.70625842734,0.00206358640387,0.00119141216577,3
eval_loss,eval,eval_loss,SCION-style Sign,2179072000,3.70766661189,0.00133941666687,0.000773312573172,3
eval_loss,eval,eval_loss,SCION-style Sign,2187264000,3.70587674302,0.000959911419015,0.000554205116167,3
eval_loss,eval,eval_loss,SCION-style Sign,2195456000,3.70546321429,0.00118419676362,0.00068369632025,3
eval_loss,eval,eval_loss,SCION-style Sign,2203648000,3.70577777932,0.00102249080291,0.000590335340307,3
eval_loss,eval,eval_loss,SCION-style Sign,2211840000,3.70438244842,0.0018185704358,0.00104995213065,3
eval_loss,eval,eval_loss,SCION-style Sign,2220032000,3.70681497102,0.000845197981351,0.000487975282052,3
eval_loss,eval,eval_loss,SCION-style Sign,2228224000,3.70539496585,0.0017906038277,0.00103380560194,3
eval_loss,eval,eval_loss,SCION-style Sign,2236416000,3.70590972197,0.00094616367548,0.000546267852736,3
eval_loss,eval,eval_loss,SCION-style Sign,2244608000,3.70521477067,0.00124778676615,0.000720410025326,3
eval_loss,eval,eval_loss,SCION-style Sign,2252800000,3.70406847816,0.000309040345735,0.0001784245268,3
eval_loss,eval,eval_loss,SCION-style Sign,2260992000,3.70241923629,0.00131752726183,0.000760674719284,3
eval_loss,eval,eval_loss,SCION-style Sign,2269184000,3.70461526784,0.00158250529356,0.000913659857228,3
eval_loss,eval,eval_loss,SCION-style Sign,2277376000,3.70357209556,0.00196024715424,0.00113174922218,3
eval_loss,eval,eval_loss,SCION-style Sign,2285568000,3.70337244698,0.00280005645177,0.00161661334617,3
eval_loss,eval,eval_loss,SCION-style Sign,2293760000,3.70295997145,0.00195299804863,0.0011275639491,3
eval_loss,eval,eval_loss,SCION-style Sign,2301952000,3.70365477292,0.000170403936512,9.83827586163e-05,3
eval_loss,eval,eval_loss,SCION-style Sign,2310144000,3.70497536614,0.000322243605865,0.000186047432591,3
eval_loss,eval,eval_loss,SCION-style Sign,2318336000,3.70345659019,0.00342404013332,0.00197687049269,3
eval_loss,eval,eval_loss,SCION-style Sign,2326528000,3.70337440946,0.00264815038132,0.00152891033551,3
eval_loss,eval,eval_loss,SCION-style Sign,2334720000,3.70458821244,0.00253794180221,0.00146528138269,3
eval_loss,eval,eval_loss,SCION-style Sign,2342912000,3.70376313484,0.00245145676176,0.00141534922131,3
eval_loss,eval,eval_loss,SCION-style Sign,2351104000,3.70284321169,0.00344517866789,0.00198907483131,3
eval_loss,eval,eval_loss,SCION-style Sign,2359296000,3.70358554809,0.00338791201382,0.00195601191317,3
eval_loss,eval,eval_loss,SCION-style Sign,2367488000,3.7031331473,0.00195150233751,0.00112670039988,3
eval_loss,eval,eval_loss,SCION-style Sign,2375680000,3.7024899096,0.00178484627942,0.00103048147988,3
eval_loss,eval,eval_loss,SCION-style Sign,2383872000,3.70287357671,0.00198206390312,0.00114434512802,3
eval_loss,eval,eval_loss,SCION-style Sign,2392064000,3.70270198016,0.00241612405025,0.00139494987081,3
eval_loss,eval,eval_loss,SCION-style Sign,2400256000,3.70196658186,0.00229714979865,0.00132626005462,3
eval_loss,eval,eval_loss,SCION-style Sign,2408448000,3.70122920396,0.00454378983237,0.00262335828286,3
eval_loss,eval,eval_loss,SCION-style Sign,2416640000,3.70243289013,0.00235502829728,0.00135967622138,3
eval_loss,eval,eval_loss,SCION-style Sign,2424832000,3.70282132587,0.00123683072321,0.000714084550989,3
eval_loss,eval,eval_loss,SCION-style Sign,2433024000,3.70075123479,0.00147712903403,0.000852820845426,3
eval_loss,eval,eval_loss,SCION-style Sign,2441216000,3.70186301792,0.00210860377879,0.0012174029593,3
eval_loss,eval,eval_loss,SCION-style Sign,2449408000,3.70306942257,0.00211634116379,0.00122187014061,3
eval_loss,eval,eval_loss,SCION-style Sign,2457600000,3.70253025532,0.00310114067256,0.0017904444021,3
eval_loss,eval,eval_loss,SCION-style Sign,2465792000,3.7027196409,0.00176185400151,0.00101720688204,3
eval_loss,eval,eval_loss,SCION-style Sign,2473984000,3.70213320514,0.00168765868484,0.000974370195995,3
eval_loss,eval,eval_loss,SCION-style Sign,2482176000,3.70134265378,0.000736886141093,0.000425441411922,3
eval_loss,eval,eval_loss,SCION-style Sign,2490368000,3.70266148519,0.00292420548354,0.00168829082309,3
eval_loss,eval,eval_loss,SCION-style Sign,2498560000,3.70181870057,0.00114972982892,0.000663796826222,3
eval_loss,eval,eval_loss,AF-Muon,57344000,4.28502284748,0.0610654006691,0.0352561255145,3
eval_loss,eval,eval_loss,AF-Muon,65536000,4.23153790782,0.0512004161128,0.0295605740253,3
eval_loss,eval,eval_loss,AF-Muon,73728000,4.18709827472,0.0485888252575,0.028052771342,3
eval_loss,eval,eval_loss,AF-Muon,81920000,4.14687875721,0.0389694688197,0.0224990333132,3
eval_loss,eval,eval_loss,AF-Muon,90112000,4.11288249027,0.0324180742804,0.0187165839124,3
eval_loss,eval,eval_loss,AF-Muon,98304000,4.08375929048,0.0300917114032,0.017373457679,3
eval_loss,eval,eval_loss,AF-Muon,106496000,4.05632020638,0.0280600199788,0.0162004600882,3
eval_loss,eval,eval_loss,AF-Muon,114688000,4.03675558077,0.0237126370484,0.0136904973831,3
eval_loss,eval,eval_loss,AF-Muon,122880000,4.01650394581,0.0215814186224,0.0124600378512,3
eval_loss,eval,eval_loss,AF-Muon,131072000,3.99894663788,0.0183572737439,0.0105985769376,3
eval_loss,eval,eval_loss,AF-Muon,139264000,3.98135739833,0.0186374765572,0.0107603521073,3
eval_loss,eval,eval_loss,AF-Muon,147456000,3.96825858397,0.0163895252465,0.00946249681297,3
eval_loss,eval,eval_loss,AF-Muon,155648000,3.95406725717,0.0157683528331,0.00910386275284,3
eval_loss,eval,eval_loss,AF-Muon,163840000,3.94192424447,0.0145408102235,0.00839514069678,3
eval_loss,eval,eval_loss,AF-Muon,172032000,3.93252482956,0.0142347377645,0.00821842968019,3
eval_loss,eval,eval_loss,AF-Muon,180224000,3.91933396694,0.015160254091,0.00875277678044,3
eval_loss,eval,eval_loss,AF-Muon,188416000,3.90993082175,0.0129294401361,0.00746481574307,3
eval_loss,eval,eval_loss,AF-Muon,196608000,3.89856749273,0.0121647558929,0.0070233250894,3
eval_loss,eval,eval_loss,AF-Muon,204800000,3.89140161894,0.0130444144777,0.00753119621014,3
eval_loss,eval,eval_loss,AF-Muon,212992000,3.88277875977,0.0117284134317,0.00677140265194,3
eval_loss,eval,eval_loss,AF-Muon,221184000,3.87536316982,0.0121755119997,0.00702953513053,3
eval_loss,eval,eval_loss,AF-Muon,229376000,3.86821356498,0.0106625427416,0.0061560219221,3
eval_loss,eval,eval_loss,AF-Muon,237568000,3.85986603052,0.0106950985035,0.006174818,3
eval_loss,eval,eval_loss,AF-Muon,245760000,3.85475587617,0.0127887832582,0.00738360745675,3
eval_loss,eval,eval_loss,AF-Muon,253952000,3.84907720468,0.0117412519491,0.00677881497344,3
eval_loss,eval,eval_loss,AF-Muon,262144000,3.8416691258,0.00988633048843,0.00570787556879,3
eval_loss,eval,eval_loss,AF-Muon,270336000,3.83838710367,0.00978639848337,0.00565017979877,3
eval_loss,eval,eval_loss,AF-Muon,278528000,3.83219837127,0.00846529952756,0.00488744296101,3
eval_loss,eval,eval_loss,AF-Muon,286720000,3.82724120185,0.0092812394273,0.00535852608177,3
eval_loss,eval,eval_loss,AF-Muon,294912000,3.82197719404,0.0101888589406,0.0058825404521,3
eval_loss,eval,eval_loss,AF-Muon,303104000,3.81477154645,0.00875795291795,0.00505640647473,3
eval_loss,eval,eval_loss,AF-Muon,311296000,3.81110920842,0.0073070413801,0.00421872230778,3
eval_loss,eval,eval_loss,AF-Muon,319488000,3.80692597325,0.00636780713994,0.00367645516639,3
eval_loss,eval,eval_loss,AF-Muon,327680000,3.8029128976,0.00687271495159,0.00396796382737,3
eval_loss,eval,eval_loss,AF-Muon,335872000,3.79930692093,0.00580615892199,0.00335218741657,3
eval_loss,eval,eval_loss,AF-Muon,344064000,3.79449829247,0.00573961570297,0.00331376867115,3
eval_loss,eval,eval_loss,AF-Muon,352256000,3.79063464233,0.00669930538759,0.00386784576891,3
eval_loss,eval,eval_loss,AF-Muon,360448000,3.78925251831,0.00624751423452,0.00360700402507,3
eval_loss,eval,eval_loss,AF-Muon,368640000,3.78426803431,0.00594077996794,0.00342991091368,3
eval_loss,eval,eval_loss,AF-Muon,376832000,3.77948454329,0.00473268560779,0.00273241730965,3
eval_loss,eval,eval_loss,AF-Muon,385024000,3.77633074734,0.00637112160492,0.00367836877364,3
eval_loss,eval,eval_loss,AF-Muon,393216000,3.77352297472,0.00424341644665,0.00244993762776,3
eval_loss,eval,eval_loss,AF-Muon,401408000,3.76921083932,0.00643102780743,0.00371295563578,3
eval_loss,eval,eval_loss,AF-Muon,409600000,3.76676013194,0.00355663988809,0.0020534269968,3
eval_loss,eval,eval_loss,AF-Muon,417792000,3.76488991985,0.0051025025132,0.00294593119953,3
eval_loss,eval,eval_loss,AF-Muon,425984000,3.76087162965,0.00525719852041,0.00303524498094,3
eval_loss,eval,eval_loss,AF-Muon,434176000,3.75915608405,0.00493323249138,0.00284820310687,3
eval_loss,eval,eval_loss,AF-Muon,442368000,3.75692586595,0.00543224793029,0.00313630980486,3
eval_loss,eval,eval_loss,AF-Muon,450560000,3.75380613301,0.00367887737653,0.00212400084366,3
eval_loss,eval,eval_loss,AF-Muon,458752000,3.75163765758,0.0058781570556,0.00339375555839,3
eval_loss,eval,eval_loss,AF-Muon,466944000,3.7481087207,0.00322132783112,0.00185983449045,3
eval_loss,eval,eval_loss,AF-Muon,475136000,3.74737323922,0.0046068972924,0.0026597933919,3
eval_loss,eval,eval_loss,AF-Muon,483328000,3.74341618881,0.00330338098272,0.00190720789961,3
eval_loss,eval,eval_loss,AF-Muon,491520000,3.74159185638,0.00351588762659,0.00202989866765,3
eval_loss,eval,eval_loss,AF-Muon,499712000,3.74090684017,0.00482444595612,0.00278539517145,3
eval_loss,eval,eval_loss,AF-Muon,507904000,3.73869783176,0.00297890987964,0.0017198744209,3
eval_loss,eval,eval_loss,AF-Muon,516096000,3.73531100361,0.00473936445995,0.00273627334674,3
eval_loss,eval,eval_loss,AF-Muon,524288000,3.73219339639,0.00303377283803,0.0017515495647,3
eval_loss,eval,eval_loss,AF-Muon,532480000,3.73218760535,0.00321138451596,0.00185409371476,3
eval_loss,eval,eval_loss,AF-Muon,540672000,3.73025660439,0.00369465120039,0.00213310786511,3
eval_loss,eval,eval_loss,AF-Muon,548864000,3.72744470238,0.00379670196817,0.00219202690335,3
eval_loss,eval,eval_loss,AF-Muon,557056000,3.72617495649,0.00208301870908,0.00120263141242,3
eval_loss,eval,eval_loss,AF-Muon,565248000,3.7246927913,0.00447843486718,0.00258562557611,3
eval_loss,eval,eval_loss,AF-Muon,573440000,3.72249062081,0.00284811526128,0.00164436011278,3
eval_loss,eval,eval_loss,AF-Muon,581632000,3.71951404609,0.00202957478198,0.00117177554672,3
eval_loss,eval,eval_loss,AF-Muon,589824000,3.71788754451,0.00295448955472,0.00170577533974,3
eval_loss,eval,eval_loss,AF-Muon,598016000,3.71721173986,0.00404157196855,0.00233340266399,3
eval_loss,eval,eval_loss,AF-Muon,606208000,3.71659497156,0.00491052046968,0.00283509031503,3
eval_loss,eval,eval_loss,AF-Muon,614400000,3.71524879466,0.00262568325841,0.00151593893605,3
eval_loss,eval,eval_loss,AF-Muon,622592000,3.71138296783,0.00201218130288,0.00116173341687,3
eval_loss,eval,eval_loss,AF-Muon,630784000,3.70934792545,0.00325834340932,0.00188120544448,3
eval_loss,eval,eval_loss,AF-Muon,638976000,3.71051324107,0.0030369382642,0.00175337712435,3
eval_loss,eval,eval_loss,AF-Muon,647168000,3.70874993716,0.00394634250819,0.00227842190942,3
eval_loss,eval,eval_loss,AF-Muon,655360000,3.70711404197,0.00278846307637,0.00160991990777,3
eval_loss,eval,eval_loss,AF-Muon,663552000,3.7046666433,0.00253706301004,0.0014647740118,3
eval_loss,eval,eval_loss,AF-Muon,671744000,3.70341225696,0.00250508839315,0.00144631345813,3
eval_loss,eval,eval_loss,AF-Muon,679936000,3.7033758746,0.00214021779135,0.00123565531796,3
eval_loss,eval,eval_loss,AF-Muon,688128000,3.70271182431,0.00178103020222,0.00102827826669,3
eval_loss,eval,eval_loss,AF-Muon,696320000,3.70215392048,0.00347659016627,0.00200721026836,3
eval_loss,eval,eval_loss,AF-Muon,704512000,3.69856616229,0.00328964057164,0.00189927486957,3
eval_loss,eval,eval_loss,AF-Muon,712704000,3.69873441688,0.00265857383343,0.00153492831839,3
eval_loss,eval,eval_loss,AF-Muon,720896000,3.6959998083,0.0018228801757,0.00105244036014,3
eval_loss,eval,eval_loss,AF-Muon,729088000,3.69682272249,0.00190049422891,0.00109725085466,3
eval_loss,eval,eval_loss,AF-Muon,737280000,3.69437755999,0.00280426417008,0.00161904267347,3
eval_loss,eval,eval_loss,AF-Muon,745472000,3.69199720478,0.00252301804953,0.00145666515006,3
eval_loss,eval,eval_loss,AF-Muon,753664000,3.69172251729,0.00144748690201,0.000835706952527,3
eval_loss,eval,eval_loss,AF-Muon,761856000,3.69059364854,0.00127802409747,0.000737867556706,3
eval_loss,eval,eval_loss,AF-Muon,770048000,3.68994592624,0.00158860595382,0.000917182075074,3
eval_loss,eval,eval_loss,AF-Muon,778240000,3.6892823472,0.00360915237546,0.00208374509552,3
eval_loss,eval,eval_loss,AF-Muon,786432000,3.68829934434,0.000848684844387,0.000489988423364,3
eval_loss,eval,eval_loss,AF-Muon,794624000,3.68811822296,0.000679790323557,0.000392477126298,3
eval_loss,eval,eval_loss,AF-Muon,802816000,3.68612784959,0.00321282589494,0.00185492589531,3
eval_loss,eval,eval_loss,AF-Muon,811008000,3.68537192666,0.00255848291486,0.00147714079961,3
eval_loss,eval,eval_loss,AF-Muon,819200000,3.68323406371,0.00163955800048,0.000946599252931,3
eval_loss,eval,eval_loss,AF-Muon,827392000,3.68160399159,0.00170176697803,0.000982515622862,3
eval_loss,eval,eval_loss,AF-Muon,835584000,3.68136242436,0.00309668331746,0.00178787094693,3
eval_loss,eval,eval_loss,AF-Muon,843776000,3.68070674346,0.00192646670664,0.00111224607167,3
eval_loss,eval,eval_loss,AF-Muon,851968000,3.6781772725,0.00111170448185,0.000641842881857,3
eval_loss,eval,eval_loss,AF-Muon,860160000,3.67852446046,0.0010319049403,0.000595770595062,3
eval_loss,eval,eval_loss,AF-Muon,868352000,3.67854797166,0.00239208343131,0.00138107001299,3
eval_loss,eval,eval_loss,AF-Muon,876544000,3.67738492014,0.00251797346289,0.00145375265661,3
eval_loss,eval,eval_loss,AF-Muon,884736000,3.67570843893,0.00201193035199,0.00116158853031,3
eval_loss,eval,eval_loss,AF-Muon,892928000,3.67579649128,0.00271165919725,0.00156557716748,3
eval_loss,eval,eval_loss,AF-Muon,901120000,3.67298181676,0.000982097053405,0.000567013998154,3
eval_loss,eval,eval_loss,AF-Muon,909312000,3.67316488838,0.00377867541655,0.00218161926893,3
eval_loss,eval,eval_loss,AF-Muon,917504000,3.67142923009,0.00229735793135,0.00132638022009,3
eval_loss,eval,eval_loss,AF-Muon,925696000,3.67179069537,0.00187708909997,0.00108373789716,3
eval_loss,eval,eval_loss,AF-Muon,933888000,3.67221085699,0.00470710019159,0.00271764556272,3
eval_loss,eval,eval_loss,AF-Muon,942080000,3.67161919815,0.00244325635106,0.00141061471198,3
eval_loss,eval,eval_loss,AF-Muon,950272000,3.66947054785,0.00186068594318,0.00107426753018,3
eval_loss,eval,eval_loss,AF-Muon,958464000,3.66836130492,0.00156217494402,0.000901922124451,3
eval_loss,eval,eval_loss,AF-Muon,966656000,3.66714972249,0.00162424829065,0.000937760187837,3
eval_loss,eval,eval_loss,AF-Muon,974848000,3.66659271837,0.00237951812136,0.00137381542791,3
eval_loss,eval,eval_loss,AF-Muon,983040000,3.66778851616,0.00233423780579,0.00134767282553,3
eval_loss,eval,eval_loss,AF-Muon,991232000,3.66661782783,0.00258088460639,0.00149007442225,3
eval_loss,eval,eval_loss,AF-Muon,999424000,3.66585606797,0.0048228879498,0.00278449565609,3
eval_loss,eval,eval_loss,AF-Muon,1007616000,3.66571077544,0.00250632893958,0.00144702968794,3
eval_loss,eval,eval_loss,AF-Muon,1015808000,3.66425775108,0.0030147785729,0.00174058322061,3
eval_loss,eval,eval_loss,AF-Muon,1024000000,3.66284431716,0.00248146706505,0.00143267567799,3
eval_loss,eval,eval_loss,AF-Muon,1032192000,3.66445353296,0.00363019816097,0.00209589588545,3
eval_loss,eval,eval_loss,AF-Muon,1040384000,3.66255132657,0.000821740618631,0.000474432167371,3
eval_loss,eval,eval_loss,AF-Muon,1048576000,3.66244141163,0.00163693297209,0.000945083692079,3
eval_loss,eval,eval_loss,AF-Muon,1056768000,3.66231320473,0.0016549607206,0.000955492017535,3
eval_loss,eval,eval_loss,AF-Muon,1064960000,3.66183819388,0.00348577064024,0.00201251061748,3
eval_loss,eval,eval_loss,AF-Muon,1073152000,3.66016851486,0.00222199450863,0.00128286912769,3
eval_loss,eval,eval_loss,AF-Muon,1081344000,3.6605508802,0.00255931973059,0.0014776239354,3
eval_loss,eval,eval_loss,AF-Muon,1089536000,3.65870055585,0.0012052257401,0.00069583740548,3
eval_loss,eval,eval_loss,AF-Muon,1097728000,3.65781281237,0.00266190255935,0.00153685015919,3
eval_loss,eval,eval_loss,AF-Muon,1105920000,3.6571743144,0.00374369785645,0.00216142496519,3
eval_loss,eval,eval_loss,AF-Muon,1114112000,3.65614461254,0.000120207763321,6.94019845121e-05,3
eval_loss,eval,eval_loss,AF-Muon,1122304000,3.65651893394,0.00160246939062,0.000925186134041,3
eval_loss,eval,eval_loss,AF-Muon,1130496000,3.6565729393,0.00215175076194,0.00124231388163,3
eval_loss,eval,eval_loss,AF-Muon,1138688000,3.6545435046,0.000617908663073,0.00035674973296,3
eval_loss,eval,eval_loss,AF-Muon,1146880000,3.65455987517,0.00182894610248,0.0010559425246,3
eval_loss,eval,eval_loss,AF-Muon,1155072000,3.65368409681,0.000861305204265,0.000497274791537,3
eval_loss,eval,eval_loss,AF-Muon,1163264000,3.65223118623,0.00201078434161,0.00116092688091,3
eval_loss,eval,eval_loss,AF-Muon,1171456000,3.65124840539,0.00456835147502,0.00263753895386,3
eval_loss,eval,eval_loss,AF-Muon,1179648000,3.65239258213,0.00274243815596,0.00158334740758,3
eval_loss,eval,eval_loss,AF-Muon,1187840000,3.65200929801,0.00366509478745,0.00211604346214,3
eval_loss,eval,eval_loss,AF-Muon,1196032000,3.64973731273,0.00261924377965,0.00151222110126,3
eval_loss,eval,eval_loss,AF-Muon,1204224000,3.64965358361,0.00298770878166,0.00172495446935,3
eval_loss,eval,eval_loss,AF-Muon,1212416000,3.64902860136,0.00471601096907,0.00272279020249,3
eval_loss,eval,eval_loss,AF-Muon,1220608000,3.64905778645,0.00264831507763,0.00152900542297,3
eval_loss,eval,eval_loss,AF-Muon,1228800000,3.64943270347,0.00232818247447,0.00134417677836,3
eval_loss,eval,eval_loss,AF-Muon,1236992000,3.64678270355,0.00238175480783,0.00137510677944,3
eval_loss,eval,eval_loss,AF-Muon,1245184000,3.64849939764,0.00236981003175,0.00136821045976,3
eval_loss,eval,eval_loss,AF-Muon,1253376000,3.64813691796,0.00215512234971,0.00124426046874,3
eval_loss,eval,eval_loss,AF-Muon,1261568000,3.64674068467,0.00223127680322,0.00128822826298,3
eval_loss,eval,eval_loss,AF-Muon,1269760000,3.64681724541,0.00216518018105,0.00125006736037,3
eval_loss,eval,eval_loss,AF-Muon,1277952000,3.64482306197,0.000669425757974,0.000386493141569,3
eval_loss,eval,eval_loss,AF-Muon,1286144000,3.6447069449,0.00207858814353,0.0012000734242,3
eval_loss,eval,eval_loss,AF-Muon,1294336000,3.64465934222,0.00237266030194,0.00136985606402,3
eval_loss,eval,eval_loss,AF-Muon,1302528000,3.64554537654,0.0019336922059,0.00111641771561,3
eval_loss,eval,eval_loss,AF-Muon,1310720000,3.64448673758,0.00207892518363,0.00120026801439,3
eval_loss,eval,eval_loss,AF-Muon,1318912000,3.64321159269,0.00196019502268,0.00113171912401,3
eval_loss,eval,eval_loss,AF-Muon,1327104000,3.64353476526,0.00184722307329,0.00106649473862,3
eval_loss,eval,eval_loss,AF-Muon,1335296000,3.64289031151,0.00158454423489,0.000914837040556,3
eval_loss,eval,eval_loss,AF-Muon,1343488000,3.64313787168,0.00226647167729,0.00130854803299,3
eval_loss,eval,eval_loss,AF-Muon,1351680000,3.64137431842,0.0018696656344,0.00107945195731,3
eval_loss,eval,eval_loss,AF-Muon,1359872000,3.64077273686,0.00267831804205,0.00154632764255,3
eval_loss,eval,eval_loss,AF-Muon,1368064000,3.64021557457,0.00186569303084,0.00107715837358,3
eval_loss,eval,eval_loss,AF-Muon,1376256000,3.64094755222,0.00182466443313,0.00105347050165,3
eval_loss,eval,eval_loss,AF-Muon,1384448000,3.63960175458,0.000623222286709,0.000359817554996,3
eval_loss,eval,eval_loss,AF-Muon,1392640000,3.63910872149,0.00163219842263,0.000942350198676,3
eval_loss,eval,eval_loss,AF-Muon,1400832000,3.64076311608,0.00211947896945,0.00122368175355,3
eval_loss,eval,eval_loss,AF-Muon,1409024000,3.63899517892,0.00196537213746,0.00113470813262,3
eval_loss,eval,eval_loss,AF-Muon,1417216000,3.6391681038,0.00361820943146,0.00208897418924,3
eval_loss,eval,eval_loss,AF-Muon,1425408000,3.63920544934,0.00483981449388,0.00279426820087,3
eval_loss,eval,eval_loss,AF-Muon,1433600000,3.63720485971,0.00447333372252,0.00258268042887,3
eval_loss,eval,eval_loss,AF-Muon,1441792000,3.63762043995,0.00177553462637,0.00102510539449,3
eval_loss,eval,eval_loss,AF-Muon,1449984000,3.63908559027,0.000495409657013,0.000286024898836,3
eval_loss,eval,eval_loss,AF-Muon,1458176000,3.63657164574,0.00129189976215,0.000745878675444,3
eval_loss,eval,eval_loss,AF-Muon,1466368000,3.63509085671,0.0029737147285,0.00171687499899,3
eval_loss,eval,eval_loss,AF-Muon,1474560000,3.63521206988,0.00253077397331,0.00146114303475,3
eval_loss,eval,eval_loss,AF-Muon,1482752000,3.63574710701,0.00218233113522,0.00125996946838,3
eval_loss,eval,eval_loss,AF-Muon,1490944000,3.63531887079,0.00144040487624,0.000831618143038,3
eval_loss,eval,eval_loss,AF-Muon,1499136000,3.63374366664,0.00175370795207,0.00101250375821,3
eval_loss,eval,eval_loss,AF-Muon,1507328000,3.63311961288,0.00228551803058,0.00131954445019,3
eval_loss,eval,eval_loss,AF-Muon,1515520000,3.6339656249,0.00291390013815,0.00168234102915,3
eval_loss,eval,eval_loss,AF-Muon,1523712000,3.63309967905,0.00234995802759,0.00135674889982,3
eval_loss,eval,eval_loss,AF-Muon,1531904000,3.6323218578,0.00298961856011,0.00172605708045,3
eval_loss,eval,eval_loss,AF-Muon,1540096000,3.63318247903,0.00171243680321,0.000988675849302,3
eval_loss,eval,eval_loss,AF-Muon,1548288000,3.6331509188,0.00249303631634,0.00143935518834,3
eval_loss,eval,eval_loss,AF-Muon,1556480000,3.63169448349,0.00216124087172,0.00124779299907,3
eval_loss,eval,eval_loss,AF-Muon,1564672000,3.63027077036,0.00218715953844,0.00126275714828,3
eval_loss,eval,eval_loss,AF-Muon,1572864000,3.63154421177,0.00317995900332,0.00183595018658,3
eval_loss,eval,eval_loss,AF-Muon,1581056000,3.6298665371,0.00146826401013,0.000847702621489,3
eval_loss,eval,eval_loss,AF-Muon,1589248000,3.63070230291,0.00346616113229,0.00200118906278,3
eval_loss,eval,eval_loss,AF-Muon,1597440000,3.63022500714,0.000922121782075,0.000532387259106,3
eval_loss,eval,eval_loss,AF-Muon,1605632000,3.63029487414,0.00334898859912,0.00193353946921,3
eval_loss,eval,eval_loss,AF-Muon,1613824000,3.63132044796,0.000804144432588,0.000464273004622,3
eval_loss,eval,eval_loss,AF-Muon,1622016000,3.62835205223,0.00094611508076,0.000546239796561,3
eval_loss,eval,eval_loss,AF-Muon,1630208000,3.62885505314,0.00199140242146,0.0011497367241,3
eval_loss,eval,eval_loss,AF-Muon,1638400000,3.62770133418,0.00119402178978,0.000689368801748,3
eval_loss,eval,eval_loss,AF-Muon,1646592000,3.62820488158,0.00134053813517,0.000773960053201,3
eval_loss,eval,eval_loss,AF-Muon,1654784000,3.6291145746,0.00230218677723,0.00132916815556,3
eval_loss,eval,eval_loss,AF-Muon,1662976000,3.62733859844,0.00274153827961,0.00158282786373,3
eval_loss,eval,eval_loss,AF-Muon,1671168000,3.62711204944,0.00270222499343,0.00156013032737,3
eval_loss,eval,eval_loss,AF-Muon,1679360000,3.62739630836,0.00397089299028,0.00229259613686,3
eval_loss,eval,eval_loss,AF-Muon,1687552000,3.62665239898,0.00175165280211,0.00101131721682,3
eval_loss,eval,eval_loss,AF-Muon,1695744000,3.62715930949,0.00331451926288,0.00191363858866,3
eval_loss,eval,eval_loss,AF-Muon,1703936000,3.62744499782,0.00195444944314,0.00112840191212,3
eval_loss,eval,eval_loss,AF-Muon,1712128000,3.62681463114,0.00251147216282,0.00144999912927,3
eval_loss,eval,eval_loss,AF-Muon,1720320000,3.62501526745,0.00279900121468,0.00161600410476,3
eval_loss,eval,eval_loss,AF-Muon,1728512000,3.62623478251,0.00151768072109,0.000876233372867,3
eval_loss,eval,eval_loss,AF-Muon,1736704000,3.62554730687,0.00173412375181,0.00100119681491,3
eval_loss,eval,eval_loss,AF-Muon,1744896000,3.6243404934,0.00268360614834,0.00154938073215,3
eval_loss,eval,eval_loss,AF-Muon,1753088000,3.62514045744,0.00214427313738,0.00123799667308,3
eval_loss,eval,eval_loss,AF-Muon,1761280000,3.62466435155,0.00169885165914,0.000980832462717,3
eval_loss,eval,eval_loss,AF-Muon,1769472000,3.62431001553,0.000954180095113,0.000550896134769,3
eval_loss,eval,eval_loss,AF-Muon,1777664000,3.62404338428,0.00125538926768,0.000724799331633,3
eval_loss,eval,eval_loss,AF-Muon,1785856000,3.62360972386,0.00187281333361,0.0010812692823,3
eval_loss,eval,eval_loss,AF-Muon,1794048000,3.62136083947,0.00402369666936,0.00232308235519,3
eval_loss,eval,eval_loss,AF-Muon,1802240000,3.623032821,0.00331383800069,0.00191324526175,3
eval_loss,eval,eval_loss,AF-Muon,1810432000,3.62206547292,0.00370157827604,0.0021371072141,3
eval_loss,eval,eval_loss,AF-Muon,1818624000,3.62257761946,0.00259765725998,0.00149975811831,3
eval_loss,eval,eval_loss,AF-Muon,1826816000,3.6236647744,0.00279280871577,0.00161242886385,3
eval_loss,eval,eval_loss,AF-Muon,1835008000,3.62207706789,0.00222520973411,0.00128472543899,3
eval_loss,eval,eval_loss,AF-Muon,1843200000,3.62259306668,0.00179016950558,0.00103355484594,3
eval_loss,eval,eval_loss,AF-Muon,1851392000,3.62244707966,0.000975016852913,0.000562926242494,3
eval_loss,eval,eval_loss,AF-Muon,1859584000,3.62282852647,0.00274611329466,0.00158546924989,3
eval_loss,eval,eval_loss,AF-Muon,1867776000,3.62240258677,0.000218441146659,0.000126117054826,3
eval_loss,eval,eval_loss,AF-Muon,1875968000,3.62362880841,0.00167921604163,0.000969495833661,3
eval_loss,eval,eval_loss,AF-Muon,1884160000,3.62126055175,0.00177343855217,0.00102389522548,3
eval_loss,eval,eval_loss,AF-Muon,1892352000,3.62261141437,0.00145932454287,0.00084254141766,3
eval_loss,eval,eval_loss,AF-Muon,1900544000,3.61935447644,0.00118454755051,0.000683898847156,3
eval_loss,eval,eval_loss,AF-Muon,1908736000,3.62013304263,0.00178348803377,0.00102969729639,3
eval_loss,eval,eval_loss,AF-Muon,1916928000,3.61999075725,0.00237933175029,0.00137370782652,3
eval_loss,eval,eval_loss,AF-Muon,1925120000,3.61893011415,0.00169238357528,0.000977098112763,3
eval_loss,eval,eval_loss,AF-Muon,1933312000,3.61851513877,0.00136290159558,0.000786871603086,3
eval_loss,eval,eval_loss,AF-Muon,1941504000,3.61874491076,0.00212232091025,0.00122532254884,3
eval_loss,eval,eval_loss,AF-Muon,1949696000,3.61730431671,0.00125953148138,0.000727190839826,3
eval_loss,eval,eval_loss,AF-Muon,1957888000,3.61873260151,0.000601598993175,0.000347333340654,3
eval_loss,eval,eval_loss,AF-Muon,1966080000,3.61910475267,0.0027547856414,0.00159047623162,3
eval_loss,eval,eval_loss,AF-Muon,1974272000,3.61770142104,0.00075031367132,0.000433193800113,3
eval_loss,eval,eval_loss,AF-Muon,1982464000,3.61812153788,0.000287172945749,0.000165799377532,3
eval_loss,eval,eval_loss,AF-Muon,1990656000,3.61860489813,0.00225867149457,0.0013040445954,3
eval_loss,eval,eval_loss,AF-Muon,1998848000,3.6170377883,0.00193774637079,0.0011187583888,3
eval_loss,eval,eval_loss,AF-Muon,2007040000,3.61780304145,0.000892636726905,0.000515364054567,3
eval_loss,eval,eval_loss,AF-Muon,2015232000,3.61737454104,0.00120768587415,0.000697257764538,3
eval_loss,eval,eval_loss,AF-Muon,2023424000,3.61605916263,0.00103742107834,0.000598955338844,3
eval_loss,eval,eval_loss,AF-Muon,2031616000,3.61637618501,0.0014640385625,0.000845263058163,3
eval_loss,eval,eval_loss,AF-Muon,2039808000,3.61594957743,0.000402414941866,0.000232334375012,3
eval_loss,eval,eval_loss,AF-Muon,2048000000,3.61782210628,0.00201432053013,0.00116296850031,3
eval_loss,eval,eval_loss,AF-Muon,2056192000,3.61602787388,0.00153411679342,0.000885722743647,3
eval_loss,eval,eval_loss,AF-Muon,2064384000,3.61534610408,0.00143539460913,0.000828725463977,3
eval_loss,eval,eval_loss,AF-Muon,2072576000,3.61654322928,0.00186101279106,0.00107445623588,3
eval_loss,eval,eval_loss,AF-Muon,2080768000,3.61612042546,0.00261225285897,0.00150818489132,3
eval_loss,eval,eval_loss,AF-Muon,2088960000,3.61511183859,0.00167996496132,0.000969928222647,3
eval_loss,eval,eval_loss,AF-Muon,2097152000,3.61486257473,0.00113780405502,0.00065691147745,3
eval_loss,eval,eval_loss,AF-Muon,2105344000,3.61577494614,0.00189882488873,0.00109628706065,3
eval_loss,eval,eval_loss,AF-Muon,2113536000,3.61427822498,0.00133710337642,0.000771976994309,3
eval_loss,eval,eval_loss,AF-Muon,2121728000,3.6136991222,0.000333994578201,0.000192831859632,3
eval_loss,eval,eval_loss,AF-Muon,2129920000,3.61374775302,0.00186978406004,0.00107952033039,3
eval_loss,eval,eval_loss,AF-Muon,2138112000,3.61535853946,0.00107930921502,0.000623139465833,3
eval_loss,eval,eval_loss,AF-Muon,2146304000,3.61399599681,0.00113932667877,0.000657790564685,3
eval_loss,eval,eval_loss,AF-Muon,2154496000,3.61387072845,0.00120396894,0.000695111791606,3
eval_loss,eval,eval_loss,AF-Muon,2162688000,3.61363238791,0.000756225676509,0.000436607097901,3
eval_loss,eval,eval_loss,AF-Muon,2170880000,3.61476428679,0.00243407787133,0.00140531551424,3
eval_loss,eval,eval_loss,AF-Muon,2179072000,3.61461373766,0.00122885155366,0.000709477775298,3
eval_loss,eval,eval_loss,AF-Muon,2187264000,3.6133217604,0.000238073894523,0.00013745202709,3
eval_loss,eval,eval_loss,AF-Muon,2195456000,3.61053098826,0.00108013185044,0.000623614414614,3
eval_loss,eval,eval_loss,AF-Muon,2203648000,3.61397463859,0.00431445680914,0.00249095280017,3
eval_loss,eval,eval_loss,AF-Muon,2211840000,3.61170628342,0.0023719074202,0.00136942138755,3
eval_loss,eval,eval_loss,AF-Muon,2220032000,3.61291814423,0.000944859840853,0.000545515083463,3
eval_loss,eval,eval_loss,AF-Muon,2228224000,3.61284993107,0.00136434680087,0.000787705992748,3
eval_loss,eval,eval_loss,AF-Muon,2236416000,3.61195534564,0.00230678196991,0.00133182119129,3
eval_loss,eval,eval_loss,AF-Muon,2244608000,3.61193606745,0.000848541526442,0.00048990567871,3
eval_loss,eval,eval_loss,AF-Muon,2252800000,3.61239828232,0.000955809201184,0.000551836699597,3
eval_loss,eval,eval_loss,AF-Muon,2260992000,3.60965462841,0.00146406987309,0.000845281135339,3
eval_loss,eval,eval_loss,AF-Muon,2269184000,3.6115630417,0.000733647150159,0.000423571379635,3
eval_loss,eval,eval_loss,AF-Muon,2277376000,3.61164700962,0.000177620101569,0.000102549013454,3
eval_loss,eval,eval_loss,AF-Muon,2285568000,3.61094315521,0.000903576799363,0.000521680308346,3
eval_loss,eval,eval_loss,AF-Muon,2293760000,3.61121195768,0.000954549961095,0.000551109676993,3
eval_loss,eval,eval_loss,AF-Muon,2301952000,3.61062614299,0.000359948479387,0.000207816351469,3
eval_loss,eval,eval_loss,AF-Muon,2310144000,3.61179055017,0.00138787904251,0.000801292338795,3
eval_loss,eval,eval_loss,AF-Muon,2318336000,3.61052406527,0.00287593810291,0.00166042363789,3
eval_loss,eval,eval_loss,AF-Muon,2326528000,3.61114845548,0.000683813496659,0.000394799906371,3
eval_loss,eval,eval_loss,AF-Muon,2334720000,3.61056270972,0.000480796291873,0.000277587868538,3
eval_loss,eval,eval_loss,AF-Muon,2342912000,3.60986063417,0.00195131866383,0.00112659435584,3
eval_loss,eval,eval_loss,AF-Muon,2351104000,3.61001620467,0.00161802436369,0.000934166801932,3
eval_loss,eval,eval_loss,AF-Muon,2359296000,3.61012461522,0.00250905012506,0.00144860076511,3
eval_loss,eval,eval_loss,AF-Muon,2367488000,3.60967791709,0.00164195908845,0.000947985521715,3
eval_loss,eval,eval_loss,AF-Muon,2375680000,3.60978988055,0.00116565362961,0.000672990436839,3
eval_loss,eval,eval_loss,AF-Muon,2383872000,3.60929345017,0.00132780524349,0.00076660871476,3
eval_loss,eval,eval_loss,AF-Muon,2392064000,3.60854900231,0.000901067595353,0.000520231618735,3
eval_loss,eval,eval_loss,AF-Muon,2400256000,3.60943496198,0.00320103255744,0.00184811700873,3
eval_loss,eval,eval_loss,AF-Muon,2408448000,3.60915200358,0.00363943823862,0.00210123064677,3
eval_loss,eval,eval_loss,AF-Muon,2416640000,3.60989620892,0.00231045759804,0.00133394331618,3
eval_loss,eval,eval_loss,AF-Muon,2424832000,3.60881019927,0.00161076035355,0.000929972923721,3
eval_loss,eval,eval_loss,AF-Muon,2433024000,3.60965153789,0.00179205134453,0.00103464132617,3
eval_loss,eval,eval_loss,AF-Muon,2441216000,3.60930628963,0.00156427038312,0.000903131926777,3
eval_loss,eval,eval_loss,AF-Muon,2449408000,3.60915534606,0.00197373773654,0.0011395380135,3
eval_loss,eval,eval_loss,AF-Muon,2457600000,3.60888196138,0.00175833589538,0.00101517570252,3
eval_loss,eval,eval_loss,AF-Muon,2465792000,3.60965095502,0.00151434562813,0.000874307856048,3
eval_loss,eval,eval_loss,AF-Muon,2473984000,3.60995296816,0.00213529730998,0.00123281447672,3
eval_loss,eval,eval_loss,AF-Muon,2482176000,3.60797138329,0.00207450639695,0.00119771682671,3
eval_loss,eval,eval_loss,AF-Muon,2490368000,3.60784362764,0.00387416976208,0.00223675295502,3
eval_loss,eval,eval_loss,AF-Muon,2498560000,3.60931926798,0.00203871956805,0.00117705529142,3
eval_ppl,eval,eval_ppl,Hybrid Muon,57344000,108.417724754,0.572894664841,0.330760888963,3
eval_ppl,eval,eval_ppl,Hybrid Muon,65536000,102.841766424,0.377300951731,0.217834806047,3
eval_ppl,eval,eval_ppl,Hybrid Muon,73728000,98.5804824773,0.591343890341,0.341412554272,3
eval_ppl,eval,eval_ppl,Hybrid Muon,81920000,95.2328986042,0.547886073384,0.316322171954,3
eval_ppl,eval,eval_ppl,Hybrid Muon,90112000,92.3269338898,0.581009324182,0.335445889718,3
eval_ppl,eval,eval_ppl,Hybrid Muon,98304000,89.9031450351,0.598438121129,0.345508410327,3
eval_ppl,eval,eval_ppl,Hybrid Muon,106496000,87.8325638588,0.581291831451,0.335608995366,3
eval_ppl,eval,eval_ppl,Hybrid Muon,114688000,86.0515936181,0.569500946254,0.328801524624,3
eval_ppl,eval,eval_ppl,Hybrid Muon,122880000,84.4444124786,0.631027897537,0.364324126509,3
eval_ppl,eval,eval_ppl,Hybrid Muon,131072000,83.0798029189,0.527648610283,0.304638067184,3
eval_ppl,eval,eval_ppl,Hybrid Muon,139264000,81.8471936561,0.531424697442,0.306818192122,3
eval_ppl,eval,eval_ppl,Hybrid Muon,147456000,80.7870293081,0.615412520768,0.355308584528,3
eval_ppl,eval,eval_ppl,Hybrid Muon,155648000,79.8236413682,0.416097828491,0.240234193288,3
eval_ppl,eval,eval_ppl,Hybrid Muon,163840000,78.8675515935,0.630854991655,0.364224299251,3
eval_ppl,eval,eval_ppl,Hybrid Muon,172032000,78.0461071794,0.457918604756,0.264379429723,3
eval_ppl,eval,eval_ppl,Hybrid Muon,180224000,77.2021029985,0.549108956823,0.317028204036,3
eval_ppl,eval,eval_ppl,Hybrid Muon,188416000,76.4949930975,0.754880426482,0.435830417435,3
eval_ppl,eval,eval_ppl,Hybrid Muon,196608000,75.8266500272,0.586765073415,0.338768973087,3
eval_ppl,eval,eval_ppl,Hybrid Muon,204800000,75.2398150195,0.476911723484,0.275345111933,3
eval_ppl,eval,eval_ppl,Hybrid Muon,212992000,74.6691773355,0.428160799816,0.24719875303,3
eval_ppl,eval,eval_ppl,Hybrid Muon,221184000,74.1474309156,0.519484207915,0.29992434728,3
eval_ppl,eval,eval_ppl,Hybrid Muon,229376000,73.668553649,0.611878265008,0.353268081013,3
eval_ppl,eval,eval_ppl,Hybrid Muon,237568000,73.1080296971,0.708480379833,0.409041338012,3
eval_ppl,eval,eval_ppl,Hybrid Muon,245760000,72.6421343189,0.696528154517,0.402140717508,3
eval_ppl,eval,eval_ppl,Hybrid Muon,253952000,72.3564481894,0.672110732111,0.38804331211,3
eval_ppl,eval,eval_ppl,Hybrid Muon,262144000,71.8308069907,0.457297040058,0.264020569177,3
eval_ppl,eval,eval_ppl,Hybrid Muon,270336000,71.5615243668,0.564294260762,0.325795443353,3
eval_ppl,eval,eval_ppl,Hybrid Muon,278528000,71.2879892803,0.519831386609,0.300124790992,3
eval_ppl,eval,eval_ppl,Hybrid Muon,286720000,70.8235277974,0.638814002614,0.368819436371,3
eval_ppl,eval,eval_ppl,Hybrid Muon,294912000,70.5400579031,0.615903168606,0.355591860189,3
eval_ppl,eval,eval_ppl,Hybrid Muon,303104000,70.1600128604,0.598643659595,0.345627078016,3
eval_ppl,eval,eval_ppl,Hybrid Muon,311296000,69.8654149542,0.478576320707,0.276306167588,3
eval_ppl,eval,eval_ppl,Hybrid Muon,319488000,69.5720061009,0.408420927096,0.235801932202,3
eval_ppl,eval,eval_ppl,Hybrid Muon,327680000,69.3501567987,0.436872617445,0.252228523283,3
eval_ppl,eval,eval_ppl,Hybrid Muon,335872000,69.1454023368,0.491864403049,0.283978045505,3
eval_ppl,eval,eval_ppl,Hybrid Muon,344064000,68.9101782443,0.433787883604,0.25044755137,3
eval_ppl,eval,eval_ppl,Hybrid Muon,352256000,68.6184152689,0.465131612431,0.268543861646,3
eval_ppl,eval,eval_ppl,Hybrid Muon,360448000,68.5409416404,0.487628979528,0.281532722595,3
eval_ppl,eval,eval_ppl,Hybrid Muon,368640000,68.1808378957,0.476440511538,0.275073057589,3
eval_ppl,eval,eval_ppl,Hybrid Muon,376832000,67.9213371081,0.508603929666,0.293642615704,3
eval_ppl,eval,eval_ppl,Hybrid Muon,385024000,67.6903068514,0.514070189061,0.296798562037,3
eval_ppl,eval,eval_ppl,Hybrid Muon,393216000,67.5538667049,0.5090995887,0.29392878458,3
eval_ppl,eval,eval_ppl,Hybrid Muon,401408000,67.3439260052,0.493689243067,0.285031617381,3
eval_ppl,eval,eval_ppl,Hybrid Muon,409600000,67.2134539639,0.500146570509,0.288759757118,3
eval_ppl,eval,eval_ppl,Hybrid Muon,417792000,67.1085855376,0.447571308305,0.258405415331,3
eval_ppl,eval,eval_ppl,Hybrid Muon,425984000,66.8940621606,0.538793224967,0.311072413472,3
eval_ppl,eval,eval_ppl,Hybrid Muon,434176000,66.735128203,0.511698430974,0.295429226867,3
eval_ppl,eval,eval_ppl,Hybrid Muon,442368000,66.4781283488,0.573177753462,0.330924330255,3
eval_ppl,eval,eval_ppl,Hybrid Muon,450560000,66.3518442618,0.506576040766,0.292471813501,3
eval_ppl,eval,eval_ppl,Hybrid Muon,458752000,66.2068980159,0.603184041164,0.348248468537,3
eval_ppl,eval,eval_ppl,Hybrid Muon,466944000,66.0591136476,0.506277365603,0.292299373315,3
eval_ppl,eval,eval_ppl,Hybrid Muon,475136000,65.9289174538,0.620101517905,0.358015778287,3
eval_ppl,eval,eval_ppl,Hybrid Muon,483328000,65.7977440931,0.51794847895,0.299037693748,3
eval_ppl,eval,eval_ppl,Hybrid Muon,491520000,65.6034883499,0.552453754731,0.318959324009,3
eval_ppl,eval,eval_ppl,Hybrid Muon,499712000,65.6006154277,0.688907669187,0.397741028252,3
eval_ppl,eval,eval_ppl,Hybrid Muon,507904000,65.4936611897,0.621679374493,0.358926754213,3
eval_ppl,eval,eval_ppl,Hybrid Muon,516096000,65.3056627883,0.542843780313,0.313411002692,3
eval_ppl,eval,eval_ppl,Hybrid Muon,524288000,65.2071181715,0.440317005515,0.254217141663,3
eval_ppl,eval,eval_ppl,Hybrid Muon,532480000,65.1226011363,0.44134614465,0.254811315419,3
eval_ppl,eval,eval_ppl,Hybrid Muon,540672000,64.9250829422,0.482529099927,0.278588305735,3
eval_ppl,eval,eval_ppl,Hybrid Muon,548864000,64.821363115,0.423260893911,0.244369791037,3
eval_ppl,eval,eval_ppl,Hybrid Muon,557056000,64.704896073,0.434260911873,0.250720654368,3
eval_ppl,eval,eval_ppl,Hybrid Muon,565248000,64.6136582831,0.468563343834,0.270525172695,3
eval_ppl,eval,eval_ppl,Hybrid Muon,573440000,64.4870112075,0.509919300348,0.294402045321,3
eval_ppl,eval,eval_ppl,Hybrid Muon,581632000,64.4753136059,0.461146735291,0.266243191756,3
eval_ppl,eval,eval_ppl,Hybrid Muon,589824000,64.3209011876,0.575268304958,0.332131310724,3
eval_ppl,eval,eval_ppl,Hybrid Muon,598016000,64.1837871554,0.408414439068,0.235798186337,3
eval_ppl,eval,eval_ppl,Hybrid Muon,606208000,64.1062777846,0.43581362845,0.251617115702,3
eval_ppl,eval,eval_ppl,Hybrid Muon,614400000,63.9625751789,0.414103765537,0.239082920505,3
eval_ppl,eval,eval_ppl,Hybrid Muon,622592000,63.9661500357,0.426818898358,0.246424005862,3
eval_ppl,eval,eval_ppl,Hybrid Muon,630784000,63.781373154,0.424234353129,0.244931817979,3
eval_ppl,eval,eval_ppl,Hybrid Muon,638976000,63.8143264893,0.451466833906,0.260654498086,3
eval_ppl,eval,eval_ppl,Hybrid Muon,647168000,63.6225146648,0.443912400952,0.256292944186,3
eval_ppl,eval,eval_ppl,Hybrid Muon,655360000,63.5524955891,0.384915600433,0.222231125525,3
eval_ppl,eval,eval_ppl,Hybrid Muon,663552000,63.5055803169,0.463875799933,0.267818817962,3
eval_ppl,eval,eval_ppl,Hybrid Muon,671744000,63.3489055504,0.377125190273,0.217733330122,3
eval_ppl,eval,eval_ppl,Hybrid Muon,679936000,63.3053239496,0.301444238217,0.17403891208,3
eval_ppl,eval,eval_ppl,Hybrid Muon,688128000,63.2655269183,0.385648567914,0.222654304498,3
eval_ppl,eval,eval_ppl,Hybrid Muon,696320000,63.1547365768,0.414226217497,0.239153618177,3
eval_ppl,eval,eval_ppl,Hybrid Muon,704512000,63.1314306898,0.489929173785,0.282860740369,3
eval_ppl,eval,eval_ppl,Hybrid Muon,712704000,63.0863950948,0.382928927564,0.221084119409,3
eval_ppl,eval,eval_ppl,Hybrid Muon,720896000,62.9720422299,0.258416241037,0.149196686325,3
eval_ppl,eval,eval_ppl,Hybrid Muon,729088000,62.98167423,0.426141561278,0.246032945116,3
eval_ppl,eval,eval_ppl,Hybrid Muon,737280000,62.8877455469,0.364071861456,0.210196987216,3
eval_ppl,eval,eval_ppl,Hybrid Muon,745472000,62.7772370496,0.286425274344,0.165367709245,3
eval_ppl,eval,eval_ppl,Hybrid Muon,753664000,62.7390232339,0.384573193649,0.222033436877,3
eval_ppl,eval,eval_ppl,Hybrid Muon,761856000,62.6789464868,0.337896281823,0.195084509269,3
eval_ppl,eval,eval_ppl,Hybrid Muon,770048000,62.5482076144,0.355199790295,0.205074694543,3
eval_ppl,eval,eval_ppl,Hybrid Muon,778240000,62.5431306134,0.478981000912,0.276539809813,3
eval_ppl,eval,eval_ppl,Hybrid Muon,786432000,62.5054664493,0.376570232618,0.217412925171,3
eval_ppl,eval,eval_ppl,Hybrid Muon,794624000,62.3955180845,0.374759882631,0.216367719118,3
eval_ppl,eval,eval_ppl,Hybrid Muon,802816000,62.3149365901,0.371441099492,0.21445161878,3
eval_ppl,eval,eval_ppl,Hybrid Muon,811008000,62.331382813,0.393392578984,0.227125311374,3
eval_ppl,eval,eval_ppl,Hybrid Muon,819200000,62.1722304536,0.498178201594,0.287623318795,3
eval_ppl,eval,eval_ppl,Hybrid Muon,827392000,62.1796414994,0.33542982582,0.193660500231,3
eval_ppl,eval,eval_ppl,Hybrid Muon,835584000,62.0931199487,0.445458480698,0.257185573744,3
eval_ppl,eval,eval_ppl,Hybrid Muon,843776000,62.1022505107,0.342611011833,0.197806559909,3
eval_ppl,eval,eval_ppl,Hybrid Muon,851968000,62.0134682234,0.390380721754,0.225386414791,3
eval_ppl,eval,eval_ppl,Hybrid Muon,860160000,61.9979197275,0.396162906772,0.228724760868,3
eval_ppl,eval,eval_ppl,Hybrid Muon,868352000,61.8771026846,0.496037155022,0.28638718498,3
eval_ppl,eval,eval_ppl,Hybrid Muon,876544000,61.8922598464,0.393940464373,0.22744163315,3
eval_ppl,eval,eval_ppl,Hybrid Muon,884736000,61.7074662882,0.362847414274,0.209490052306,3
eval_ppl,eval,eval_ppl,Hybrid Muon,892928000,61.7276210034,0.380875665169,0.219898667813,3
eval_ppl,eval,eval_ppl,Hybrid Muon,901120000,61.628462551,0.381578772547,0.220304607047,3
eval_ppl,eval,eval_ppl,Hybrid Muon,909312000,61.579411364,0.412438870615,0.238121692974,3
eval_ppl,eval,eval_ppl,Hybrid Muon,917504000,61.6222990946,0.429383528621,0.247904695835,3
eval_ppl,eval,eval_ppl,Hybrid Muon,925696000,61.583865044,0.378944198978,0.218783535288,3
eval_ppl,eval,eval_ppl,Hybrid Muon,933888000,61.4192337736,0.348867755039,0.201418892283,3
eval_ppl,eval,eval_ppl,Hybrid Muon,942080000,61.4733696962,0.37236001913,0.21498215728,3
eval_ppl,eval,eval_ppl,Hybrid Muon,950272000,61.4512006103,0.326435894934,0.188467851813,3
eval_ppl,eval,eval_ppl,Hybrid Muon,958464000,61.3932970631,0.323961249094,0.187039114372,3
eval_ppl,eval,eval_ppl,Hybrid Muon,966656000,61.2807842174,0.36870105456,0.212869653101,3
eval_ppl,eval,eval_ppl,Hybrid Muon,974848000,61.3666715144,0.349907506237,0.202019192918,3
eval_ppl,eval,eval_ppl,Hybrid Muon,983040000,61.304697852,0.452657925076,0.261342174894,3
eval_ppl,eval,eval_ppl,Hybrid Muon,991232000,61.2412980771,0.316368810631,0.182655617981,3
eval_ppl,eval,eval_ppl,Hybrid Muon,999424000,61.2518948448,0.299006253966,0.172631341216,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1007616000,61.1599895443,0.405338646674,0.23402237677,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1015808000,61.1055247072,0.434002403811,0.250571404669,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1024000000,61.1152463898,0.368350921805,0.21266750386,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1032192000,61.0475508341,0.423894022147,0.244735327795,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1040384000,61.0635966519,0.441527263502,0.254915884438,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1048576000,61.1165389509,0.475447561906,0.274499777852,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1056768000,60.9698009435,0.384369258851,0.221915695066,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1064960000,61.0548634278,0.384091078591,0.221755087618,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1073152000,60.9158033757,0.415328995342,0.239790307263,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1081344000,60.9474584363,0.486684017454,0.280987148487,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1089536000,60.8711954796,0.452043832042,0.260987628115,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1097728000,60.8001783043,0.463950233811,0.267861792381,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1105920000,60.7582684006,0.323569954743,0.186813200472,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1114112000,60.7094909957,0.509980512593,0.294437386227,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1122304000,60.7364920516,0.51578757734,0.297790096622,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1130496000,60.6640432185,0.469147166467,0.270862242849,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1138688000,60.6393900072,0.473624144307,0.27344702721,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1146880000,60.6182601309,0.426433261238,0.246201358167,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1155072000,60.5596754771,0.412113917155,0.237934081006,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1163264000,60.5327389962,0.447949390319,0.258623701084,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1171456000,60.5405414595,0.374537721434,0.216239454291,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1179648000,60.5732946912,0.477249123755,0.27553991007,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1187840000,60.5548514721,0.395767768452,0.228496627653,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1196032000,60.4882685748,0.380214588115,0.219516994798,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1204224000,60.4734464609,0.383037082587,0.221146562741,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1212416000,60.3894070563,0.462895733415,0.267252976294,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1220608000,60.3494041582,0.373795843419,0.21581113082,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1228800000,60.3288944534,0.423759413042,0.244657611191,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1236992000,60.2500516155,0.433835585338,0.250475091979,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1245184000,60.2474058632,0.387412179197,0.223672525947,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1253376000,60.3277635434,0.408445544331,0.235816144969,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1261568000,60.221110351,0.477495430886,0.275682115559,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1269760000,60.2392056959,0.478334290789,0.276166431549,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1277952000,60.1706016347,0.486217998651,0.280718092406,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1286144000,60.1863517021,0.440376392453,0.254251428728,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1294336000,60.1147258526,0.454853919258,0.262610032725,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1302528000,60.1553012255,0.388243701606,0.224152605634,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1310720000,60.1538471253,0.2577628395,0.148819444773,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1318912000,60.038817225,0.334971957615,0.1933961499,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1327104000,60.0512950717,0.440801326423,0.254496764469,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1335296000,60.0869093921,0.304073039003,0.175556650922,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1343488000,60.0479542426,0.34268208635,0.197847594801,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1351680000,60.0381218579,0.382202418722,0.220664669334,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1359872000,59.9636869922,0.432553099777,0.249734648595,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1368064000,59.9471798409,0.491089748578,0.283530798538,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1376256000,59.9839865132,0.508974898987,0.293856794941,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1384448000,59.9971151603,0.445293495137,0.257090319286,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1392640000,59.9612481788,0.451042371159,0.260409434404,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1400832000,59.9137692662,0.492473986487,0.284329988667,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1409024000,59.8697065961,0.503634667965,0.290773611123,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1417216000,59.7968811882,0.446461063113,0.257764414971,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1425408000,59.8955634657,0.431883916426,0.249348295407,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1433600000,59.8540286982,0.426449700919,0.246210849621,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1441792000,59.6918328685,0.356280716843,0.205698767777,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1449984000,59.7490464513,0.518406637574,0.299302211753,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1458176000,59.732318779,0.495224231546,0.285917843392,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1466368000,59.6836582775,0.410195830375,0.236826673087,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1474560000,59.6744746777,0.409750935992,0.236569813196,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1482752000,59.6774940686,0.369939954498,0.213584932313,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1490944000,59.6268731967,0.446803281402,0.257961994792,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1499136000,59.6314060686,0.301626281829,0.174144015008,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1507328000,59.6227971185,0.35006981006,0.202112899073,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1515520000,59.5212443954,0.318666244346,0.183982041955,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1523712000,59.5248031919,0.242562514854,0.140043533246,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1531904000,59.5452637133,0.352980447774,0.203793356541,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1540096000,59.471359246,0.380101441593,0.219451669623,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1548288000,59.5049972015,0.252344639919,0.145691245786,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1556480000,59.5010422767,0.358359284027,0.206898829099,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1564672000,59.403547553,0.137964904044,0.0796540744887,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1572864000,59.3388287257,0.362591521438,0.209342312508,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1581056000,59.3534792755,0.334675695493,0.193225102884,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1589248000,59.327918002,0.413333900852,0.238638438922,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1597440000,59.3443003636,0.363306930254,0.209755353981,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1605632000,59.3400092423,0.411393093834,0.237517913468,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1613824000,59.342578415,0.349850035205,0.201986012002,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1622016000,59.2277576409,0.304802984586,0.175978085201,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1630208000,59.2712839984,0.340545538825,0.196614058512,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1638400000,59.2700413016,0.325049775901,0.187667575617,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1646592000,59.1595289207,0.318520562608,0.183897932564,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1654784000,59.2044753071,0.306060152284,0.176703911309,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1662976000,59.1606532096,0.252100591081,0.145550344124,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1671168000,59.1115530812,0.317917753281,0.183549900437,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1679360000,59.1767183583,0.293503854191,0.169454529225,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1687552000,59.1302575841,0.280686632321,0.162054502728,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1695744000,59.1020596706,0.237885625958,0.137343330183,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1703936000,59.0808863455,0.320163221841,0.184846322315,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1712128000,58.9935718512,0.17664723351,0.101987327819,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1720320000,58.9984044257,0.132895076245,0.0767270080438,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1728512000,59.0376120196,0.207728721286,0.119932233153,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1736704000,58.9144660369,0.225519015029,0.130203464034,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1744896000,58.9414933376,0.22442359812,0.129571024787,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1753088000,58.9229859742,0.270668458145,0.156270507171,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1761280000,59.0112297088,0.257222722172,0.148507607888,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1769472000,58.8978891946,0.217431431231,0.125534095351,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1777664000,58.8401818392,0.245547278732,0.141766787475,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1785856000,58.8676898423,0.231233374545,0.133502651039,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1794048000,58.7071880442,0.177437684234,0.102443694757,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1802240000,58.8013043365,0.115641514902,0.066765659758,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1810432000,58.6455362651,0.135387870089,0.0781662232408,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1818624000,58.7291817575,0.207715538553,0.119924622098,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1826816000,58.7240559337,0.113750840482,0.065674078373,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1835008000,58.7390271083,0.308393763504,0.178051222375,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1843200000,58.7254336215,0.243505196455,0.140587790722,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1851392000,58.7832913603,0.133043221668,0.0768125398436,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1859584000,58.7040191589,0.11430771016,0.0659955872316,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1867776000,58.6935606706,0.262129071046,0.151340289731,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1875968000,58.6516829296,0.198551296861,0.114633644691,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1884160000,58.6769114158,0.252271368109,0.145648942287,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1892352000,58.6903828433,0.200247037314,0.115612680898,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1900544000,58.5738258859,0.288343175991,0.166475010277,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1908736000,58.620359286,0.243318266048,0.140479866402,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1916928000,58.5875595074,0.128385432549,0.0741233640422,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1925120000,58.4805079434,0.0674280011743,0.0389295746289,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1933312000,58.4311241364,0.160542238141,0.092689104407,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1941504000,58.4660579375,0.200320482573,0.115655084538,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1949696000,58.4982955548,0.18644863925,0.107646172061,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1957888000,58.4139346318,0.118417764633,0.0683685282875,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1966080000,58.4790218666,0.229781714099,0.13266453449,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1974272000,58.4702937673,0.121834940283,0.070341435569,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1982464000,58.4989297063,0.154900639628,0.0894319259868,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1990656000,58.4454747726,0.19528106354,0.112745574603,3
eval_ppl,eval,eval_ppl,Hybrid Muon,1998848000,58.4077047452,0.213232244405,0.123109693707,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2007040000,58.3237079039,0.214538398421,0.12386380208,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2015232000,58.3245763142,0.306486642525,0.176950145565,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2023424000,58.3752278397,0.161163513765,0.0930477980559,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2031616000,58.3005369252,0.272781659516,0.157490564551,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2039808000,58.3094405981,0.124941115772,0.072134786824,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2048000000,58.3008187394,0.197341093616,0.113934933521,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2056192000,58.3232064308,0.224607819608,0.129677385113,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2064384000,58.2402924888,0.191821950859,0.110748454965,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2072576000,58.3427638161,0.180439667756,0.104176890751,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2080768000,58.2942437469,0.169705041042,0.0979792511283,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2088960000,58.2965016191,0.199308066219,0.115070565683,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2097152000,58.2077031898,0.160894647826,0.0928925682337,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2105344000,58.1581215514,0.133570862753,0.0771171735666,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2113536000,58.1756213877,0.150423857654,0.0868472547093,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2121728000,58.1554294701,0.102679122617,0.0592818190834,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2129920000,58.1275889395,0.15670108828,0.0904714155009,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2138112000,58.1508459805,0.161146479073,0.0930379630719,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2146304000,58.1570447528,0.0749086772014,0.0432485449469,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2154496000,58.1254145115,0.17500673707,0.101040186757,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2162688000,58.1407991564,0.167050258783,0.0964465118763,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2170880000,58.1230225092,0.0582749584755,0.0336450629628,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2179072000,58.100021764,0.115696680339,0.0667975095381,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2187264000,58.175443779,0.150660552387,0.0869839104766,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2195456000,58.0835110099,0.156486044852,0.0903472601196,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2203648000,58.0640337995,0.154231280961,0.0890454715805,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2211840000,57.9903926764,0.0917990369052,0.0530001986686,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2220032000,58.023372047,0.122419486632,0.0706789235608,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2228224000,58.0166271128,0.10691348605,0.0617265299512,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2236416000,58.0619927051,0.144907508416,0.0836623889914,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2244608000,58.0032431419,0.0689485951255,0.039807489956,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2252800000,58.0824890926,0.155789914824,0.0899453492605,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2260992000,57.9623218939,0.110865555186,0.0640082581304,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2269184000,57.9948897656,0.189388091538,0.109343265631,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2277376000,58.0144532385,0.124782973925,0.0720434835859,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2285568000,57.9487510393,0.064537638111,0.0372608227363,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2293760000,57.9356336625,0.144596411521,0.0834827771156,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2301952000,57.9809768624,0.250733549987,0.14476108258,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2310144000,57.9375667657,0.202044933352,0.116650696659,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2318336000,57.9678787561,0.253197278688,0.146183517009,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2326528000,57.9348438065,0.136114387483,0.0785856782541,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2334720000,57.9553598129,0.144878537237,0.0836456624737,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2342912000,57.9591306381,0.085631751336,0.049439514685,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2351104000,57.9071950217,0.265072428967,0.153039638219,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2359296000,57.8962506942,0.125472068388,0.0724413324597,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2367488000,57.8856220591,0.12533215242,0.0723605519378,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2375680000,57.8603596614,0.0648420555706,0.0374365782385,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2383872000,57.9245752815,0.0949473971535,0.0548179053054,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2392064000,57.8548041004,0.140237303298,0.0809660448094,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2400256000,57.8619823626,0.161031857341,0.0929717861838,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2408448000,57.7599937081,0.147465762566,0.0851393977138,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2416640000,57.7925139669,0.0301737480184,0.0174208215409,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2424832000,57.8765995806,0.210260582356,0.121394003823,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2433024000,57.8291012903,0.126686589348,0.0731425364629,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2441216000,57.8193945943,0.117282860141,0.0677132908739,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2449408000,57.8091397791,0.206336927196,0.11912868046,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2457600000,57.8008336767,0.173134122918,0.0999590324726,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2465792000,57.7904285562,0.158697200827,0.0916238716174,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2473984000,57.7905259197,0.136546110738,0.0788349337915,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2482176000,57.8110620305,0.0763022429787,0.0440531205235,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2490368000,57.7454748851,0.102847723444,0.0593791608162,3
eval_ppl,eval,eval_ppl,Hybrid Muon,2498560000,57.7191595193,0.0848457187847,0.0489856985799,3
eval_ppl,eval,eval_ppl,SCION-style Sign,57344000,68.852716991,0.220624774941,0.127377773202,3
eval_ppl,eval,eval_ppl,SCION-style Sign,65536000,66.0392956082,0.232029789739,0.133962461566,3
eval_ppl,eval,eval_ppl,SCION-style Sign,73728000,63.9449239456,0.170432471682,0.0983992334041,3
eval_ppl,eval,eval_ppl,SCION-style Sign,81920000,62.1708583567,0.185773779389,0.107256541539,3
eval_ppl,eval,eval_ppl,SCION-style Sign,90112000,60.5976508514,0.307140609773,0.177327713731,3
eval_ppl,eval,eval_ppl,SCION-style Sign,98304000,59.1475930403,0.314691094956,0.181686988384,3
eval_ppl,eval,eval_ppl,SCION-style Sign,106496000,58.0901356019,0.3217573904,0.185766715961,3
eval_ppl,eval,eval_ppl,SCION-style Sign,114688000,57.3047424123,0.156104684058,0.0901270813625,3
eval_ppl,eval,eval_ppl,SCION-style Sign,122880000,56.3109522655,0.225552257276,0.130222656455,3
eval_ppl,eval,eval_ppl,SCION-style Sign,131072000,55.5181418268,0.323563717418,0.186809599351,3
eval_ppl,eval,eval_ppl,SCION-style Sign,139264000,54.7648578891,0.254101457447,0.146705544859,3
eval_ppl,eval,eval_ppl,SCION-style Sign,147456000,54.1957219859,0.292382968777,0.16880738573,3
eval_ppl,eval,eval_ppl,SCION-style Sign,155648000,53.64897368,0.221988690693,0.128165230329,3
eval_ppl,eval,eval_ppl,SCION-style Sign,163840000,53.0219832126,0.145766407761,0.0841582747599,3
eval_ppl,eval,eval_ppl,SCION-style Sign,172032000,52.6667673361,0.0675034651387,0.0389731437691,3
eval_ppl,eval,eval_ppl,SCION-style Sign,180224000,52.1223326753,0.141477120465,0.0816818535848,3
eval_ppl,eval,eval_ppl,SCION-style Sign,188416000,51.8078121952,0.0720648033516,0.0416066336142,3
eval_ppl,eval,eval_ppl,SCION-style Sign,196608000,51.3226070004,0.197618529426,0.114095111161,3
eval_ppl,eval,eval_ppl,SCION-style Sign,204800000,51.0358711919,0.0106881887734,0.00617082866549,3
eval_ppl,eval,eval_ppl,SCION-style Sign,212992000,50.6774932249,0.185902183541,0.107330675711,3
eval_ppl,eval,eval_ppl,SCION-style Sign,221184000,50.3671883696,0.159708686967,0.0922078534126,3
eval_ppl,eval,eval_ppl,SCION-style Sign,229376000,50.1581599563,0.184999576342,0.106809555201,3
eval_ppl,eval,eval_ppl,SCION-style Sign,237568000,49.8221111663,0.197731732437,0.11416046895,3
eval_ppl,eval,eval_ppl,SCION-style Sign,245760000,49.6085142397,0.0611501688296,0.0353050664348,3
eval_ppl,eval,eval_ppl,SCION-style Sign,253952000,49.2804589943,0.0303390299382,0.0175162471018,3
eval_ppl,eval,eval_ppl,SCION-style Sign,262144000,49.1145894374,0.0562563151776,0.0324795987114,3
eval_ppl,eval,eval_ppl,SCION-style Sign,270336000,48.9843860555,0.0857755868824,0.0495225581765,3
eval_ppl,eval,eval_ppl,SCION-style Sign,278528000,48.7645708001,0.113703848209,0.0656469473713,3
eval_ppl,eval,eval_ppl,SCION-style Sign,286720000,48.4730206106,0.0594558825293,0.0343268697832,3
eval_ppl,eval,eval_ppl,SCION-style Sign,294912000,48.3096285357,0.116865053927,0.0674720703435,3
eval_ppl,eval,eval_ppl,SCION-style Sign,303104000,48.0373351529,0.172967888768,0.0998630571415,3
eval_ppl,eval,eval_ppl,SCION-style Sign,311296000,47.8864948387,0.0393077311879,0.0226943291825,3
eval_ppl,eval,eval_ppl,SCION-style Sign,319488000,47.7911089449,0.119452360748,0.0689658526333,3
eval_ppl,eval,eval_ppl,SCION-style Sign,327680000,47.5706979856,0.0954127326634,0.0550865668873,3
eval_ppl,eval,eval_ppl,SCION-style Sign,335872000,47.4317105154,0.107110838662,0.0618404715347,3
eval_ppl,eval,eval_ppl,SCION-style Sign,344064000,47.3772050029,0.133780999665,0.0772384961689,3
eval_ppl,eval,eval_ppl,SCION-style Sign,352256000,47.1158425582,0.0761590152258,0.0439704279418,3
eval_ppl,eval,eval_ppl,SCION-style Sign,360448000,47.1039961018,0.122224924172,0.0705665928725,3
eval_ppl,eval,eval_ppl,SCION-style Sign,368640000,46.9222845698,0.129770433172,0.0749229945245,3
eval_ppl,eval,eval_ppl,SCION-style Sign,376832000,46.7428343568,0.110701095764,0.0639133074392,3
eval_ppl,eval,eval_ppl,SCION-style Sign,385024000,46.5950452224,0.0626924818142,0.0361955212516,3
eval_ppl,eval,eval_ppl,SCION-style Sign,393216000,46.5393936521,0.0833761547236,0.0481372453736,3
eval_ppl,eval,eval_ppl,SCION-style Sign,401408000,46.410794407,0.133364196493,0.0769978547455,3
eval_ppl,eval,eval_ppl,SCION-style Sign,409600000,46.3032628277,0.0564073006386,0.032566770208,3
eval_ppl,eval,eval_ppl,SCION-style Sign,417792000,46.1930037532,0.0861767356755,0.0497541615401,3
eval_ppl,eval,eval_ppl,SCION-style Sign,425984000,46.1458974253,0.111645375376,0.064458487527,3
eval_ppl,eval,eval_ppl,SCION-style Sign,434176000,46.0449775919,0.0852721843373,0.0492319185815,3
eval_ppl,eval,eval_ppl,SCION-style Sign,442368000,45.9101332064,0.0410268372038,0.0236868555036,3
eval_ppl,eval,eval_ppl,SCION-style Sign,450560000,45.8392244359,0.108500798625,0.0626429652934,3
eval_ppl,eval,eval_ppl,SCION-style Sign,458752000,45.7461382532,0.118910317426,0.0686529037751,3
eval_ppl,eval,eval_ppl,SCION-style Sign,466944000,45.6235577824,0.128357846859,0.0741074374368,3
eval_ppl,eval,eval_ppl,SCION-style Sign,475136000,45.6621441337,0.0341016138224,0.0196885759202,3
eval_ppl,eval,eval_ppl,SCION-style Sign,483328000,45.4956884721,0.0910077089609,0.0525433252669,3
eval_ppl,eval,eval_ppl,SCION-style Sign,491520000,45.4263500425,0.132323594369,0.0763970628288,3
eval_ppl,eval,eval_ppl,SCION-style Sign,499712000,45.3943831427,0.106095084596,0.061254025651,3
eval_ppl,eval,eval_ppl,SCION-style Sign,507904000,45.2743582227,0.086363323371,0.0498618879964,3
eval_ppl,eval,eval_ppl,SCION-style Sign,516096000,45.1795393932,0.102834676045,0.0593716278967,3
eval_ppl,eval,eval_ppl,SCION-style Sign,524288000,45.0271339823,0.110586742899,0.0638472857817,3
eval_ppl,eval,eval_ppl,SCION-style Sign,532480000,45.1186858545,0.0242072833259,0.0139760815445,3
eval_ppl,eval,eval_ppl,SCION-style Sign,540672000,44.8900671012,0.0952496453291,0.054992408371,3
eval_ppl,eval,eval_ppl,SCION-style Sign,548864000,44.8984030364,0.0106297779324,0.00613710515067,3
eval_ppl,eval,eval_ppl,SCION-style Sign,557056000,44.839825983,0.12006860868,0.0693216435426,3
eval_ppl,eval,eval_ppl,SCION-style Sign,565248000,44.7513314197,0.0394764316434,0.0227917284359,3
eval_ppl,eval,eval_ppl,SCION-style Sign,573440000,44.6896166625,0.0703962331693,0.0406432841702,3
eval_ppl,eval,eval_ppl,SCION-style Sign,581632000,44.6329634668,0.0799311212234,0.0461482543549,3
eval_ppl,eval,eval_ppl,SCION-style Sign,589824000,44.5693828338,0.111416927485,0.0643265930756,3
eval_ppl,eval,eval_ppl,SCION-style Sign,598016000,44.5000178027,0.12648306488,0.0730250315565,3
eval_ppl,eval,eval_ppl,SCION-style Sign,606208000,44.4651660585,0.0306570080035,0.0176998318234,3
eval_ppl,eval,eval_ppl,SCION-style Sign,614400000,44.3895248779,0.0722960933091,0.0417401689334,3
eval_ppl,eval,eval_ppl,SCION-style Sign,622592000,44.3496395691,0.0193886378146,0.0111940352615,3
eval_ppl,eval,eval_ppl,SCION-style Sign,630784000,44.2260175637,0.011523460689,0.00665307313079,3
eval_ppl,eval,eval_ppl,SCION-style Sign,638976000,44.323177707,0.0140952665016,0.00813790590899,3
eval_ppl,eval,eval_ppl,SCION-style Sign,647168000,44.2336975493,0.0571484301189,0.0329946615129,3
eval_ppl,eval,eval_ppl,SCION-style Sign,655360000,44.1444857753,0.0821614196181,0.0474359177335,3
eval_ppl,eval,eval_ppl,SCION-style Sign,663552000,44.0999767713,0.0854481139816,0.049333491609,3
eval_ppl,eval,eval_ppl,SCION-style Sign,671744000,44.0270020696,0.065159447781,0.0376198247166,3
eval_ppl,eval,eval_ppl,SCION-style Sign,679936000,44.0016446636,0.0796742731297,0.0459999630389,3
eval_ppl,eval,eval_ppl,SCION-style Sign,688128000,43.9932881602,0.0346930994505,0.0200300703068,3
eval_ppl,eval,eval_ppl,SCION-style Sign,696320000,43.9463139357,0.0142929261035,0.00825202473336,3
eval_ppl,eval,eval_ppl,SCION-style Sign,704512000,43.901184394,0.13748490927,0.0793769493765,3
eval_ppl,eval,eval_ppl,SCION-style Sign,712704000,43.8998199252,0.0629764700245,0.0363594819213,3
eval_ppl,eval,eval_ppl,SCION-style Sign,720896000,43.7127414808,0.104086085334,0.0600941293868,3
eval_ppl,eval,eval_ppl,SCION-style Sign,729088000,43.7861068708,0.0995304892389,0.0574639547547,3
eval_ppl,eval,eval_ppl,SCION-style Sign,737280000,43.6766906292,0.0452149357289,0.0261048553145,3
eval_ppl,eval,eval_ppl,SCION-style Sign,745472000,43.5911842505,0.106007504241,0.0612034611098,3
eval_ppl,eval,eval_ppl,SCION-style Sign,753664000,43.603442109,0.0165498427162,0.00955505614722,3
eval_ppl,eval,eval_ppl,SCION-style Sign,761856000,43.6082607098,0.0623202896259,0.0359806359915,3
eval_ppl,eval,eval_ppl,SCION-style Sign,770048000,43.512528979,0.0299419469148,0.0172869911113,3
eval_ppl,eval,eval_ppl,SCION-style Sign,778240000,43.5360167966,0.0497351690492,0.0287146132388,3
eval_ppl,eval,eval_ppl,SCION-style Sign,786432000,43.4896765354,0.103065474066,0.0595048791963,3
eval_ppl,eval,eval_ppl,SCION-style Sign,794624000,43.4575168433,0.049734727005,0.0287143580244,3
eval_ppl,eval,eval_ppl,SCION-style Sign,802816000,43.3267358141,0.0430689869865,0.0248658912304,3
eval_ppl,eval,eval_ppl,SCION-style Sign,811008000,43.3673718453,0.0677102874993,0.0390925527146,3
eval_ppl,eval,eval_ppl,SCION-style Sign,819200000,43.3245376455,0.157402499093,0.0908763752223,3
eval_ppl,eval,eval_ppl,SCION-style Sign,827392000,43.236597434,0.120772984916,0.0697283153523,3
eval_ppl,eval,eval_ppl,SCION-style Sign,835584000,43.2472867849,0.0990163668542,0.0571671260574,3
eval_ppl,eval,eval_ppl,SCION-style Sign,843776000,43.2295646372,0.0384323307091,0.0221889164805,3
eval_ppl,eval,eval_ppl,SCION-style Sign,851968000,43.1873126216,0.00598471391303,0.00345527618871,3
eval_ppl,eval,eval_ppl,SCION-style Sign,860160000,43.1794565812,0.024409311228,0.0140927224082,3
eval_ppl,eval,eval_ppl,SCION-style Sign,868352000,43.1667177659,0.12297721686,0.0710009292585,3
eval_ppl,eval,eval_ppl,SCION-style Sign,876544000,43.0957053463,0.022259226585,0.0128513704608,3
eval_ppl,eval,eval_ppl,SCION-style Sign,884736000,43.0278894817,0.0612425513601,0.0353584035136,3
eval_ppl,eval,eval_ppl,SCION-style Sign,892928000,43.0413892568,0.0799580291782,0.0461637896699,3
eval_ppl,eval,eval_ppl,SCION-style Sign,901120000,42.9437841611,0.054715274078,0.0315898782177,3
eval_ppl,eval,eval_ppl,SCION-style Sign,909312000,43.0026631704,0.151964844579,0.0877369439252,3
eval_ppl,eval,eval_ppl,SCION-style Sign,917504000,42.907939073,0.143164817881,0.082656246142,3
eval_ppl,eval,eval_ppl,SCION-style Sign,925696000,42.8951861072,0.0959347732307,0.0553879671494,3
eval_ppl,eval,eval_ppl,SCION-style Sign,933888000,42.9320313494,0.125200553524,0.0722845732797,3
eval_ppl,eval,eval_ppl,SCION-style Sign,942080000,42.8255680954,0.069571476113,0.0401671104618,3
eval_ppl,eval,eval_ppl,SCION-style Sign,950272000,42.8396200561,0.145066327816,0.0837540834148,3
eval_ppl,eval,eval_ppl,SCION-style Sign,958464000,42.8012352344,0.0748782132065,0.0432309565512,3
eval_ppl,eval,eval_ppl,SCION-style Sign,966656000,42.7664180874,0.109142512834,0.0630134591647,3
eval_ppl,eval,eval_ppl,SCION-style Sign,974848000,42.7477923961,0.11041259052,0.0637467388585,3
eval_ppl,eval,eval_ppl,SCION-style Sign,983040000,42.7445761595,0.10113504313,0.0583903443755,3
eval_ppl,eval,eval_ppl,SCION-style Sign,991232000,42.7079856605,0.115491148577,0.0666788457197,3
eval_ppl,eval,eval_ppl,SCION-style Sign,999424000,42.6638250347,0.245376070887,0.14166794058,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1007616000,42.6973817094,0.116391500279,0.0671986640177,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1015808000,42.6284396772,0.121356324052,0.0700651063592,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1024000000,42.5661808047,0.0717872833935,0.0414464073916,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1032192000,42.5947690619,0.182131381964,0.105153602405,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1040384000,42.5875360222,0.0431529429645,0.0249143632369,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1048576000,42.5539250954,0.0636513032247,0.036749097051,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1056768000,42.5165799228,0.0427696633468,0.0246930766464,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1064960000,42.5003225511,0.0908837713997,0.0524717698826,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1073152000,42.5062582973,0.107183943354,0.061882678548,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1081344000,42.4780083058,0.0731912461295,0.0422569856552,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1089536000,42.3974092096,0.149770111115,0.0864698139688,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1097728000,42.4224263873,0.109941431885,0.0634747152939,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1105920000,42.3570094627,0.170155644978,0.0982394074321,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1114112000,42.4030425842,0.0661150485051,0.0381715410519,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1122304000,42.3571906494,0.061974889375,0.0357812190636,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1130496000,42.3517069246,0.0675355322394,0.0389916577183,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1138688000,42.3167523341,0.0574809974669,0.0331866693608,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1146880000,42.3058437233,0.0425846958588,0.0245862856175,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1155072000,42.3042928803,0.0500934246148,0.028921452186,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1163264000,42.2241663583,0.0317665516112,0.018340427124,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1171456000,42.247281808,0.146730393941,0.08471483244,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1179648000,42.2908473178,0.0667100721928,0.0385150781382,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1187840000,42.2329378673,0.0378547679191,0.0218554604482,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1196032000,42.1713707406,0.045857517246,0.0264758499264,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1204224000,42.1393378012,0.149633967385,0.0863912113498,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1212416000,42.1333568063,0.061126520328,0.035291412966,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1220608000,42.1455657465,0.0910324890962,0.0525576320847,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1228800000,42.124872821,0.105883145608,0.0611316626193,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1236992000,42.0536568399,0.0340692404232,0.0196698851294,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1245184000,42.0584049181,0.0389876765149,0.0225095455309,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1253376000,42.1158578815,0.0986858157676,0.0569762822986,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1261568000,42.0274116917,0.0891281277441,0.0514581485454,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1269760000,42.0078308474,0.117363668107,0.0677599453748,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1277952000,41.9106546181,0.0411158804226,0.02373826463,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1286144000,41.9269719496,0.0686344536427,0.0396261202863,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1294336000,41.9477869131,0.0374176532159,0.0216030921566,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1302528000,41.9424022721,0.0161037377664,0.0092974973344,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1310720000,41.9269786091,0.0927880209446,0.0535711888699,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1318912000,41.8668375592,0.0145839004339,0.00842001884133,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1327104000,41.8761732415,0.0669264532727,0.0386400058129,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1335296000,41.8892805081,0.0445574325143,0.0257252456565,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1343488000,41.8627517239,0.0485313620715,0.0280195949561,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1351680000,41.7952433047,0.0500735068407,0.0289099526537,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1359872000,41.7655478713,0.0874258884723,0.0504753602436,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1368064000,41.7521765802,0.0316824250068,0.0182918566062,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1376256000,41.7513623734,0.116730946916,0.0673946436248,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1384448000,41.7619484216,0.128645322479,0.074273411563,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1392640000,41.6869770041,0.0622446577323,0.0359369698974,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1400832000,41.7235241369,0.0222385589137,0.0128394379752,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1409024000,41.706795928,0.0435825222491,0.0251623809525,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1417216000,41.6170975293,0.0772903428011,0.044623600222,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1425408000,41.6133908126,0.0496935483493,0.0286905835165,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1433600000,41.6592860642,0.106511486699,0.0614944355172,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1441792000,41.6495369882,0.0390688029355,0.0225563838917,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1449984000,41.6741622307,0.0349477573703,0.0201770971253,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1458176000,41.6520721955,0.100552955098,0.0580542756937,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1466368000,41.5927460992,0.119967464914,0.0692632481621,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1474560000,41.5667515284,0.0592951523508,0.0342340721714,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1482752000,41.5577863214,0.0907840757844,0.0524142105922,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1490944000,41.5381596503,0.097597840937,0.0563481397373,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1499136000,41.5332920121,0.0887755404571,0.0512545821803,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1507328000,41.4749955995,0.119844451796,0.0691922265051,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1515520000,41.5115228574,0.071884085055,0.0415022958569,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1523712000,41.498686006,0.170308874401,0.0983278744807,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1531904000,41.4394381245,0.124487160331,0.0718726955278,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1540096000,41.4726652747,0.0596839124796,0.0344585229364,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1548288000,41.5140569279,0.0807609574547,0.0466273605265,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1556480000,41.5265249472,0.07330055987,0.0423200979727,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1564672000,41.4023992006,0.0667884148128,0.0385603092709,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1572864000,41.4110658893,0.0658109883792,0.0379959918564,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1581056000,41.4251831566,0.112481130374,0.0649410109003,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1589248000,41.4623967308,0.124471953453,0.0718639158329,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1597440000,41.3586660961,0.0637136803681,0.0367851105116,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1605632000,41.3980277739,0.0526093499281,0.0303740223429,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1613824000,41.3877479521,0.0492185530884,0.0284163448747,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1622016000,41.2940125755,0.171539146839,0.0990381726038,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1630208000,41.3504691442,0.0941554870101,0.054360695771,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1638400000,41.2927865252,0.0397327671525,0.0229397238111,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1646592000,41.3376830132,0.0953215478087,0.0550339212869,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1654784000,41.3094938045,0.081321475524,0.0469509757847,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1662976000,41.24515879,0.129191772813,0.0745889048104,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1671168000,41.2155708867,0.0569036373874,0.0328533303635,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1679360000,41.2756586497,0.161187516313,0.0930616559332,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1687552000,41.2425421413,0.041175586621,0.0237727360197,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1695744000,41.2923988491,0.0479842370861,0.0277037121985,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1703936000,41.2786961017,0.0197878745853,0.0114245347185,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1712128000,41.2406450143,0.094221230258,0.0543986526528,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1720320000,41.1894971181,0.0894272230273,0.0516308312877,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1728512000,41.1894714545,0.110817186265,0.0639803323212,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1736704000,41.2008729269,0.0117785801427,0.00680036641607,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1744896000,41.1349852177,0.0568803259795,0.0328398715159,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1753088000,41.1319742854,0.0351961801021,0.0203205240564,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1761280000,41.1777713051,0.0667711030458,0.0385503143176,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1769472000,41.2015839817,0.0651137658864,0.0375934502625,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1777664000,41.1648991311,0.0471607820332,0.027228290202,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1785856000,41.1352988256,0.0443051321691,0.0255795799843,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1794048000,41.0754029424,0.138642154278,0.0800450850932,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1802240000,41.0817378968,0.0635781014964,0.0367068340135,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1810432000,41.0681059542,0.086178028025,0.0497549076785,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1818624000,41.051459682,0.083845150472,0.0484080201953,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1826816000,41.1089938559,0.0919932936459,0.0531123528501,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1835008000,41.0373526478,0.108629821035,0.0627174564166,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1843200000,41.0685106429,0.06081258065,0.0351101598084,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1851392000,41.0307621669,0.100319183685,0.0579193077054,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1859584000,41.0921081014,0.136856770214,0.0790142931232,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1867776000,41.0851681242,0.0194635294262,0.0112372739536,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1875968000,41.0573427379,0.0784807610277,0.0453108885056,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1884160000,41.0065585758,0.0549039344615,0.0316988013409,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1892352000,41.0264174756,0.0455626284371,0.0263055957932,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1900544000,40.985893249,0.0702352802454,0.0405503579563,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1908736000,40.9296511318,0.0840069320514,0.0485014248337,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1916928000,40.9630779843,0.0461706705185,0.0266566490525,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1925120000,41.0038113618,0.0523394214395,0.0302181790573,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1933312000,40.9003484944,0.0269818865444,0.0155779994596,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1941504000,40.939277984,0.0410452950332,0.0236975121364,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1949696000,40.9059200521,0.0844287984089,0.0487449894887,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1957888000,40.9405890155,0.0320537421852,0.0185062366792,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1966080000,40.9918038019,0.0474571889864,0.0273994208363,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1974272000,40.8956104186,0.0714227758375,0.0412359588561,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1982464000,40.942799695,0.0572671308827,0.0330631934308,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1990656000,40.9524943496,0.045329031468,0.0261707285201,3
eval_ppl,eval,eval_ppl,SCION-style Sign,1998848000,40.8252550737,0.0302227724053,0.0174491257839,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2007040000,40.8733447239,0.136128227083,0.0785936685509,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2015232000,40.846197055,0.0736231743695,0.0425063595408,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2023424000,40.8938847427,0.0286823729529,0.0165597757454,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2031616000,40.8309962491,0.0796488299413,0.0459852734073,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2039808000,40.7959643978,0.112489961713,0.0649461096762,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2048000000,40.8552373523,0.0279071446821,0.0161121974945,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2056192000,40.7964496471,0.0515413168522,0.029757393159,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2064384000,40.8495878671,0.023506380849,0.0135714153109,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2072576000,40.7945459882,0.0306128028165,0.0176743099467,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2080768000,40.8094579692,0.0466075830121,0.0269089005983,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2088960000,40.8335516078,0.0593511139994,0.0342663816442,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2097152000,40.7633013917,0.00203204349461,0.00117320085862,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2105344000,40.7570562258,0.0106873127212,0.00617032287651,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2113536000,40.7117486788,0.0894649396703,0.0516526070017,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2121728000,40.7569552002,0.0986767326177,0.0569710381396,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2129920000,40.8032605525,0.0212326559354,0.0122586796199,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2138112000,40.7570416875,0.0872048158433,0.0503477239018,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2146304000,40.706837737,0.0939709731144,0.0542541666236,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2154496000,40.661060166,0.0605211530887,0.0349419040274,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2162688000,40.7262624088,0.108355703478,0.062559194571,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2170880000,40.7012924201,0.0839849460835,0.0484887312292,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2179072000,40.758614251,0.0546079996023,0.0315279432703,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2187264000,40.685715087,0.0390580906374,0.0225501991435,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2195456000,40.6689003681,0.0481464423219,0.0277973614351,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2203648000,40.6816905604,0.0416020609903,0.0240189611116,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2211840000,40.6249963658,0.0739169795627,0.0426759880482,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2220032000,40.7239026672,0.0344281114476,0.0198770794119,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2228224000,40.6661493429,0.0728483485115,0.0420590136231,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2236416000,40.6870565272,0.0385045842977,0.0222306321093,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2244608000,40.658799789,0.0507152902667,0.0292804864875,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2252800000,40.6121998343,0.012551602254,0.00724667094008,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2260992000,40.5452978674,0.0534250833869,0.0308449862749,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2269184000,40.6344448753,0.0643334443355,0.037142931405,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2277376000,40.5920963652,0.0796106325191,0.0459632201152,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2285568000,40.5840470266,0.113545621122,0.0655555949202,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2293760000,40.5672561529,0.0791964544559,0.045724094299,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2301952000,40.5954009297,0.00691794826507,0.00399407929308,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2310144000,40.6490473686,0.0131000582662,0.00756332216639,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2318336000,40.5875147445,0.13910647522,0.0803131609144,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2326528000,40.5841155343,0.107474625147,0.0620505037599,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2334720000,40.6333987948,0.103078752698,0.0595125456178,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2342912000,40.5998811056,0.0995371446568,0.0574677972619,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2351104000,40.5626288366,0.139882899682,0.0807614297867,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2359296000,40.592745806,0.137624089217,0.0794573049566,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2367488000,40.574281947,0.0791392952536,0.0456910934181,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2375680000,40.5481830468,0.0724074689155,0.0418044716697,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2383872000,40.5637530865,0.0804450171233,0.0464449522911,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2392064000,40.5568188521,0.0979522945264,0.0565527836125,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2400256000,40.5269968771,0.0931581950339,0.0537849089801,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2408448000,40.4973318483,0.184239183147,0.106370541985,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2416640000,40.5459029357,0.0954295115153,0.055096254162,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2424832000,40.5616011978,0.0501647907968,0.0289626554704,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2433024000,40.4777306445,0.0598109203439,0.034531850961,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2441216000,40.5227887149,0.0854636336058,0.0493424518682,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2449408000,40.5717055545,0.0859151149154,0.0496031147239,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2457600000,40.5499059626,0.125780371147,0.0726193311406,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2465792000,40.5574982012,0.0714915525226,0.0412756670937,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2473984000,40.5337173415,0.0684254607267,0.03950545817,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2482176000,40.5016548918,0.0298507858714,0.0172343592584,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2490368000,40.5552132872,0.118666832608,0.0685123277501,3
eval_ppl,eval,eval_ppl,SCION-style Sign,2498560000,40.5209506857,0.0465951384428,0.0269017157229,3
eval_ppl,eval,eval_ppl,AF-Muon,57344000,72.6934805474,4.36275899085,2.51884007777,3
eval_ppl,eval,eval_ppl,AF-Muon,65536000,68.882597503,3.47707484932,2.00749010025,3
eval_ppl,eval,eval_ppl,AF-Muon,73728000,65.8829229786,3.16462613013,1.82709774812,3
eval_ppl,eval,eval_ppl,AF-Muon,81920000,63.2681324019,2.44205457341,1.40992086534,3
eval_ppl,eval,eval_ppl,AF-Muon,90112000,61.1439563258,1.9670333603,1.13566724007,3
eval_ppl,eval,eval_ppl,AF-Muon,98304000,59.3860672573,1.77378092368,1.02409289377,3
eval_ppl,eval,eval_ppl,AF-Muon,106496000,57.7764489226,1.60793789271,0.928343375198,3
eval_ppl,eval,eval_ppl,AF-Muon,114688000,56.6528488528,1.33545780129,0.771026921064,3
eval_ppl,eval,eval_ppl,AF-Muon,122880000,55.5153046762,1.19281332932,0.688671096774,3
eval_ppl,eval,eval_ppl,AF-Muon,131072000,54.5467836447,0.998400959314,0.576427062619,3
eval_ppl,eval,eval_ppl,AF-Muon,139264000,53.5959186946,0.995495654646,0.574749684187,3
eval_ppl,eval,eval_ppl,AF-Muon,147456000,52.8970723879,0.865099040234,0.499465163755,3
eval_ppl,eval,eval_ppl,AF-Muon,155648000,52.1513435872,0.819471387104,0.473122025937,3
eval_ppl,eval,eval_ppl,AF-Muon,163840000,51.5212615087,0.746676754872,0.431094025423,3
eval_ppl,eval,eval_ppl,AF-Muon,172032000,51.039110885,0.724052063129,0.418031653555,3
eval_ppl,eval,eval_ppl,AF-Muon,180224000,50.3707384473,0.761268428151,0.439518531919,3
eval_ppl,eval,eval_ppl,AF-Muon,188416000,49.8982774566,0.644062329493,0.371849559308,3
eval_ppl,eval,eval_ppl,AF-Muon,196608000,49.3341622262,0.599535667174,0.346142078831,3
eval_ppl,eval,eval_ppl,AF-Muon,204800000,48.982263942,0.637834957004,0.368254184125,3
eval_ppl,eval,eval_ppl,AF-Muon,212992000,48.561185744,0.568667706201,0.328320453254,3
eval_ppl,eval,eval_ppl,AF-Muon,221184000,48.2025807455,0.586496942094,0.338614167397,3
eval_ppl,eval,eval_ppl,AF-Muon,229376000,47.8586283553,0.509505628661,0.294163211861,3
eval_ppl,eval,eval_ppl,AF-Muon,237568000,47.4608038256,0.508174302403,0.293394570288,3
eval_ppl,eval,eval_ppl,AF-Muon,245760000,47.2196604278,0.602992849946,0.348138084236,3
eval_ppl,eval,eval_ppl,AF-Muon,253952000,46.9518754836,0.551170189908,0.318218257513,3
eval_ppl,eval,eval_ppl,AF-Muon,262144000,46.6047135822,0.460329609347,0.265771423872,3
eval_ppl,eval,eval_ppl,AF-Muon,270336000,46.451976339,0.454251771064,0.262262382304,3
eval_ppl,eval,eval_ppl,AF-Muon,278528000,46.1650139561,0.39028906613,0.225333497392,3
eval_ppl,eval,eval_ppl,AF-Muon,286720000,45.936954457,0.426028394481,0.245967608236,3
eval_ppl,eval,eval_ppl,AF-Muon,294912000,45.696048578,0.466225120475,0.269175198809,3
eval_ppl,eval,eval_ppl,AF-Muon,303104000,45.3675520886,0.397888607297,0.229721094531,3
eval_ppl,eval,eval_ppl,AF-Muon,311296000,45.201352637,0.330453681555,0.190787522001,3
eval_ppl,eval,eval_ppl,AF-Muon,319488000,45.0124670233,0.286846735787,0.165611040123,3
eval_ppl,eval,eval_ppl,AF-Muon,327680000,44.8322898779,0.307933639423,0.177785569613,3
eval_ppl,eval,eval_ppl,AF-Muon,335872000,44.6707158395,0.259441768139,0.149788774674,3
eval_ppl,eval,eval_ppl,AF-Muon,344064000,44.456415066,0.255126474399,0.147297338671,3
eval_ppl,eval,eval_ppl,AF-Muon,352256000,44.285158199,0.2963520788,0.17109895247,3
eval_ppl,eval,eval_ppl,AF-Muon,360448000,44.2239073456,0.276424634871,0.159593837353,3
eval_ppl,eval,eval_ppl,AF-Muon,368640000,44.0039676792,0.261610580592,0.151040939127,3
eval_ppl,eval,eval_ppl,AF-Muon,376832000,43.7937891435,0.207160446562,0.119604139588,3
eval_ppl,eval,eval_ppl,AF-Muon,385024000,43.6561548918,0.278143283645,0.160586099686,3
eval_ppl,eval,eval_ppl,AF-Muon,393216000,43.5334225778,0.18478964837,0.10668835323,3
eval_ppl,eval,eval_ppl,AF-Muon,401408000,43.3464418613,0.27861581935,0.160858918302,3
eval_ppl,eval,eval_ppl,AF-Muon,409600000,43.2399289557,0.153856787281,0.088829257553,3
eval_ppl,eval,eval_ppl,AF-Muon,417792000,43.1593289903,0.220025535515,0.127031802158,3
eval_ppl,eval,eval_ppl,AF-Muon,425984000,42.9862735812,0.226109680765,0.130544485056,3
eval_ppl,eval,eval_ppl,AF-Muon,434176000,42.9125443952,0.211581155091,0.122156436847,3
eval_ppl,eval,eval_ppl,AF-Muon,442368000,42.8170202454,0.232252953008,0.134091304939,3
eval_ppl,eval,eval_ppl,AF-Muon,450560000,42.6834237032,0.156860161402,0.0905632564104,3
eval_ppl,eval,eval_ppl,AF-Muon,458752000,42.5912647117,0.250468201031,0.144607883289,3
eval_ppl,eval,eval_ppl,AF-Muon,466944000,42.4408856405,0.136828742658,0.0789981114064,3
eval_ppl,eval,eval_ppl,AF-Muon,475136000,42.4098359395,0.195432466939,0.112832987395,3
eval_ppl,eval,eval_ppl,AF-Muon,483328000,42.2422044701,0.139596201527,0.0805959045295,3
eval_ppl,eval,eval_ppl,AF-Muon,491520000,42.1652312669,0.148299284596,0.085620631882,3
eval_ppl,eval,eval_ppl,AF-Muon,499712000,42.1365104137,0.203167219849,0.11729864907,3
eval_ppl,eval,eval_ppl,AF-Muon,507904000,42.0433315465,0.125256246144,0.0723167274286,3
eval_ppl,eval,eval_ppl,AF-Muon,516096000,41.9013685858,0.198535508179,0.114624529091,3
eval_ppl,eval,eval_ppl,AF-Muon,524288000,41.7707554856,0.126774489592,0.0731932856923,3
eval_ppl,eval,eval_ppl,AF-Muon,532480000,41.7705290128,0.134159809542,0.0774572021536,3
eval_ppl,eval,eval_ppl,AF-Muon,540672000,41.6899942056,0.153946829941,0.0888812437075,3
eval_ppl,eval,eval_ppl,AF-Muon,548864000,41.572941268,0.157740793561,0.0910716896247,3
eval_ppl,eval,eval_ppl,AF-Muon,557056000,41.5200483241,0.0864797954711,0.0499291331947,3
eval_ppl,eval,eval_ppl,AF-Muon,565248000,41.4587714445,0.185566202351,0.10713669688,3
eval_ppl,eval,eval_ppl,AF-Muon,573440000,41.3674080709,0.117910149398,0.0680754564954,3
eval_ppl,eval,eval_ppl,AF-Muon,581632000,41.244403032,0.0837414947639,0.0483481745443,3
eval_ppl,eval,eval_ppl,AF-Muon,589824000,41.1774367771,0.12172812281,0.0702797644724,3
eval_ppl,eval,eval_ppl,AF-Muon,598016000,41.1497226097,0.166379042883,0.0960589851959,3
eval_ppl,eval,eval_ppl,AF-Muon,606208000,41.1244570555,0.201844443333,0.116534943693,3
eval_ppl,eval,eval_ppl,AF-Muon,614400000,41.068897921,0.107884568753,0.0622871848112,3
eval_ppl,eval,eval_ppl,AF-Muon,622592000,40.9104003154,0.0822920932956,0.0475113622164,3
eval_ppl,eval,eval_ppl,AF-Muon,630784000,40.8273199167,0.132958311483,0.0767635169258,3
eval_ppl,eval,eval_ppl,AF-Muon,638976000,40.8749053543,0.124032939389,0.0716104509445,3
eval_ppl,eval,eval_ppl,AF-Muon,647168000,40.8029803595,0.160948230485,0.092923504196,3
eval_ppl,eval,eval_ppl,AF-Muon,655360000,40.7361796596,0.113518163162,0.0655397420596,3
eval_ppl,eval,eval_ppl,AF-Muon,663552000,40.6365858019,0.10310457976,0.0595274568793,3
eval_ppl,eval,eval_ppl,AF-Muon,671744000,40.5856415557,0.101598271838,0.0586577895951,3
eval_ppl,eval,eval_ppl,AF-Muon,679936000,40.5841420905,0.0868554652736,0.0501460262563,3
eval_ppl,eval,eval_ppl,AF-Muon,688128000,40.5571820872,0.0722369271841,0.0417060093552,3
eval_ppl,eval,eval_ppl,AF-Muon,696320000,40.5346819369,0.141048933016,0.0814346394455,3
eval_ppl,eval,eval_ppl,AF-Muon,704512000,40.3894968117,0.132962145628,0.0767657305702,3
eval_ppl,eval,eval_ppl,AF-Muon,712704000,40.3962424776,0.107381141608,0.061996531013,3
eval_ppl,eval,eval_ppl,AF-Muon,720896000,40.2858751944,0.0734491105907,0.0424058637713,3
eval_ppl,eval,eval_ppl,AF-Muon,729088000,40.3190445534,0.0766679957282,0.0442642879719,3
eval_ppl,eval,eval_ppl,AF-Muon,737280000,40.2206353619,0.112794999071,0.0651222230771,3
eval_ppl,eval,eval_ppl,AF-Muon,745472000,40.1249898,0.10127812888,0.0584729549718,3
eval_ppl,eval,eval_ppl,AF-Muon,753664000,40.1139123485,0.0580401812688,0.0335095142794,3
eval_ppl,eval,eval_ppl,AF-Muon,761856000,40.0686483993,0.0512235260692,0.0295739165649,3
eval_ppl,eval,eval_ppl,AF-Muon,770048000,40.0427153293,0.0636230620966,0.0367327920281,3
eval_ppl,eval,eval_ppl,AF-Muon,778240000,40.0162926415,0.144326520537,0.0833269554833,3
eval_ppl,eval,eval_ppl,AF-Muon,786432000,39.9768119359,0.0339264210754,0.0195874283405,3
eval_ppl,eval,eval_ppl,AF-Muon,794624000,39.9695684963,0.0271660530145,0.0156843280208,3
eval_ppl,eval,eval_ppl,AF-Muon,802816000,39.8902244413,0.128275663838,0.0740599890476,3
eval_ppl,eval,eval_ppl,AF-Muon,811008000,39.860031683,0.102053764397,0.0589207683463,3
eval_ppl,eval,eval_ppl,AF-Muon,819200000,39.7748562323,0.0652056417473,0.0376464948155,3
eval_ppl,eval,eval_ppl,AF-Muon,827392000,39.7100759294,0.0676098245074,0.0390345503792,3
eval_ppl,eval,eval_ppl,AF-Muon,835584000,39.7005729378,0.122849139096,0.0709269835271,3
eval_ppl,eval,eval_ppl,AF-Muon,843776000,39.6744728877,0.0764332104435,0.0441287346246,3
eval_ppl,eval,eval_ppl,AF-Muon,851968000,39.5742116221,0.0439952202768,0.0254006522699,3
eval_ppl,eval,eval_ppl,AF-Muon,860160000,39.5879514373,0.0408395509233,0.0235787257191,3
eval_ppl,eval,eval_ppl,AF-Muon,868352000,39.5889437045,0.0947653526189,0.0547128018444,3
eval_ppl,eval,eval_ppl,AF-Muon,876544000,39.5429345613,0.0994961128624,0.0574441075444,3
eval_ppl,eval,eval_ppl,AF-Muon,884736000,39.4766669683,0.0793789453195,0.0458294554482,3
eval_ppl,eval,eval_ppl,AF-Muon,892928000,39.4801866707,0.107087976785,0.0618272722239,3
eval_ppl,eval,eval_ppl,AF-Muon,901120000,39.3691351822,0.0386702263613,0.0223262655993,3
eval_ppl,eval,eval_ppl,AF-Muon,909312000,39.3765178996,0.148715516422,0.0858609434389,3
eval_ppl,eval,eval_ppl,AF-Muon,917504000,39.3081151078,0.0902644099341,0.0521141813737,3
eval_ppl,eval,eval_ppl,AF-Muon,925696000,39.3223032244,0.0738221162755,0.0426212187038,3
eval_ppl,eval,eval_ppl,AF-Muon,933888000,39.3390728733,0.185288438217,0.106976329682,3
eval_ppl,eval,eval_ppl,AF-Muon,942080000,39.3155921713,0.0960268952557,0.0554411538253,3
eval_ppl,eval,eval_ppl,AF-Muon,950272000,39.2311746179,0.0729684444102,0.0421283510226,3
eval_ppl,eval,eval_ppl,AF-Muon,958464000,39.1876685025,0.0612071078561,0.035337940197,3
eval_ppl,eval,eval_ppl,AF-Muon,966656000,39.1402207503,0.0635823228684,0.0367092712238,3
eval_ppl,eval,eval_ppl,AF-Muon,974848000,39.1184649515,0.0930218050955,0.0537061642124,3
eval_ppl,eval,eval_ppl,AF-Muon,983040000,39.1652679461,0.0914118459937,0.0527766538916,3
eval_ppl,eval,eval_ppl,AF-Muon,991232000,39.1194602218,0.100888423418,0.0582479584183,3
eval_ppl,eval,eval_ppl,AF-Muon,999424000,39.0898880228,0.188300442089,0.108715310928,3
eval_ppl,eval,eval_ppl,AF-Muon,1007616000,39.0839880238,0.0979801232386,0.0565688505271,3
eval_ppl,eval,eval_ppl,AF-Muon,1015808000,39.02727585,0.117759525309,0.0679884936367,3
eval_ppl,eval,eval_ppl,AF-Muon,1024000000,38.9721142255,0.0967645985172,0.0558670670019,3
eval_ppl,eval,eval_ppl,AF-Muon,1032192000,39.0349706284,0.141771895157,0.0818520418326,3
eval_ppl,eval,eval_ppl,AF-Muon,1040384000,38.960626203,0.032007978453,0.018479814976,3
eval_ppl,eval,eval_ppl,AF-Muon,1048576000,38.956370112,0.0637698694083,0.036817551269,3
eval_ppl,eval,eval_ppl,AF-Muon,1056768000,38.9513767295,0.0644706764277,0.0372221623904,3
eval_ppl,eval,eval_ppl,AF-Muon,1064960000,38.9330009136,0.135682982506,0.078336606474,3
eval_ppl,eval,eval_ppl,AF-Muon,1073152000,38.8679561266,0.0864106823037,0.0498892306889,3
eval_ppl,eval,eval_ppl,AF-Muon,1081344000,38.8828416154,0.0995250323515,0.0574608042192,3
eval_ppl,eval,eval_ppl,AF-Muon,1089536000,38.8108963158,0.0467827174378,0.0270100145061,3
eval_ppl,eval,eval_ppl,AF-Muon,1097728000,38.7765303275,0.103275945365,0.0596263948576,3
eval_ppl,eval,eval_ppl,AF-Muon,1105920000,38.7518688409,0.1449183344,0.0836686393766,3
eval_ppl,eval,eval_ppl,AF-Muon,1114112000,38.7118059709,0.00465362047321,0.00268676903291,3
eval_ppl,eval,eval_ppl,AF-Muon,1122304000,38.7263323079,0.0620722870962,0.0358374516642,3
eval_ppl,eval,eval_ppl,AF-Muon,1130496000,38.7284503904,0.0832940142517,0.0480898215501,3
eval_ppl,eval,eval_ppl,AF-Muon,1138688000,38.6498785176,0.0238863456317,0.0137907880804,3
eval_ppl,eval,eval_ppl,AF-Muon,1146880000,38.6505494338,0.0707252384106,0.0408332354349,3
eval_ppl,eval,eval_ppl,AF-Muon,1155072000,38.6166814125,0.0332535466081,0.0191989440857,3
eval_ppl,eval,eval_ppl,AF-Muon,1163264000,38.5606580213,0.0775788190622,0.044790152069,3
eval_ppl,eval,eval_ppl,AF-Muon,1171456000,38.5229961787,0.176150663184,0.101700632807,3
eval_ppl,eval,eval_ppl,AF-Muon,1179648000,38.5669267695,0.105806954074,0.0610876734165,3
eval_ppl,eval,eval_ppl,AF-Muon,1187840000,38.5522235325,0.141386651664,0.0816296213978,3
eval_ppl,eval,eval_ppl,AF-Muon,1196032000,38.4646485383,0.100758078071,0.0581727034971,3
eval_ppl,eval,eval_ppl,AF-Muon,1204224000,38.4614544977,0.114843261849,0.0663047881429,3
eval_ppl,eval,eval_ppl,AF-Muon,1212416000,38.4375947523,0.181114906364,0.104566739943,3
eval_ppl,eval,eval_ppl,AF-Muon,1220608000,38.4385216095,0.101755683003,0.0587486709734,3
eval_ppl,eval,eval_ppl,AF-Muon,1228800000,38.4529151965,0.0895735230944,0.0517152976708,3
eval_ppl,eval,eval_ppl,AF-Muon,1236992000,38.3511531044,0.0914010301264,0.0527704093477,3
eval_ppl,eval,eval_ppl,AF-Muon,1245184000,38.4170460582,0.0909842274107,0.0525297681876,3
eval_ppl,eval,eval_ppl,AF-Muon,1253376000,38.4031108007,0.082811816537,0.0478114245697,3
eval_ppl,eval,eval_ppl,AF-Muon,1261568000,38.3495327504,0.0855463007568,0.0493901797701,3
eval_ppl,eval,eval_ppl,AF-Muon,1269760000,38.3524652064,0.0829961272586,0.0479178364145,3
eval_ppl,eval,eval_ppl,AF-Muon,1277952000,38.2760054899,0.0256217251824,0.0147927099311,3
eval_ppl,eval,eval_ppl,AF-Muon,1286144000,38.271610652,0.0795523319545,0.0459295602686,3
eval_ppl,eval,eval_ppl,AF-Muon,1294336000,38.269805562,0.0908019860948,0.0524245511148,3
eval_ppl,eval,eval_ppl,AF-Muon,1302528000,38.3037047957,0.0740262837472,0.0427390948485,3
eval_ppl,eval,eval_ppl,AF-Muon,1310720000,38.2631838952,0.0795180018552,0.0459097397765,3
eval_ppl,eval,eval_ppl,AF-Muon,1318912000,38.2144177897,0.0749058813586,0.0432469307663,3
eval_ppl,eval,eval_ppl,AF-Muon,1327104000,38.2267641723,0.0706499617098,0.0407897744114,3
eval_ppl,eval,eval_ppl,AF-Muon,1335296000,38.202125229,0.0605214151115,0.0349420553064,3
eval_ppl,eval,eval_ppl,AF-Muon,1343488000,38.2116171549,0.0865601349449,0.0499755172115,3
eval_ppl,eval,eval_ppl,AF-Muon,1351680000,38.1442674742,0.0713176791499,0.0411752812552,3
eval_ppl,eval,eval_ppl,AF-Muon,1359872000,38.1213742204,0.102101438738,0.0589482931399,3
eval_ppl,eval,eval_ppl,AF-Muon,1368064000,38.1000934553,0.0710998808069,0.0410495353232,3
eval_ppl,eval,eval_ppl,AF-Muon,1376256000,38.1279901421,0.0695508923222,0.0401552264046,3
eval_ppl,eval,eval_ppl,AF-Muon,1384448000,38.0766747766,0.0237344968944,0.0137031181711,3
eval_ppl,eval,eval_ppl,AF-Muon,1392640000,38.0579352067,0.0621048078492,0.0358562275297,3
eval_ppl,eval,eval_ppl,AF-Muon,1400832000,38.1209733869,0.0807792385935,0.0466379151469,3
eval_ppl,eval,eval_ppl,AF-Muon,1409024000,38.0536294582,0.0747740011319,0.0431707896819,3
eval_ppl,eval,eval_ppl,AF-Muon,1417216000,38.0603274823,0.137643512052,0.0794685187357,3
eval_ppl,eval,eval_ppl,AF-Muon,1425408000,38.0618803002,0.184458440562,0.106497130313,3
eval_ppl,eval,eval_ppl,AF-Muon,1433600000,37.9857667195,0.169907821665,0.0980963265759,3
eval_ppl,eval,eval_ppl,AF-Muon,1441792000,38.0013426101,0.0674873165319,0.0389638203666,3
eval_ppl,eval,eval_ppl,AF-Muon,1449984000,38.0570242127,0.0188511309819,0.0108837055469,3
eval_ppl,eval,eval_ppl,AF-Muon,1458176000,37.9614891403,0.0490552536212,0.0283220638834,3
eval_ppl,eval,eval_ppl,AF-Muon,1466368000,37.9054083601,0.112624138055,0.0650235764234,3
eval_ppl,eval,eval_ppl,AF-Muon,1474560000,37.9099725654,0.0960114830967,0.0554322556112,3
eval_ppl,eval,eval_ppl,AF-Muon,1482752000,37.9302404481,0.0828084031481,0.0478094538487,3
eval_ppl,eval,eval_ppl,AF-Muon,1490944000,37.9139668365,0.0546040890551,0.0315256855148,3
eval_ppl,eval,eval_ppl,AF-Muon,1499136000,37.8543042348,0.0663698410069,0.0383186455714,3
eval_ppl,eval,eval_ppl,AF-Muon,1507328000,37.8307155662,0.0864407255478,0.0499065761639,3
eval_ppl,eval,eval_ppl,AF-Muon,1515520000,37.8627755559,0.110267706914,0.0636630902697,3
eval_ppl,eval,eval_ppl,AF-Muon,1523712000,37.8299652097,0.0888392202852,0.0512913477463,3
eval_ppl,eval,eval_ppl,AF-Muon,1531904000,37.800594727,0.112949457153,0.0652113994918,3
eval_ppl,eval,eval_ppl,AF-Muon,1540096000,37.8330650221,0.0647658420904,0.0373925763652,3
eval_ppl,eval,eval_ppl,AF-Muon,1548288000,37.8319124527,0.0943631714688,0.0544806024491,3
eval_ppl,eval,eval_ppl,AF-Muon,1556480000,37.7768333293,0.0815958036526,0.0471093592036,3
eval_ppl,eval,eval_ppl,AF-Muon,1564672000,37.723089639,0.0824542774866,0.0476049993027,3
eval_ppl,eval,eval_ppl,AF-Muon,1572864000,37.771225422,0.120006054364,0.0692855277913,3
eval_ppl,eval,eval_ppl,AF-Muon,1581056000,37.7078107849,0.0553558743674,0.0319597289673,3
eval_ppl,eval,eval_ppl,AF-Muon,1589248000,37.7394628457,0.130769138692,0.0754995974254,3
eval_ppl,eval,eval_ppl,AF-Muon,1597440000,37.7213139181,0.0347909690022,0.0200865753188,3
eval_ppl,eval,eval_ppl,AF-Muon,1605632000,37.7240798603,0.126384698637,0.0729682397794,3
eval_ppl,eval,eval_ppl,AF-Muon,1613824000,37.7626554608,0.0303669753987,0.0175323814209,3
eval_ppl,eval,eval_ppl,AF-Muon,1622016000,37.6507302783,0.0356135941101,0.0205615181463,3
eval_ppl,eval,eval_ppl,AF-Muon,1630208000,37.6697119395,0.0749893218629,0.0432951051639,3
eval_ppl,eval,eval_ppl,AF-Muon,1638400000,37.6262448967,0.044935993104,0.0259438077149,3
eval_ppl,eval,eval_ppl,AF-Muon,1646592000,37.645200917,0.0504455137699,0.0291247309545,3
eval_ppl,eval,eval_ppl,AF-Muon,1654784000,37.6795060504,0.086691668702,0.0500514582616,3
eval_ppl,eval,eval_ppl,AF-Muon,1662976000,37.612675311,0.103063436332,0.0595037027101,3
eval_ppl,eval,eval_ppl,AF-Muon,1671168000,37.6041524645,0.101535959212,0.0586218133833,3
eval_ppl,eval,eval_ppl,AF-Muon,1679360000,37.6149494592,0.149323005246,0.0862116772751,3
eval_ppl,eval,eval_ppl,AF-Muon,1687552000,37.5868186678,0.0658238718745,0.0380034301458,3
eval_ppl,eval,eval_ppl,AF-Muon,1695744000,37.6059758396,0.12455215494,0.0719102201827,3
eval_ppl,eval,eval_ppl,AF-Muon,1703936000,37.6166311919,0.0735560598348,0.0424676109461,3
eval_ppl,eval,eval_ppl,AF-Muon,1712128000,37.5929575477,0.0944103261383,0.0545078272102,3
eval_ppl,eval,eval_ppl,AF-Muon,1720320000,37.525394015,0.104950085237,0.0605929599633,3
eval_ppl,eval,eval_ppl,AF-Muon,1728512000,37.5711155045,0.057044180454,0.0329344729408,3
eval_ppl,eval,eval_ppl,AF-Muon,1736704000,37.545303965,0.0651346963436,0.0376055344675,3
eval_ppl,eval,eval_ppl,AF-Muon,1744896000,37.5000734916,0.100558033361,0.0580572076299,3
eval_ppl,eval,eval_ppl,AF-Muon,1753088000,37.5300516558,0.0804318057275,0.0464373246882,3
eval_ppl,eval,eval_ppl,AF-Muon,1761280000,37.5121662397,0.063711162101,0.0367836565894,3
eval_ppl,eval,eval_ppl,AF-Muon,1769472000,37.4988519919,0.0357710035771,0.0206523985444,3
eval_ppl,eval,eval_ppl,AF-Muon,1777664000,37.4888632786,0.0470658157911,0.0271734614166,3
eval_ppl,eval,eval_ppl,AF-Muon,1785856000,37.472633498,0.0701949327999,0.0405270633478,3
eval_ppl,eval,eval_ppl,AF-Muon,1794048000,37.3886144815,0.150284095988,0.0867665632734,3
eval_ppl,eval,eval_ppl,AF-Muon,1802240000,37.4511148769,0.12399303708,0.0715874133359,3
eval_ppl,eval,eval_ppl,AF-Muon,1810432000,37.4149381939,0.138561390022,0.0799984558283,3
eval_ppl,eval,eval_ppl,AF-Muon,1818624000,37.4340181652,0.0971681076685,0.0561000331191,3
eval_ppl,eval,eval_ppl,AF-Muon,1826816000,37.4747500291,0.104617531581,0.0604009600203,3
eval_ppl,eval,eval_ppl,AF-Muon,1835008000,37.4152628384,0.0832604549515,0.0480704460791,3
eval_ppl,eval,eval_ppl,AF-Muon,1843200000,37.4345522435,0.0669942045314,0.0386791220203,3
eval_ppl,eval,eval_ppl,AF-Muon,1851392000,37.4290595707,0.0365011371012,0.0210739413311,3
eval_ppl,eval,eval_ppl,AF-Muon,1859584000,37.4434217665,0.102859594512,0.0593860145804,3
eval_ppl,eval,eval_ppl,AF-Muon,1867776000,37.4273830142,0.00817527141295,0.00471999515097,3
eval_ppl,eval,eval_ppl,AF-Muon,1875968000,37.4733400558,0.062922782227,0.0363284852569,3
eval_ppl,eval,eval_ppl,AF-Muon,1884160000,37.384702641,0.0663319610556,0.0382967755713,3
eval_ppl,eval,eval_ppl,AF-Muon,1892352000,37.4352256807,0.0546328108765,0.0315422680661,3
eval_ppl,eval,eval_ppl,AF-Muon,1900544000,37.3134907761,0.0442143187586,0.0255271488373,3
eval_ppl,eval,eval_ppl,AF-Muon,1908736000,37.3425752453,0.0666282037865,0.0384678113918,3
eval_ppl,eval,eval_ppl,AF-Muon,1916928000,37.3372931539,0.0887888265622,0.0512622529167,3
eval_ppl,eval,eval_ppl,AF-Muon,1925120000,37.2976778543,0.0631142112017,0.036439006827,3
eval_ppl,eval,eval_ppl,AF-Muon,1933312000,37.2821909415,0.0508170204742,0.0293392204502,3
eval_ppl,eval,eval_ppl,AF-Muon,1941504000,37.2907912473,0.0791863438049,0.0457182569119,3
eval_ppl,eval,eval_ppl,AF-Muon,1949696000,37.2370727895,0.0468843331337,0.0270686823555,3
eval_ppl,eval,eval_ppl,AF-Muon,1957888000,37.2902807186,0.022433535588,0.0129520078106,3
eval_ppl,eval,eval_ppl,AF-Muon,1966080000,37.3042508346,0.102842347745,0.0593760571544,3
eval_ppl,eval,eval_ppl,AF-Muon,1974272000,37.2518500243,0.0279450514591,0.0161340829824,3
eval_ppl,eval,eval_ppl,AF-Muon,1982464000,37.2674974736,0.0107031018962,0.00617943876094,3
eval_ppl,eval,eval_ppl,AF-Muon,1990656000,37.2855778172,0.0841807035992,0.0486017518836,3
eval_ppl,eval,eval_ppl,AF-Muon,1998848000,37.22717627,0.0720966434103,0.0416250164806,3
eval_ppl,eval,eval_ppl,AF-Muon,2007040000,37.2556386687,0.0332520335702,0.0191980705329,3
eval_ppl,eval,eval_ppl,AF-Muon,2015232000,37.2396862483,0.044979901406,0.0259691581849,3
eval_ppl,eval,eval_ppl,AF-Muon,2023424000,37.1907294336,0.03859399412,0.0222822528943,3
eval_ppl,eval,eval_ppl,AF-Muon,2031616000,37.2025348324,0.0544815444532,0.0314549343559,3
eval_ppl,eval,eval_ppl,AF-Muon,2039808000,37.1866427674,0.0149632437679,0.00863903281738,3
eval_ppl,eval,eval_ppl,AF-Muon,2048000000,37.2563894253,0.0750080843834,0.0433059377101,3
eval_ppl,eval,eval_ppl,AF-Muon,2056192000,37.1895816231,0.057028148698,0.0329252170022,3
eval_ppl,eval,eval_ppl,AF-Muon,2064384000,37.1642319081,0.0533480438445,0.0308005074744,3
eval_ppl,eval,eval_ppl,AF-Muon,2072576000,37.208766201,0.069277436392,0.0399973465497,3
eval_ppl,eval,eval_ppl,AF-Muon,2080768000,37.1930791631,0.097150211461,0.0560897007388,3
eval_ppl,eval,eval_ppl,AF-Muon,2088960000,37.1555360742,0.0624402806925,0.0360499128661,3
eval_ppl,eval,eval_ppl,AF-Muon,2097152000,37.1462567709,0.0422585819123,0.0243980036426,3
eval_ppl,eval,eval_ppl,AF-Muon,2105344000,37.1801920596,0.0705958800689,0.0407585503614,3
eval_ppl,eval,eval_ppl,AF-Muon,2113536000,37.1245628167,0.0496568701271,0.028669407335,3
eval_ppl,eval,eval_ppl,AF-Muon,2121728000,37.1030493658,0.0123915115278,0.00715424251626,3
eval_ppl,eval,eval_ppl,AF-Muon,2129920000,37.1048956292,0.0693948585865,0.0400651402853,3
eval_ppl,eval,eval_ppl,AF-Muon,2138112000,37.1646829657,0.0400998110231,0.0231516366886,3
eval_ppl,eval,eval_ppl,AF-Muon,2146304000,37.1140806342,0.0422893894452,0.0244157903801,3
eval_ppl,eval,eval_ppl,AF-Muon,2154496000,37.1094335819,0.0446932303601,0.0258036485794,3
eval_ppl,eval,eval_ppl,AF-Muon,2162688000,37.1005790957,0.0280573004935,0.0161988899927,3
eval_ppl,eval,eval_ppl,AF-Muon,2170880000,37.1426632821,0.0904713886725,0.052233680604,3
eval_ppl,eval,eval_ppl,AF-Muon,2179072000,37.1370172257,0.0456418803125,0.0263513518847,3
eval_ppl,eval,eval_ppl,AF-Muon,2187264000,37.0890500552,0.0088300012186,0.0050980035805,3
eval_ppl,eval,eval_ppl,AF-Muon,2195456000,36.9857009527,0.0399572672962,0.0230693390296,3
eval_ppl,eval,eval_ppl,AF-Muon,2203648000,37.1135020337,0.159976817344,0.0923626585579,3
eval_ppl,eval,eval_ppl,AF-Muon,2211840000,37.0292506304,0.087770950485,0.0506745818895,3
eval_ppl,eval,eval_ppl,AF-Muon,2220032000,37.0740936667,0.0350233539525,0.0202207428324,3
eval_ppl,eval,eval_ppl,AF-Muon,2228224000,37.0715767799,0.0505673448252,0.0291950701471,3
eval_ppl,eval,eval_ppl,AF-Muon,2236416000,37.0384706266,0.0854224893997,0.0493186972498,3
eval_ppl,eval,eval_ppl,AF-Muon,2244608000,37.0376998001,0.0314209103191,0.0181408710309,3
eval_ppl,eval,eval_ppl,AF-Muon,2252800000,37.0548255225,0.0354076922019,0.0204426406242,3
eval_ppl,eval,eval_ppl,AF-Muon,2260992000,36.9533143964,0.054097054884,0.0312329491997,3
eval_ppl,eval,eval_ppl,AF-Muon,2269184000,37.0238841181,0.0271586126647,0.0156800323328,3
eval_ppl,eval,eval_ppl,AF-Muon,2277376000,37.0269868142,0.00657697310389,0.00379721719198,3
eval_ppl,eval,eval_ppl,AF-Muon,2285568000,37.0009440576,0.0334376786001,0.0193052527408,3
eval_ppl,eval,eval_ppl,AF-Muon,2293760000,37.010892505,0.0353194091403,0.0203916703748,3
eval_ppl,eval,eval_ppl,AF-Muon,2301952000,36.9892076949,0.0133137075505,0.00768667263821,3
eval_ppl,eval,eval_ppl,AF-Muon,2310144000,37.0323254634,0.0514155492846,0.02968478122,3
eval_ppl,eval,eval_ppl,AF-Muon,2318336000,36.9855324744,0.106350236359,0.0614013375903,3
eval_ppl,eval,eval_ppl,AF-Muon,2326528000,37.0085368363,0.0253048304091,0.0146097506485,3
eval_ppl,eval,eval_ppl,AF-Muon,2334720000,36.9868626754,0.0177812581244,0.0102660141646,3
eval_ppl,eval,eval_ppl,AF-Muon,2342912000,36.9609482932,0.0721517058364,0.0416568067871,3
eval_ppl,eval,eval_ppl,AF-Muon,2351104000,36.9666840925,0.0597864776023,0.0345177389376,3
eval_ppl,eval,eval_ppl,AF-Muon,2359296000,36.970737242,0.0928088375195,0.0535832073251,3
eval_ppl,eval,eval_ppl,AF-Muon,2367488000,36.9541818016,0.060660140771,0.0350221486032,3
eval_ppl,eval,eval_ppl,AF-Muon,2375680000,36.9583030863,0.0430935813479,0.0248800907916,3
eval_ppl,eval,eval_ppl,AF-Muon,2383872000,36.9399653894,0.049045327729,0.0283163331668,3
eval_ppl,eval,eval_ppl,AF-Muon,2392064000,36.9124640431,0.0332611846929,0.019203353936,3
eval_ppl,eval,eval_ppl,AF-Muon,2400256000,36.9452976153,0.11817595158,0.0682289174565,3
eval_ppl,eval,eval_ppl,AF-Muon,2408448000,36.9348820553,0.134372836779,0.0775801934859,3
eval_ppl,eval,eval_ppl,AF-Muon,2416640000,36.9622820478,0.0854186270567,0.049316467325,3
eval_ppl,eval,eval_ppl,AF-Muon,2424832000,36.9221286564,0.0594485601529,0.0343226422072,3
eval_ppl,eval,eval_ppl,AF-Muon,2433024000,36.9532133507,0.0662292957001,0.0382375017007,3
eval_ppl,eval,eval_ppl,AF-Muon,2441216000,36.9404481091,0.0578009498347,0.0333713939465,3
eval_ppl,eval,eval_ppl,AF-Muon,2449408000,36.9348904508,0.0729307336601,0.0421065787109,3
eval_ppl,eval,eval_ppl,AF-Muon,2457600000,36.9247844904,0.0649285679341,0.0374865261748,3
eval_ppl,eval,eval_ppl,AF-Muon,2465792000,36.9531805006,0.0559651151194,0.0323114742794,3
eval_ppl,eval,eval_ppl,AF-Muon,2473984000,36.964370464,0.0789511829944,0.0455824867547,3
eval_ppl,eval,eval_ppl,AF-Muon,2482176000,36.8911917923,0.0765248561034,0.044181646271,3
eval_ppl,eval,eval_ppl,AF-Muon,2490368000,36.8866105533,0.142770444187,0.0824285543836,3
eval_ppl,eval,eval_ppl,AF-Muon,2498560000,36.9409485782,0.0753032807589,0.043476369417,3


==> figs/t5test/fig_t5test_small_shared_vocab_curves_aggregate.csv <==
best_loss_mean,best_loss_sd,best_ppl_mean,best_ppl_sd,final_loss_mean,final_loss_sd,final_ppl_mean,final_ppl_sd,n,param_count_mean,param_count_sd,seeds,series
5.3335758974763,0.00830792741579246,207.1822695383107,1.7246523272069665,5.3373908879805585,0.010211871999089505,207.97661600270558,2.123973570964639,3,54561792.0,0.0,"43,44,45",Hybrid Muon (tied)
5.137282664110871,0.0033018440123338284,170.25312503892758,0.5626782198449292,5.140389014912301,0.004286822236563309,170.7832376606044,0.7313731459850467,3,104893440.0,0.0,"43,44,45",Hybrid Muon (untied)
5.166417801136873,0.0020676575854219692,175.28605267157567,0.3624045457174687,5.176271687072961,0.01495898472464432,177.03482005265252,2.65672572389633,3,54561792.0,0.0,"43,44,45",SCION-style Sign (tied)
5.163028394608271,0.002541500500962406,174.69306979733915,0.4438302009259487,5.170820415263273,0.0034484889418388643,176.0599180884843,0.6074843522485076,3,54561792.0,0.0,"43,44,45",AF-Muon (tied)


==> figs/t5test/fig_t5test_small_shared_vocab_curves_per_seed.csv <==
best_loss,best_ppl,best_step,final_loss,final_ppl,final_step,final_tokens,last_train_loss,param_count,seed,series,sharing
5.163501033004449,174.77527974620747,50000,5.170020430428641,175.91843153631336,67139,275001344,5.149798877716065,54561792,43,AF-Muon (tied),full
5.165300398456807,175.09004745264994,55000,5.17459858680258,176.72566002414206,67139,275001344,5.160307314872742,54561792,44,AF-Muon (tied),full
5.160283752363555,174.21388219316,40000,5.167842228558599,175.53566270499738,67139,275001344,5.13272887802124,54561792,45,AF-Muon (tied),full
5.330514549722477,206.5442240917123,60000,5.337283718342683,207.9470995656024,67139,275001344,5.315055023193359,54561792,43,Hybrid Muon (tied),full
5.327233022573043,205.86755447487764,67139,5.327233022573043,205.86755447487764,67139,275001344,5.31560470867157,54561792,44,Hybrid Muon (tied),full
5.34298012013338,209.1350300483421,45000,5.347655923025949,210.1151939676368,67139,275001344,5.306655077934265,54561792,45,Hybrid Muon (tied),full
5.164302512577602,174.91541471297126,67139,5.164302512577602,174.91541471297126,67139,275001344,5.140348349571228,54561792,43,SCION-style Sign (tied),full
5.166516605688601,175.30312278018974,65000,5.171470850341174,176.1737722632688,67139,275001344,5.156259482383728,54561792,44,SCION-style Sign (tied),full
5.168434285144417,175.63962052156606,40000,5.193041698300108,180.01527318171745,67139,275001344,5.146425117492676,54561792,45,SCION-style Sign (tied),full
5.135541259999178,169.9562855227368,67139,5.135541259999178,169.9562855227368,67139,275001344,5.10498762512207,104893440,43,Hybrid Muon (untied),untied
5.141090679168701,170.90206603064706,60000,5.141946117245421,171.04832471402423,67139,275001344,5.11405336856842,104893440,44,Hybrid Muon (untied),untied
5.1352160531647355,169.9010235633989,60000,5.143679667492302,171.3451027450522,67139,275001344,5.098177609443664,104893440,45,Hybrid Muon (untied),untied

